Carbon in Red Giants in Globular Clusters and Dwarf Spheroidal Galaxies

We present carbon abundances of red giants in Milky Way globular clusters and dwarf spheroidal galaxies (dSphs). Our sample includes measurements of carbon abundances for 154 giants in the clusters NGC 2419, M68, and M15 and 398 giants in the dSphs Sculptor, Fornax, Ursa Minor, and Draco. This sample doubles the number of dSph stars with measurements of [C/Fe]. The [C/Fe] ratio in the clusters decreases with increasing luminosity above log(L/L_sun) ~= 1.6, which can be explained by deep mixing in evolved giants. The same decrease is observed in dSphs, but the initial [C/Fe] of the dSph giants is not uniform. Stars in dSphs at lower metallicities have larger [C/Fe] ratios. We hypothesize that [C/Fe] (corrected to the initial carbon abundance) declines with increasing [Fe/H] due to the metallicity dependence of the carbon yield of asymptotic giant branch stars and due to the increasing importance of Type Ia supernovae at higher metallicities. We also identified 11 very carbon-rich giants (8 previously known) in three dSphs. However, our selection biases preclude a detailed comparison to the carbon-enhanced fraction of the Milky Way stellar halo. Nonetheless, the stars with [C/Fe] < +1 in dSphs follow a different [C/Fe] track with [Fe/H] than the halo stars. Specifically, [C/Fe] in dSphs begins to decline at lower [Fe/H] than in the halo. The difference in the metallicity of the [C/Fe] "knee" adds to the evidence from [alpha/Fe] distributions that the progenitors of the halo had a shorter timescale for chemical enrichment than the surviving dSphs.

==> cfe_table.dat <==
Title: Carbon in Dwarf Spheroidal Galaxies
Authors: Kirby E.N., Guo M., Zhang A.J., Deng M., Cohen J.G., Guhathakurta P.,
         Shetrone M.D., Lee Y.-S. 
Table: Carbon Abundances
================================================================================
Byte-by-byte Description of file: cfe_table.dat
--------------------------------------------------------------------------------
   Bytes Format Units     Label   Explanations
--------------------------------------------------------------------------------
   1- 10 A10    ---       System  Globular cluster or dwarf galaxy
  12- 24 A13    ---       Name    Object name
  26- 27 I2     h         RAh     Hour of Right Ascension (J2000)
  29- 30 I2     min       RAm     Minute of Right Ascension (J2000)
  32- 36 F5.2   s         RAs     Second of Right Ascension (J2000)
      38 A1     ---       DE-     Sign of the Declination (J2000)
  39- 40 I2     deg       DEd     Degree of Declination (J2000)
  42- 43 I2     arcmin    DEm     Arcminute of Declination (J2000)
  45- 48 F4.1   arcsec    DEs     Arcsecond of Declination (J2000)
      50 A1     ---       Filt1   ? First filter 
  52- 56 F5.2   mag       mag1    ? Extinction-corrected magnitude in Filt1
      58 A2     ---       Filt2   Second filter 
  60- 64 F5.2   mag       mag2    Extinction-corrected magnitude in Filt2
      66 A1     ---       Filt3   ? Third filter
  68- 72 F5.2   mag       mag3    ? Extinction-corrected magnitude in Filt3
  74- 77 F4.2   [Sun]     logL    Log of luminosity relative to sun
  79- 81 I3     Ang^-1    SN      ? Spectral signal-to-noise ratio per Angstrom
  83- 86 I4     K         Teff    ? Effective temperature
  88- 91 F4.2   cm/s^2    logg    ? Surface gravity
  93- 97 F5.2   [Sun]     [Fe/H]  ? Iron abundance relative to the Sun
  99-102 F4.2   [Sun]   e_[Fe/H]  ? Uncertainty in [Fe/H]
 104-108 F5.2   [Sun]     [a/Fe]  ? Alpha-to-iron ratio relative to the Sun
 110-113 F4.2   [Sun]   e_[a/Fe]  ? Uncertainty in [a/Fe]
     115 A1     ---       CFeUL   ? Upper limit flag for [C/Fe]
 116-120 F5.2   [Sun]     [C/Fe]  ? Carbon-to-iron ratio relative to the Sun
 122-125 F4.2   [Sun]   e_[C/Fe]  ? Uncertainty in [C/Fe]
     127 A1     ---       CFecUL  ? Upper limit flag for [C/Fe]c
 128-132 F5.2   [Sun]     [C/Fe]c ? [C/Fe] corrected for evolutionary state
 134-137 F4.2   mag       S2CH    ? S2(CH) index
 139-142 F4.2   mag     e_S2CH    ? Uncertainty in S2(CH)
     144 A1     ---       Cstar   ? Carbon stars denoted with C
--------------------------------------------------------------------------------
NGC 2419   N2419-S327    07 37 53.68 +38 51 30.0         V 19.11 I 18.14 2.22  19 5030 1.84 -2.02 0.13 +0.35 0.16  -0.52 0.21  +0.00 1.62 0.03  
NGC 2419   N2419-S333    07 37 53.95 +38 48 49.5 B 20.36 V 19.60 I 18.70 2.01  14 5215 2.10 -2.27 0.18 +0.20 0.30  +0.46 0.13  +0.48 1.73 0.04  
NGC 2419   N2419-S338    07 37 54.05 +38 50 16.6 B 20.20 V 19.45 I 18.51 2.08  16 5082 2.00 -2.12 0.15 -0.19 0.36  +0.08 0.14  +0.13 1.76 0.04  
NGC 2419   N2419-S357    07 37 54.82 +38 50 50.9 B 19.56 V 18.74 I 17.75 2.37  24 4958 1.67 -1.87 0.12 +0.36 0.13  -0.82 0.17  -0.45 1.57 0.02  
NGC 2419   N2419-S386    07 37 55.86 +38 51 57.1 B 20.22 V 19.44 I 18.50 2.08  13 5075 2.00 -1.92 0.14 +0.37 0.18  -0.38 0.24  -0.31 1.67 0.04  
NGC 2419   N2419-S406    07 37 56.45 +38 51 22.9 B 18.70 V 17.54 I 16.30 2.93  39 4444 0.92 -2.05 0.11 +0.20 0.09  -0.99 0.11  -0.24 1.66 0.01  
NGC 2419   N2419-S457    07 37 57.88 +38 49 49.6 B 19.05 V 18.06 I 16.94 2.68  38 4646 1.25 -1.98 0.11 +0.03 0.11  -0.75 0.10  -0.12 1.67 0.01  
NGC 2419   N2419-S458    07 37 57.88 +38 51 56.9 B 18.74 V 17.64 I 16.44 2.88  34 4538 1.00 -2.04 0.11 +0.39 0.09  -0.84 0.11  -0.10 1.66 0.01  
NGC 2419   N2419-S1819   07 38 00.98 +38 52 20.4 B 19.51 V 18.61 I 17.54 2.45  20 4760 1.52 -2.17 0.12 +0.30 0.13  -0.28 0.11  +0.18 1.71 0.02  
NGC 2419   N2419-S668    07 38 02.74 +38 52 14.4 B 19.06 V 18.06 I 16.93 2.69  29 4651 1.24 -2.08 0.11 +0.32 0.10  -0.95 0.13  -0.30 1.68 0.02  
NGC 2419   N2419-S704    07 38 03.54 +38 51 52.0 B 19.02 V 18.05 I 16.93 2.68  33 4706 1.25 -2.02 0.11 +0.41 0.10  -0.95 0.13  -0.31 1.63 0.01  
NGC 2419   N2419-S731    07 38 04.16 +38 52 10.7 B 19.42 V 18.53 I 17.47 2.47  25 4770 1.50 -2.02 0.11 +0.19 0.12  -0.56 0.12  -0.08 1.67 0.02  
NGC 2419   N2419-S1810   07 38 04.87 +38 51 07.7 B 19.77 V 18.93 I 17.92 2.29  18 4886 1.71 -2.19 0.12 +0.24 0.16  -0.25 0.14  +0.06 1.68 0.03  
NGC 2419   N2419-S809    07 38 05.96 +38 52 32.7 B 18.71 V 17.66 I 16.45 2.88  35 4516 1.00 -2.19 0.11 +0.25 0.10  -0.71 0.11  +0.04 1.70 0.02  
NGC 2419   N2419-S857    07 38 07.12 +38 50 45.9 B 20.31 V 19.56 I 18.63 2.03  13 5109 2.06 -1.82 0.14 -0.27 0.28  -0.27 0.14  -0.23 1.69 0.04  
NGC 2419   N2419-S874    07 38 07.43 +38 49 29.0 B 20.26 V 19.49 I 18.54 2.06  10 5074 2.01 -2.07 0.15 +0.02 0.29  +0.20 0.18  +0.25 1.81 0.06  
NGC 2419   N2419-S890    07 38 07.88 +38 53 37.4 B 19.56 V 18.70 I 17.65 2.40  19 4799 1.57 -2.25 0.12 +0.47 0.14  -0.64 0.30  -0.21 1.59 0.03  
NGC 2419   N2419-S934    07 38 08.94 +38 53 32.0 B 18.95 V 18.06 I 16.98 2.67  27 4742 1.29 -2.17 0.11 +0.49 0.10  -1.32 0.36  -0.68 1.54 0.02  
NGC 2419   N2419-S973    07 38 09.94 +38 49 36.7 B 18.48 V 17.19 I 15.85 3.11  43 4322 0.69 -2.06 0.11 +0.21 0.09  -1.14 0.11  -0.38 1.69 0.01  
NGC 2419   N2419-S1004   07 38 10.53 +38 52 13.5 B 18.77 V 17.65 I 16.44 2.88  39 4507 0.99 -2.08 0.11 +0.34 0.09  -0.70 0.11  +0.03 1.77 0.01  
NGC 2419   N2419-S1007   07 38 10.58 +38 51 17.2 B 20.14 V 19.49 I 18.62 2.06  14 5351 2.10 -2.35 0.20 +0.40 0.26  +0.30 0.31  +0.32 1.55 0.03  
NGC 2419   N2419-S1029   07 38 11.15 +38 51 53.4 B 18.87 V 17.80 I 16.62 2.81  38 4566 1.08 -2.07 0.11 +0.25 0.10  -0.69 0.11  +0.01 1.76 0.01  
NGC 2419   N2419-S1048   07 38 11.58 +38 53 05.9 B 18.27 V 17.12 I 15.78 3.13  36 4306 0.67 -2.10 0.11 +0.29 0.09  -0.83 0.11  -0.08 1.73 0.01  
NGC 2419   N2419-S1065   07 38 11.98 +38 52 11.0 B 18.59 V 17.40 I 16.13 3.00  34 4441 0.84 -2.04 0.11 +0.34 0.09  -0.97 0.11  -0.22 1.68 0.01  
NGC 2419   N2419-S1109   07 38 13.06 +38 53 11.1 B 19.35 V 18.40 I 17.31 2.54  21 4714 1.41 -2.13 0.11 +0.40 0.11  -0.72 0.14  -0.17 1.62 0.02  
NGC 2419   N2419-S1131   07 38 13.49 +38 52 57.6 B 18.52 V 17.35 I 16.05 3.03  34 4397 0.79 -2.07 0.11 +0.31 0.09  -1.23 0.13  -0.46 1.62 0.01  
NGC 2419   N2419-D28     07 38 13.97 +38 55 26.8 B 19.44 V 18.55 I 17.48 2.47  20 4772 1.50 -2.20 0.12 +0.17 0.14  -0.38 0.12  +0.12 1.70 0.02  
NGC 2419   N2419-S1166   07 38 14.21 +38 52 36.1 B 18.49 V 17.24 I 15.90 3.09  43 4349 0.70 -1.98 0.11 +0.10 0.09  -1.08 0.11  -0.33 1.68 0.01  
NGC 2419   N2419-S1171   07 38 14.24 +38 53 57.8 B 20.01 V 19.16 I 18.17 2.20  17 4983 1.83 -2.15 0.14 +0.56 0.15  -0.12 0.13  +0.07 1.71 0.03  
NGC 2419   N2419-S1185   07 38 14.59 +38 53 41.9 B 19.50 V 18.57 I 17.54 2.45  24 4843 1.54 -1.98 0.11 +0.24 0.12  -0.88 0.14  -0.41 1.60 0.02  
NGC 2419   N2419-S1209   07 38 14.96 +38 51 51.6 B 18.43 V 17.15 I 15.79 3.13  41 4331 0.66 -2.21 0.11 +0.18 0.09  -1.11 0.11  -0.33 1.67 0.01  
NGC 2419   N2419-S1215   07 38 15.06 +38 53 14.9 B 19.48 V 18.59 I 17.54 2.44  21 4825 1.54 -1.97 0.11 +0.00 0.14  -0.64 0.12  -0.19 1.68 0.02  
NGC 2419   N2419-S1245   07 38 15.55 +38 51 13.5 B 19.13 V 18.13 I 17.00 2.66  27 4643 1.27 -1.98 0.11 +0.16 0.10  -0.75 0.11  -0.13 1.71 0.02  
NGC 2419   N2419-S1294   07 38 16.70 +38 52 36.1 B 18.92 V 17.88 I 16.73 2.76  32 4621 1.15 -2.05 0.11 +0.43 0.09  -0.73 0.11  -0.05 1.71 0.01  
NGC 2419   N2419-S1305   07 38 16.92 +38 53 35.1 B 18.54 V 17.35 I 16.07 3.02  35 4400 0.81 -2.15 0.11 +0.30 0.09  -0.88 0.11  -0.12 1.72 0.01  
NGC 2419   N2419-S1306   07 38 16.93 +38 54 25.2 B 18.86 V 17.83 I 16.69 2.78  36 4623 1.14 -1.96 0.11 +0.37 0.10  -0.94 0.11  -0.26 1.67 0.01  
NGC 2419   N2419-S1314   07 38 17.02 +38 54 51.9 B 19.99 V 19.18 I 18.21 2.19  14 5006 1.86 -2.15 0.14 +0.37 0.18  -0.01 0.13  +0.16 1.70 0.04  
NGC 2419   N2419-S1340   07 38 17.62 +38 53 18.2 B 19.72 V 18.90 I 17.90 2.30  16 4931 1.71 -2.17 0.13 +0.38 0.15  -0.52 0.15  -0.21 1.63 0.03  
NGC 2419   N2419-S1376   07 38 18.63 +38 53 52.1 B 19.27 V 18.34 I 17.25 2.56  27 4734 1.40 -2.03 0.11 +0.24 0.11  -0.64 0.13  -0.09 1.69 0.02  
NGC 2419   N2419-S1386   07 38 18.88 +38 53 30.0 B 19.99 V 19.22 I 18.27 2.17  13 5063 1.90 -2.18 0.14 +0.13 0.24  +0.18 0.11  +0.32 1.70 0.03  
NGC 2419   N2419-S1391   07 38 18.90 +38 52 31.8 B 19.13 V 18.18 I 17.08 2.63  31 4704 1.32 -1.99 0.11 +0.12 0.10  -0.73 0.11  -0.13 1.66 0.02  
NGC 2419   N2419-S1497   07 38 22.80 +38 52 28.1 B 19.28 V 18.38 I 17.31 2.54  21 4742 1.43 -2.02 0.11 +0.17 0.11  -0.82 0.14  -0.28 1.63 0.02  
NGC 2419   N2419-S1563   07 38 25.30 +38 53 05.9 B 19.12 V 18.18 I 17.08 2.63  29 4701 1.32 -2.04 0.11 +0.32 0.10  -0.80 0.12  -0.19 1.65 0.02  
NGC 2419   N2419-S1604   07 38 27.56 +38 52 51.4 B 20.41 V 19.71 I 18.76 1.97  10 5066 2.10 -1.88 0.14 -0.14 0.24  -0.28 0.19  -0.25 1.72 0.06  
NGC 2419   N2419-S1664   07 38 32.27 +38 54 43.4 B 18.98 V 17.99 I 16.86 2.71  31 4651 1.21 -2.01 0.11 +0.34 0.10  -0.94 0.12  -0.27 1.60 0.02  
NGC 2419   N2419-S1673   07 38 33.01 +38 53 45.2 B 18.54 V 17.42 I 16.22 2.96  41 4546 0.92 -1.93 0.11 +0.31 0.09  -1.30 0.12  -0.54 1.59 0.01  
M68        Wal94-55      12 39 16.80 -26 46 36.1 B 17.85 V 17.23 I 16.45 1.13  49 5420 3.11 -2.30 0.12 +0.40 0.12  -0.19 0.13  -0.18 1.52 0.01  
M68        Stet-M68-S275 12 39 16.98 -26 46 47.9 B 17.64 V 17.02 I 16.20 1.21  59 5307 2.98 -2.39 0.12 +0.45 0.12  -0.11 0.11  -0.10 1.55 0.01  
M68        Stet-M68-S195 12 39 16.99 -26 45 38.5 B 14.93 V 14.05 I 13.00 2.45 130 4664 1.52 -2.42 0.11 +0.27 0.09  -0.75 0.10  -0.28 1.62 0.00  
M68        Stet-M68-S197 12 39 17.59 -26 46 15.9 B 16.71 V 16.04 I 15.17 1.61  72 5148 2.52 -2.58 0.11 +0.45 0.11  -0.11 0.10  -0.10 1.58 0.00  
M68        Stet-M68-S279 12 39 18.21 -26 48 25.8 B 18.65 V 18.11 I 17.39 0.75  25 5684 3.55 -2.35 0.16 +0.01 0.31  -0.09 0.34  -0.09 1.49 0.02  
M68        Stet-M68-S199 12 39 18.21 -26 46 40.3 B 15.32 V 14.51 I 13.52 2.25 113 4820 1.78 -2.45 0.11 +0.35 0.09  -0.43 0.10  -0.23 1.62 0.00  
M68        Stet-M68-S284 12 39 19.00 -26 47 09.1 B 18.17 V 17.58 I 16.78 0.98  38 5420 3.24 -2.30 0.12 +0.02 0.19  -0.07 0.12  -0.07 1.56 0.01  
M68        Stet-M68-S286 12 39 19.59 -26 45 19.5 B 16.16 V 15.44 I 14.51 1.86 105 5029 2.22 -2.38 0.11 +0.29 0.10  -0.14 0.10  -0.13 1.63 0.00  
M68        Stet-M68-S206 12 39 20.12 -26 43 06.0 B 15.24 V 14.43 I 13.43 2.28 135 4772 1.73 -2.42 0.11 +0.33 0.09  -0.65 0.10  -0.38 1.61 0.00  
M68        Stet-M68-S209 12 39 20.85 -26 46 54.0 B 13.80 V 12.51 I 11.17 3.17  85 4275 0.63 -2.28 0.11 +0.15 0.09  -1.30 0.10  -0.51 1.65 0.00  
M68        Stet-M68-S294 12 39 21.72 -26 46 08.5 B 16.85 V 16.19 I 15.32 1.55  81 5198 2.59 -2.37 0.11 +0.35 0.10  +0.05 0.10  +0.06 1.61 0.01  
M68        Wal94-116     12 39 22.23 -26 45 51.8 B 16.23 V 15.54 I 14.65 1.82 100 5023 2.30 -2.42 0.11 +0.34 0.10  -0.32 0.10  -0.31 1.58 0.00  
M68        Stet-M68-S377 12 39 22.51 -26 44 45.4 B 15.88 V 15.14 I 14.21 1.99 102 4975 2.09 -2.44 0.11 +0.36 0.10  -0.13 0.10  -0.12 1.62 0.00  
M68        Wal94-127     12 39 23.08 -26 42 56.6 B 17.89 V 17.30 I 16.51 1.11  37 5484 3.13 -2.34 0.13 +0.08 0.18  +0.46 0.10  +0.47 1.56 0.01  
M68        Wal94-143     12 39 23.87 -26 42 28.4 B 17.65 V 17.02 I 16.18 1.21  50 5276 2.97 -2.41 0.12 +0.22 0.14  +0.25 0.10  +0.26 1.64 0.01  
M68        Stet-M68-S309 12 39 24.03 -26 50 21.9 B 18.27 V 17.70 I 16.91 0.93  44 5436 3.30 -2.42 0.13 -0.04 0.21  -0.08 0.12  -0.08 1.51 0.01  
M68        Wal94-92      12 39 24.22 -26 39 11.2 B 17.44 V 16.81 I 15.97 1.29  60 5239 2.88 -2.58 0.12 +0.35 0.13  +0.12 0.11  +0.13 1.58 0.01  
M68        Wal94-181     12 39 25.05 -26 46 43.1 B 17.97 V 17.34 I 16.53 1.08  47 5327 3.12 -2.38 0.12 +0.22 0.13  +0.01 0.10  +0.02 1.55 0.01  
M68        Stet-M68-S219 12 39 26.01 -26 42 24.7 B 17.25 V 16.62 I 15.78 1.37  62 5245 2.79 -2.33 0.11 +0.27 0.11  -0.01 0.10  -0.00 1.63 0.01  
M68        Wal94-214     12 39 26.01 -26 42 42.2 B 17.64 V 17.05 I 16.22 1.20  67 5300 2.99 -2.69 0.12 +0.63 0.13  +0.23 0.10  +0.24 1.56 0.01  
M68        Stet-M68-S386 12 39 26.07 -26 43 45.2 B 16.03 V 15.32 I 14.39 1.91 104 5000 2.17 -2.37 0.11 +0.28 0.09  -0.35 0.10  -0.34 1.61 0.00  
M68        Stet-M68-S222 12 39 27.05 -26 47 51.0 B 14.47 V 13.49 I 12.37 2.70  97 4539 1.22 -2.41 0.11 +0.21 0.09  -0.94 0.10  -0.24 1.60 0.00  
M68        Stet-M68-S223 12 39 27.76 -26 46 36.3 B 16.93 V 16.28 I 15.42 1.51  89 5179 2.64 -2.55 0.11 +0.16 0.10  +0.05 0.10  +0.06 1.58 0.00  
M68        Stet-M68-S393 12 39 28.83 -26 43 39.7 B 14.94 V 14.15 I 13.16 2.40 122 4898 1.63 -2.31 0.11 +0.22 0.09  -0.99 0.10  -0.63 1.51 0.00  
M68        Wal94-344     12 39 29.12 -26 45 30.2 B 17.35 V 16.74 I 15.93 1.33  47 5297 2.87 -2.37 0.11 +0.29 0.11  -0.06 0.11  -0.05 1.54 0.01  
M68        Wal94-364     12 39 29.64 -26 43 56.5 B 16.33 V 15.63 I 14.72 1.78  94 5019 2.32 -2.44 0.11 +0.34 0.09  -0.18 0.10  -0.17 1.63 0.00  
M68        Stet-M68-S395 12 39 29.80 -26 45 28.5 B 16.57 V 15.89 I 14.99 1.68  82 5086 2.44 -2.39 0.11 +0.24 0.10  -0.06 0.10  -0.05 1.62 0.00  
M68        Stet-M68-S320 12 39 29.92 -26 46 03.1 B 15.99 V 15.25 I 14.30 1.94  95 5006 2.13 -2.28 0.11 +0.20 0.09  -0.05 0.10  -0.04 1.70 0.00  
M68        Stet-M68-S225 12 39 30.06 -26 42 46.4 B 15.03 V 14.19 I 13.18 2.38 109 4746 1.62 -2.46 0.11 +0.19 0.09  -0.50 0.10  -0.13 1.62 0.00  
M68        Wal94-376     12 39 30.07 -26 46 40.2 B 17.51 V 16.88 I 16.05 1.27  49 5264 2.91 -2.41 0.11 +0.28 0.11  -0.12 0.11  -0.11 1.56 0.01  
M68        Stet-M68-S403 12 39 30.92 -26 45 00.5 B 15.42 V 14.65 I 13.68 2.19 108 4876 1.85 -2.38 0.11 +0.24 0.09  -0.37 0.10  -0.21 1.64 0.00  
M68        Wal94-417     12 39 31.18 -26 43 50.2 B 17.65 V 17.02 I 16.19 1.20  66 5280 2.97 -2.37 0.11 +0.21 0.11  -0.12 0.11  -0.11 1.58 0.01  
M68        Stet-M68-S407 12 39 31.66 -26 43 57.9 B 15.30 V 14.52 I 13.53 2.24 106 4814 1.79 -2.38 0.11 +0.29 0.09  -0.46 0.10  -0.25 1.65 0.00  
M68        Stet-M68-S408 12 39 31.67 -26 43 13.3 B 17.15 V 16.51 I 15.65 1.42  72 5254 2.73 -2.38 0.11 +0.18 0.10  +0.11 0.10  +0.12 1.61 0.01  
M68        Wal94-432     12 39 31.88 -26 43 32.5 B 17.60 V 17.04 I 16.28 1.22  45 5525 3.05 -2.31 0.11 -0.07 0.15  +0.23 0.11  +0.24 1.55 0.01  
M68        Stet-M68-S232 12 39 33.44 -26 43 13.3 B 14.10 V 13.04 I 11.85 2.91  90 4462 0.98 -2.38 0.11 +0.22 0.09  -0.76 0.10  +0.03 1.69 0.00  
M68        Stet-M68-S530 12 39 35.46 -26 38 41.5 B 18.23 V 17.64 I 16.83 0.95  51 5396 3.26 -2.52 0.12 +0.57 0.12  -0.00 0.11  -0.00 1.53 0.01  
M15        10812         21 29 33.60 +12 08 54.4 B 18.31 V 17.74 I 16.98 0.79  17 5596 3.35 -2.34 0.16             +0.31 0.23  +0.31 1.55 0.03  
M15        13701         21 29 39.63 +12 08 43.0 B 17.78 V 17.19 I 16.42 1.03  42 5478 3.10 -2.54 0.13 -0.32 0.46  +0.41 0.11  +0.42 1.57 0.01  
M15        25664         21 29 53.15 +12 10 12.2 B 17.27 V 16.68 I 15.87 1.23  44 5317 2.84 -2.50 0.11 +0.33 0.12  -0.13 0.13  -0.12 1.53 0.01  
M15        26793         21 29 53.92 +12 08 49.3 B 16.13 V 15.46 I 14.59 1.73  62 5133 2.28 -2.49 0.11 +0.37 0.10  +0.32 0.10  +0.33            
M15        28712         21 29 55.12 +12 09 33.9 B 14.57 V 13.66 I 12.64 2.48 125 4673 1.40 -2.42 0.11 +0.34 0.09  -0.87 0.10  -0.30 1.59 0.00  
M15        28694         21 29 55.12 +12 10 15.2 B 13.47 V 12.23 I 11.09 3.09 122 4683 0.73 -2.54 0.12 +0.20 0.22  -0.55 0.10  +0.21 1.60 0.00  
M15        28805         21 29 55.18 +12 11 34.6 B 14.98 V 14.15 I 13.22 2.28 120 4836 1.69 -2.52 0.11 +0.23 0.10  -0.49 0.10  -0.19 1.58 0.00  
M15        29918         21 29 55.76 +12 09 59.2 B 14.86 V 14.15 I 13.24 2.28 153 5014 1.73 -2.58 0.11 +0.37 0.09  -0.63 0.11  -0.38 1.50 0.00  
M15        30961         21 29 56.22 +12 12 34.1 B 13.83 V 12.69 I 11.51 2.93  93 4399 0.86 -2.48 0.11 +0.26 0.09  -1.01 0.10  -0.23 1.61 0.00  
M15        37834         21 29 58.29 +12 09 28.6 B 14.41 V 13.54 I 12.52 2.53  93 4696 1.36 -2.48 0.11 +0.31 0.09  -1.04 0.11  -0.46 1.54 0.00  
M15        39847         21 29 58.88 +12 10 17.7 B 13.92 V 12.85 I 11.68 2.86 129 4609 0.93 -2.42 0.11 +0.23 0.09  -0.69 0.10  +0.09 1.61 0.00  
M15        42955         21 29 59.85 +12 11 11.1 B 14.37 V 13.46 I 12.48 2.56 123 4743 1.37 -2.34 0.11 +0.20 0.09  -1.08 0.10  -0.49 1.55 0.00  
M15        43026         21 29 59.87 +12 09 26.1 B 13.75 V 12.62 I 11.53 2.92 125 4538 0.93 -2.52 0.11 +0.24 0.10  -1.24 0.10  -0.46 1.56 0.00  
M15        43521         21 30 00.02 +12 11 26.7 B 16.07 V 15.37 I 14.57 1.77 102 5059 2.32 -2.56 0.11 +0.25 0.11  -0.09 0.10  -0.08 1.59 0.00  
M15        45110         21 30 00.56 +12 11 37.3 B 14.81 V 13.94 I 12.99 2.36 113 4788 1.59 -2.38 0.11 +0.25 0.09  -0.58 0.10  -0.17 1.60 0.00  
M15        46362         21 30 01.00 +12 10 38.0 B 14.48 V 13.40 I 12.39 2.58  42 4409 1.32 -2.48 0.11 +0.35 0.10  -0.22 0.10  +0.38 1.90 0.00  
M15        46730         21 30 01.16 +12 12 17.6 B 15.74 V 15.04 I 14.19 1.91 119 5033 2.14 -2.36 0.11 +0.31 0.09  -0.21 0.10  -0.20 1.61 0.00  
M15        47144         21 30 01.33 +12 11 11.7 B 16.59 V 15.90 I 15.11 1.56  63 5228 2.53 -2.46 0.11 +0.21 0.11  +0.18 0.10  +0.19 1.60 0.01  
M15        47723         21 30 01.59 +12 11 10.8 B 16.14 V 15.47 I 14.68 1.73  93 5196 2.36 -2.58 0.11 +0.01 0.17  +0.29 0.10  +0.30 1.60 0.00  
M15        47866         21 30 01.68 +12 12 30.5 B 15.63 V 14.81 I 13.95 2.00  34 4863 2.05 -2.72 0.11 +0.86 0.11  +0.88 0.10  +0.91 2.07 0.01  
M15        48790         21 30 02.28 +12 11 21.9 B 13.61 V 12.30 I 11.03 3.11  97 4220 0.62 -2.49 0.11 +0.20 0.09  -1.19 0.10  -0.41 1.64 0.00  
M15        49283         21 30 02.62 +12 11 04.2 B 15.59 V 14.87 I 14.04 1.98 103 5020 2.10 -2.51 0.11 +0.23 0.10  +0.08 0.10  +0.09 1.65 0.00  
M15        49479         21 30 02.77 +12 10 29.2 B 15.02 V 14.17 I 13.22 2.27 164 4773 1.68 -2.58 0.11 +0.34 0.09  -0.42 0.10  -0.12 1.62 0.00  
M15        49523         21 30 02.81 +12 11 28.3 B 16.07 V 15.43 I 14.65 1.74  83 5124 2.35 -2.51 0.11 +0.23 0.10  +0.06 0.10  +0.07 1.63 0.01  
M15        49658         21 30 02.91 +12 10 08.6 B 14.44 V 13.58 I 12.61 2.51  56 4698 1.43 -2.51 0.11 +0.33 0.09  -0.48 0.10  +0.06 1.65 0.00  
M15        50051         21 30 03.21 +12 10 05.8 B 15.21 V 14.50 I 13.65 2.13 113 5098 1.93 -2.56 0.11 +0.36 0.09  -0.39 0.10  -0.32 1.52 0.00  
M15        51906         21 30 04.77 +12 11 10.6 B 14.62 V 13.73 I 12.74 2.45 108 4742 1.46 -2.49 0.11 +0.30 0.09  -0.50 0.10  +0.01 1.59 0.00  
M15        52029         21 30 04.88 +12 11 07.3 B 14.73 V 13.87 I 12.89 2.39 137 4795 1.53 -2.44 0.11 +0.19 0.09  -0.56 0.10  -0.09 1.58 0.00  
M15        52035         21 30 04.88 +12 10 53.4 B 16.47 V 15.83 I 15.04 1.59  83 5266 2.51 -2.30 0.11 +0.42 0.10  +0.19 0.10  +0.20 1.64 0.01  
M15        52365         21 30 05.17 +12 10 04.5 B 14.76 V 13.95 I 13.02 2.36 166 4903 1.62 -2.46 0.11 +0.34 0.09  -0.71 0.10  -0.34 1.54 0.00  
M15        52908         21 30 05.72 +12 10 16.0 B 14.68 V 13.78 I 12.79 2.43 129 4705 1.49 -2.44 0.11 +0.30 0.09  -0.52 0.10  -0.02 1.64 0.00  
M15        53185         21 30 06.02 +12 12 15.7 B 17.75 V 17.23 I 16.48 1.01  44 5455 3.13 -2.53 0.13 +0.08 0.18  +0.41 0.11  +0.42 1.57 0.01  
M15        53441         21 30 06.30 +12 10 28.6 B 18.02 V 17.48 I 16.79 0.89  43 5610 3.30 -2.38 0.13 +0.19 0.16  +0.30 0.11  +0.30 1.52 0.01  
M15        53511         21 30 06.37 +12 12 20.2 B 16.72 V 16.13 I 15.29 1.45  96 5206 2.59 -2.33 0.11 +0.17 0.10  +0.19 0.10  +0.20 1.63 0.01  
M15        54077         21 30 07.00 +12 09 16.7 B 15.67 V 14.97 I 14.11 1.94 120 5069 2.11 -2.56 0.11 +0.22 0.11  +0.15 0.10  +0.16 1.63 0.00  
M15        54268         21 30 07.23 +12 09 04.8 B 16.20 V 15.51 I 14.66 1.71  93 5098 2.33 -2.40 0.11 +0.21 0.10  +0.12 0.10  +0.13 1.64 0.00  
M15        54430         21 30 07.42 +12 10 33.4 B 14.54 V 13.66 I 12.64 2.48 114 4718 1.41 -2.45 0.11 +0.24 0.09  -0.58 0.10  -0.02 1.61 0.00  
M15        55403         21 30 08.44 +12 09 42.5 B 15.39 V 14.66 I 13.73 2.07  66 4876 1.91 -2.52 0.11 +0.34 0.10  -0.40 0.10  -0.32 1.58 0.00  
M15        55995         21 30 09.06 +12 10 45.2 B 17.13 V 16.56 I 15.77 1.29  66 5328 2.81 -2.51 0.11 +0.44 0.11  +0.15 0.11  +0.16 1.57 0.01  
M15        56273         21 30 09.37 +12 11 30.7 B 18.24 V 17.77 I 17.05 0.78  31 5616 3.40 -2.40 0.13 +0.19 0.15  +0.47 0.12  +0.47 1.56 0.01  
M15        56641         21 30 09.81 +12 12 54.8 B 14.71 V 13.81 I 12.77 2.43 149 4524 1.44 -2.52 0.11 +0.19 0.09  -0.84 0.10  -0.31 1.65 0.00  
M15        56734         21 30 09.91 +12 10 52.8 B 14.90 V 14.10 I 13.09 2.30 117 4755 1.59 -2.46 0.11 +0.29 0.09  -0.52 0.10  -0.12 1.61 0.00  
M15        57278         21 30 10.52 +12 09 36.4 B 18.05 V 17.45 I 16.72 0.91  47 5409 3.24 -2.50 0.12 +0.38 0.14  +0.60 0.10  +0.60 1.68 0.01  
M15        57310         21 30 10.56 +12 11 47.9 B 16.36 V 15.69 I 14.88 1.64 108 5127 2.43 -2.59 0.11 +0.36 0.10  +0.15 0.10  +0.16 1.60 0.00  
M15        57571         21 30 10.91 +12 12 32.8 B 16.19 V 15.54 I 14.67 1.70  99 5121 2.31 -2.53 0.11 +0.33 0.12  +0.17 0.10  +0.18 1.61 0.00  
M15        57577         21 30 10.91 +12 10 33.1 B 15.56 V 14.80 I 13.86 2.01 125 4923 1.95 -2.46 0.11 +0.30 0.09  -0.21 0.10  -0.13 1.65 0.00  
M15        57981         21 30 11.44 +12 10 55.1 B 18.37 V 17.86 I 17.15 0.74  29 5689 3.44 -2.35 0.15 +0.20 0.21  +0.23 0.20  +0.23 1.51 0.02  
M15        58183         21 30 11.70 +12 12 20.0 B 17.00 V 16.37 I 15.59 1.37  85 5259 2.74 -2.56 0.11 +0.09 0.12  +0.07 0.10  +0.08 1.54 0.01  
M15        58201         21 30 11.71 +12 10 34.0 B 15.22 V 14.43 I 13.47 2.17 116 4871 1.78 -2.39 0.11 +0.35 0.09  -0.61 0.10  -0.41 1.58 0.00  
M15        58343         21 30 11.89 +12 09 57.2 B 16.49 V 15.81 I 14.97 1.59  78 5181 2.45 -2.34 0.11 +0.26 0.10  +0.20 0.10  +0.21 1.65 0.00  
M15        59747         21 30 13.95 +12 10 26.8 B 18.15 V 17.60 I 16.83 0.85  39 5450 3.27 -2.54 0.13 +0.61 0.12  -0.03 0.17  -0.03 1.51 0.01  
M15        59980         21 30 14.32 +12 09 12.1 B 16.69 V 16.03 I 15.21 1.50 105 5184 2.56 -2.46 0.11 +0.28 0.10  +0.22 0.10  +0.23 1.64 0.00  
M15        60553         21 30 15.26 +12 11 34.9 B 15.67 V 14.94 I 14.01 1.95 138 5009 2.02 -2.41 0.11 +0.44 0.10  -0.18 0.10  -0.14 1.61 0.00  
M15        60975         21 30 15.98 +12 10 44.6 B 17.06 V 16.44 I 15.61 1.33  75 5212 2.73 -2.56 0.11 +0.45 0.10  +0.22 0.10  +0.23 1.61 0.01  
M15        61402         21 30 16.70 +12 09 09.1 B 16.73 V 16.10 I 15.27 1.47  91 5297 2.59 -2.43 0.11 +0.58 0.10  -0.02 0.10  -0.01 1.55 0.00  
M15        61504         21 30 16.89 +12 08 55.4 B 17.26 V 16.64 I 15.85 1.26  73 5379 2.85 -2.05 0.11 +0.13 0.11  +0.21 0.10  +0.22 1.66 0.01  
M15        62046         21 30 17.91 +12 09 39.0 B 18.39 V 17.86 I 17.15 0.74  36 5657 3.46 -2.40 0.14 +0.34 0.17  -0.12 0.18  -0.12 1.49 0.01  
M15        62182         21 30 18.14 +12 09 15.5 B 15.99 V 15.30 I 14.44 1.80 126 5087 2.23 -2.54 0.11 +0.25 0.10  +0.19 0.10  +0.20 1.66 0.00  
M15        62991         21 30 19.77 +12 13 09.5 B 17.44 V 16.84 I 16.06 1.17  69 5386 2.94 -2.35 0.11 +0.32 0.11  -0.27 0.12  -0.26 1.50 0.01  
M15        63287         21 30 20.40 +12 11 33.6 B 16.80 V 16.20 I 15.35 1.42  61 5231 2.61 -2.45 0.11 +0.18 0.15  +0.33 0.10  +0.34 1.65 0.01  
M15        63373         21 30 20.60 +12 11 39.9 B 18.23 V 17.69 I 16.96 0.81  33 5512 3.36 -2.63 0.16 +0.11 0.33  +0.39 0.14  +0.39 1.55 0.01  
M15        63797         21 30 21.59 +12 08 07.2 B 17.47 V 16.92 I 16.19 1.15  59 5411 3.02 -2.41 0.12 +0.25 0.14  +0.27 0.11  +0.28 1.59 0.01  
M15        64171         21 30 22.55 +12 14 22.7 B 15.91 V 15.19 I 14.29 1.84 123 4980 2.15 -2.51 0.11 +0.38 0.10  -0.22 0.10  -0.21 1.62 0.00  
M15        64919         21 30 24.45 +12 11 25.4 B 18.06 V 17.49 I 16.72 0.90  50 5358 3.23 -2.78 0.15 +0.72 0.19  +0.33 0.11  +0.33 1.57 0.01  
M15        65013         21 30 24.68 +12 10 02.9 B 18.61 V 18.16 I 17.47 0.61  31 5727 3.60 -2.51 0.16 +0.30 0.29  +0.19 0.22  +0.19 1.52 0.02  
M15        65198         21 30 25.13 +12 09 15.2 B 17.00 V 16.41 I 15.64 1.36  70 5353 2.77 -2.41 0.11 +0.32 0.11  +0.54 0.10  +0.55 1.67 0.01  
M15        65571         21 30 26.13 +12 09 32.5 B 16.88 V 16.27 I 15.49 1.41  96 5255 2.69 -2.41 0.11 +0.21 0.13  +0.10 0.10  +0.11 1.61 0.01  
M15        65694         21 30 26.53 +12 11 38.1 B 17.83 V 17.26 I 16.55 1.00  48 5448 3.18 -2.43 0.12 +0.10 0.14  +0.22 0.12  +0.22 1.53 0.01  
M15        67244         21 30 31.79 +12 08 55.1 B 15.28 V 14.50 I 13.64 2.13 137 4904 1.91 -2.39 0.11 +0.32 0.11  -0.28 0.10  -0.19 1.65 0.00  
M15        67424         21 30 32.51 +12 07 54.0 B 16.28 V 15.62 I 14.86 1.67 104 5226 2.45 -2.44 0.11 +0.41 0.10  -0.14 0.10  -0.13 1.55 0.00  
M15        68034         21 30 35.08 +12 09 16.4 B 18.25 V 17.76 I 17.06 0.78  35 5762 3.41 -2.40 0.16 +0.63 0.18  +0.38 0.21  +0.38 1.48 0.01  
Sculptor   1002447       00 59 21.66 -33 41 01.6         M 18.30 T 16.99 2.69 127 4708 1.27 -2.01 0.11 +0.26 0.05  -0.86 0.12  -0.23 1.64 0.02  
Sculptor   1002888       00 59 23.85 -33 42 59.1         M 19.61 T 18.38 2.14  53 4833 1.87 -1.96 0.12 +0.10 0.14 <-0.97      <-0.79            
Sculptor   1003386       00 59 26.87 -33 40 28.9         M 18.87 T 17.56 2.47  87 4694 1.49 -1.29 0.11 +0.06 0.05  -0.68 0.11  -0.25 1.83 0.02  
Sculptor   1003505       00 59 27.13 -33 43 42.1         M 17.87 T 16.33 2.95 153 4390 0.88 -1.81 0.11 +0.05 0.03  -1.10 0.11  -0.37            
Sculptor   1003443       00 59 27.34 -33 38 47.3         M 18.22 T 16.93 2.72 130 4433 1.26 -1.81 0.11 -0.11 0.10  -1.03 0.10  -0.41 1.73 0.01  
Sculptor   1003537       00 59 27.69 -33 40 35.4         M 17.38 T 15.70 3.20 225 4278 0.58 -2.26 0.11 +0.21 0.02  -0.96 0.10  -0.18 1.67 0.01  
Sculptor   1003694       00 59 28.30 -33 42 07.2         M 17.30 T 15.38 3.35 213 3920 0.32 -1.67 0.11 -0.04 0.03  -1.42 0.11  -0.66 1.67 0.01  
Sculptor   1003702       00 59 28.72 -33 38 56.8         M 19.06 T 17.76 2.39  87 4603 1.58 -1.86 0.11 +0.14 0.07  -0.78 0.11  -0.36 1.74 0.02  
Sculptor   1004135       00 59 30.62 -33 42 06.7         M 18.89 T 17.59 2.45  91 4669 1.51 -2.08 0.11 +0.09 0.09  -0.64 0.10  -0.15 1.73 0.01  
Sculptor   1004271       00 59 31.53 -33 39 41.7         M 20.37 T 19.26 1.80  28 4992 2.30 -1.96 0.17 +0.11 0.32  -0.30 0.19  -0.29 1.80 0.06  
Sculptor   1004360       00 59 31.90 -33 40 38.2         M 19.79 T 18.56 2.07  48 4770 1.94 -2.03 0.12 +0.25 0.13  -0.83 0.12  -0.73 1.62 0.02  
Sculptor   1004775       00 59 33.82 -33 42 37.9         M 19.04 T 17.68 2.42  83 4639 1.51 -1.28 0.11 -0.23 0.07  -0.86 0.13  -0.40 1.81 0.03  
Sculptor   1004838       00 59 34.09 -33 43 51.3         M 18.96 T 17.62 2.44  96 4592 1.49 -1.57 0.11 +0.04 0.05  -0.59 0.11  -0.15 1.85 0.02  
Sculptor   1004861       00 59 34.24 -33 43 18.7         M 19.24 T 18.03 2.29  78 4858 1.74 -1.67 0.11 +0.16 0.07  -0.67 0.12  -0.36 1.68 0.02  
Sculptor   1005103       00 59 35.37 -33 44 09.2         M 17.58 T 15.64 3.26 176 3873 0.39 -1.27 0.11 -0.37 0.01  -0.74 0.11  -0.18 1.80 0.01  
Sculptor   1005366       00 59 36.96 -33 41 55.7         M 18.27 T 16.76 2.78 127 4429 1.07 -1.40 0.11 -0.04 0.03  -0.87 0.10  -0.28 1.81 0.01  
Sculptor   1005429       00 59 37.10 -33 43 06.2         M 18.40 T 17.11 2.64 130 4688 1.33 -2.59 0.11 +0.41 0.07  -0.34 0.10  +0.26 1.64 0.01  
Sculptor   1005527       00 59 37.57 -33 43 33.3         M 18.19 T 16.71 2.80 135 4476 1.06 -1.31 0.11 +0.02 0.04  -0.81 0.10  -0.24 1.84 0.01  
Sculptor   1005745       00 59 38.40 -33 45 10.5         M 17.68 T 16.01 3.08 100 4167 0.69 -1.66 0.11 +0.11 0.04  -0.95 0.10  -0.27 1.80 0.01  
Sculptor   1005561       00 59 38.42 -33 37 27.8         M 18.86 T 17.60 2.45  63 4715 1.54 -2.05 0.12 +0.40 0.09 <-1.10      <-0.62            
Sculptor   1005765       00 59 38.64 -33 43 59.4         M 19.45 T 18.20 2.21  64 4738 1.78 -1.75 0.11 +0.05 0.09  -0.69 0.12  -0.44 1.76 0.03  
Sculptor   1005921       00 59 40.33 -33 36 06.4         M 17.70 T 16.07 3.06 134 4249 0.73 -1.66 0.11 +0.14 0.03  -0.97 0.11  -0.29 1.78 0.02  
Sculptor   1006155       00 59 40.42 -33 45 51.9         M 20.03 T 18.78 1.98  44 4728 2.02 -2.24 0.14 +0.12 0.21  -0.06 0.16  -0.02 1.89 0.04  
Sculptor   1005940       00 59 40.46 -33 35 53.8         M 17.89 T 16.40 2.93 132 4412 0.94 -2.48 0.11 +0.44 0.05  -0.60 0.11  +0.16 1.73 0.01  
Sculptor   1006118       00 59 40.77 -33 41 29.3         M 19.88 T 18.70 2.02  49 4945 2.03 -2.44 0.14 +0.29 0.17  +0.03 0.13  +0.06 1.71 0.03  
Sculptor   1006374       00 59 42.13 -33 41 37.6         M 19.88 T 18.79 2.01  50 5057 2.12 -1.83 0.12 +0.03 0.14  -0.04 0.17  -0.02 1.94 0.07  
Sculptor   1006544       00 59 42.71 -33 43 54.9         M 19.46 T 18.27 2.19  69 4840 1.85 -1.44 0.11 +0.05 0.07  -0.51 0.13  -0.28 1.84 0.03  
Sculptor   1006511       00 59 43.23 -33 37 01.5         M 19.76 T 18.56 2.07  37 4815 1.96 -1.36 0.12 -0.10 0.14  -0.68 0.16  -0.53 1.78 0.05  
Sculptor   1006600       00 59 43.89 -33 35 09.9         M 20.12 T 19.01 1.91  30 4918 2.20 -1.11 0.12 -0.19 0.19 <+0.02      <+0.04 1.98 0.11  
Sculptor   1006649       00 59 44.32 -33 33 41.6         M 18.46 T 17.14 2.63  91 4688 1.33 -2.30 0.12 +0.33 0.09  -0.72 0.11  -0.08 1.62 0.02  
Sculptor   1006833       00 59 44.41 -33 43 00.3         M 19.24 T 17.91 2.33  77 4665 1.61 -1.42 0.11 -0.08 0.06  -0.65 0.12  -0.27 1.83 0.02  
Sculptor   1007039       00 59 44.73 -33 49 12.8         M 18.05 T 16.61 2.84 147 4517 1.05 -1.92 0.11 +0.14 0.04 <-0.60      <+0.06            
Sculptor   1006970       00 59 44.91 -33 44 34.8         M 18.32 T 16.80 2.77 122 4465 1.07 -1.06 0.11 -0.20 0.04  -0.95 0.11  -0.40 1.80 0.01  
Sculptor   1007034       00 59 45.32 -33 43 53.6         M 18.11 T 16.66 2.82 142 4576 1.06 -1.84 0.11 +0.02 0.04  -1.11 0.10  -0.40 1.63 0.01  
Sculptor   1007123       00 59 45.75 -33 43 38.3         M 20.16 T 19.02 1.90  43 5010 2.18 -1.09 0.11 -0.01 0.10  -0.49 0.22  -0.47 1.89 0.06  
Sculptor   1007263       00 59 46.08 -33 46 59.7         M 19.94 T 18.80 1.98  49 5027 2.09 -1.50 0.12 -0.19 0.15  -0.28 0.14  -0.24 1.80 0.04  
Sculptor   1007179       00 59 46.14 -33 41 58.5         M 20.01 T 18.83 1.96  41 4860 2.09 -1.78 0.12 -0.03 0.14  -0.41 0.14  -0.37 1.83 0.04  
Sculptor   1007312       00 59 46.16 -33 48 38.9         M 17.82 T 16.24 2.99 169 4345 0.83 -1.59 0.11 +0.05 0.03  -0.94 0.11  -0.27 1.79 0.01  
Sculptor   1007391       00 59 46.68 -33 47 19.5         M 19.77 T 18.54 2.07  53 4825 1.93 -2.82 0.18 +0.67 0.20  -0.05 0.13  +0.00 1.69 0.03  
Sculptor   1007349       00 59 46.90 -33 43 45.6         M 18.44 T 17.01 2.69 118 4486 1.20 -1.43 0.11 +0.10 0.03  -0.78 0.10  -0.24 1.86 0.01  
Sculptor   1007241       00 59 47.12 -33 36 21.2         M 20.20 T 19.02 1.89  32 4869 2.17 -1.76 0.14 +0.35 0.18  -0.29 0.17  -0.27 1.81 0.05  
Sculptor   1007490       00 59 47.26 -33 46 30.3         M 17.74 T 16.03 3.08 160 4188 0.67 -1.22 0.11 -0.35 0.01  -0.99 0.11  -0.38 1.79 0.01  
Sculptor   1007346       00 59 47.60 -33 36 42.1         M 18.84 T 17.64 2.45  68 4910 1.60 -2.71 0.15 +0.11 0.31  -0.55 0.25  -0.18 1.54 0.02  
Sculptor   1007618       00 59 47.67 -33 47 29.2         M 18.01 T 16.40 2.93 139 4318 0.86 -1.11 0.11 +0.00 0.05  -0.80 0.10  -0.25 1.88 0.01  
Sculptor   1007842       00 59 49.10 -33 44 04.6         M 18.31 T 16.86 2.74 125 4481 1.13 -1.96 0.11 +0.22 0.03  -0.67 0.11  -0.02 1.78 0.01  
Sculptor   1007969       00 59 49.42 -33 46 46.6         M 19.13 T 17.88 2.34  82 4758 1.65 -1.99 0.11 +0.26 0.07  -0.41 0.11  -0.05 1.75 0.02  
Sculptor   1007747       00 59 49.57 -33 35 35.8         M 19.76 T 18.50 2.09  42 4810 1.90 -1.52 0.12 +0.10 0.11  -0.44 0.14  -0.27 1.83 0.04  
Sculptor   1008150       00 59 50.08 -33 48 42.7         M 19.96 T 18.85 1.97  45 5031 2.13 -1.76 0.13 +0.45 0.12  -0.57 0.17  -0.54 1.65 0.05  
Sculptor   1007989       00 59 50.42 -33 38 04.0         M 19.99 T 18.86 1.96  36 4937 2.12 -1.21 0.12 +0.10 0.13 <-0.66      <-0.61 1.60 0.09  
Sculptor   1008159       00 59 50.43 -33 45 56.6         M 20.19 T 19.08 1.88  39 5037 2.22 -2.09 0.15 +0.07 0.25  -0.09 0.17  -0.08 1.67 0.05  
Sculptor   1007948       00 59 50.48 -33 36 10.7         M 20.23 T 19.07 1.87  27 4869 2.20 -1.30 0.12 -0.30 0.19  -0.55 0.15  -0.53 1.84 0.06  
Sculptor   1008035       00 59 50.81 -33 36 20.5         M 18.59 T 17.16 2.63  87 4528 1.26 -1.17 0.11 -0.07 0.05  -0.70 0.11  -0.21 1.86 0.02  
Sculptor   1008106       00 59 50.99 -33 38 36.4         M 19.20 T 17.95 2.31  61 4666 1.68 -2.18 0.12 +0.32 0.10  -0.52 0.15  -0.19 1.67 0.03  
Sculptor   1008328       00 59 51.00 -33 48 54.8         M 18.27 T 16.90 2.72 134 4579 1.20 -2.28 0.11 +0.24 0.05  -0.79 0.11  -0.08 1.67 0.01  
Sculptor   1008200       00 59 51.61 -33 36 51.7         M 20.40 T 19.40 1.78  22 5354 2.41 -1.39 0.17 -0.31 0.38 <-0.74      <-0.72 1.66 0.05  
Sculptor   1008505       00 59 51.90 -33 47 43.3         M 18.23 T 16.73 2.79 125 4434 1.06 -1.23 0.11 -0.09 0.04  -0.79 0.10  -0.27 1.86 0.01  
Sculptor   1008375       00 59 52.14 -33 40 14.6         M 20.24 T 19.07 1.87  30 4894 2.19 -2.35 0.21 +0.25 0.36 <-0.26      <-0.25 1.61 0.08  
Sculptor   1008522       00 59 52.28 -33 44 54.5         M 17.44 T 15.71 3.20 205 4230 0.55 -2.01 0.11 +0.11 0.02  -1.29 0.10  -0.53 1.68 0.01  
Sculptor   1008462       00 59 52.64 -33 38 56.1         M 18.71 T 17.40 2.53  79 4577 1.44 -1.79 0.11 +0.08 0.07  -0.29 0.13  +0.15 2.00 0.03  
Sculptor   1008666       00 59 52.85 -33 45 18.5         M 18.24 T 16.88 2.73 129 4587 1.19 -2.30 0.11 +0.15 0.05  -0.72 0.10  -0.01 1.65 0.01  
Sculptor   1008563       00 59 53.01 -33 39 18.8         M 17.66 T 15.88 3.15 142 4155 0.57 -1.26 0.11 -0.09 0.05  -1.07 0.13  -0.44 1.83 0.03  
Sculptor   1008920       00 59 54.20 -33 44 28.8         M 19.94 T 18.80 1.98  47 4904 2.10 -1.78 0.12 +0.29 0.10  -0.36 0.12  -0.33 1.76 0.03  
Sculptor   1008832       00 59 54.47 -33 37 53.3         M 17.92 T 16.58 2.85 114 4652 1.10 -1.21 0.11 -0.08 0.03  -0.88 0.10  -0.33 1.77 0.01  
Sculptor   1008882       00 59 54.88 -33 36 30.2         M 18.95 T 17.68 2.42  73 4749 1.57 -2.06 0.12 +0.46 0.09  -0.53 0.13  -0.10 1.70 0.02  
Sculptor   1009023       00 59 55.11 -33 40 00.0         M 20.06 T 18.87 1.95  32 4905 2.09 -1.33 0.12 +0.15 0.15  -0.24 0.20  -0.19 1.85 0.08  
Sculptor   1009300       00 59 55.68 -33 46 39.8         M 17.45 T 15.82 3.15 225 4324 0.65 -2.17 0.11 +0.20 0.02  -1.05 0.10  -0.28 1.66 0.01  
Sculptor   1009336       00 59 55.72 -33 48 00.6         M 18.91 T 17.66 2.43  82 4665 1.57 -1.56 0.11 +0.10 0.06  -0.61 0.12  -0.20 1.86 0.02  
Sculptor   1009320       00 59 55.87 -33 45 43.4         M 18.53 T 17.16 2.62 113 4648 1.30 -1.25 0.11 -0.14 0.04  -1.07 0.10  -0.50 1.72 0.01  
Sculptor   1009529       00 59 56.71 -33 46 43.3         M 18.28 T 16.85 2.75 128 4514 1.14 -1.33 0.11 -0.06 0.03  -0.94 0.10  -0.36 1.81 0.01  
Sculptor   1009348       00 59 56.72 -33 38 30.6         M 18.96 T 17.64 2.43  76 4722 1.52 -1.43 0.11 -0.26 0.10  -0.90 0.11  -0.43 1.74 0.02  
Sculptor   1009387       00 59 56.78 -33 39 28.4         M 19.03 T 17.70 2.41  62 4664 1.53 -1.45 0.11 +0.10 0.07  -0.28 0.14  +0.06 1.94 0.05  
Sculptor   1009440       00 59 57.19 -33 38 37.5         M 19.46 T 18.29 2.22  30 4842 1.88 -2.10 0.16 +0.53 0.28  -0.18 0.13  -0.04 1.73 0.03  
Sculptor   1009510       00 59 57.28 -33 40 32.0         M 19.49 T 18.20 2.21  49 4694 1.76 -1.73 0.12 +0.17 0.10  -0.79 0.13  -0.50 1.73 0.04  
Sculptor   1009538       00 59 57.60 -33 38 32.3         M 18.18 T 16.65 2.83 114 4412 1.01 -1.66 0.11 +0.10 0.04  -0.80 0.11  -0.14 1.82 0.01  
Sculptor   1009505       00 59 57.76 -33 35 41.3         M 20.59 T 19.42 1.73  21 4839 2.33 -1.93 0.16 +0.17 0.27  -0.20 0.23  -0.19 2.10 0.12  
Sculptor   1009627       00 59 58.17 -33 38 02.2         M 20.02 T 18.86 1.96  38 5042 2.11 -1.94 0.14 +0.23 0.20  -0.30 0.15  -0.28 1.66 0.04  
Sculptor   1009824       00 59 58.24 -33 45 50.4         M 17.94 T 16.34 2.95 152 4355 0.85 -1.57 0.11 +0.09 0.03  -0.75 0.10  -0.12 1.82 0.01  
Sculptor   1009708       00 59 58.24 -33 40 29.9         M 19.57 T 18.43 2.14  47 4899 1.95 -1.85 0.12 +0.30 0.18 <-1.01      <-0.88 1.61 0.03  
Sculptor   1009813       00 59 58.92 -33 38 36.4         M 20.16 T 19.06 1.89  30 5139 2.22 -1.65 0.15 -0.01 0.24  -0.17 0.20  -0.15 1.80 0.06  
Sculptor   1010002       00 59 59.64 -33 39 31.7         M 18.24 T 16.78 2.78 108 4502 1.10 -1.29 0.11 -0.09 0.04  -1.18 0.11  -0.54 1.73 0.02  
Sculptor   1010313       00 59 59.99 -33 50 54.4         M 18.94 T 17.71 2.41  91 4769 1.61 -2.77 0.13 +0.47 0.15  -0.30 0.13  +0.06 1.64 0.02  
Sculptor   1010042       01 00 00.05 -33 37 28.1         M 18.77 T 17.43 2.52  86 4676 1.42 -1.16 0.11 -0.10 0.05  -0.91 0.11  -0.41 1.78 0.02  
Sculptor   1010069       01 00 00.06 -33 38 34.2         M 17.54 T 15.75 3.19 148 4177 0.52 -1.33 0.11 -0.33 0.02  -1.20 0.11  -0.51 1.75 0.01  
Sculptor   1010125       01 00 00.06 -33 40 56.7         M 19.02 T 17.67 2.42  68 4641 1.51 -1.45 0.11 -0.08 0.08  -0.70 0.12  -0.25 1.81 0.02  
Sculptor   1010215       01 00 00.78 -33 38 27.6         M 18.69 T 17.31 2.57  57 4569 1.35 -1.73 0.11 +0.07 0.10  -0.75 0.11  -0.20 1.76 0.02  
Sculptor   1010320       01 00 00.97 -33 41 36.0         M 18.45 T 17.06 2.66  99 4575 1.25 -1.88 0.11 +0.20 0.05  -0.68 0.11  -0.09 1.78 0.02  
Sculptor   1010524       01 00 01.27 -33 47 34.3         M 19.09 T 17.71 2.41  82 4625 1.50 -1.01 0.11 -0.06 0.05  -0.82 0.11  -0.36 1.84 0.02  
Sculptor   1010633       01 00 01.45 -33 51 16.4         M 17.94 T 16.57 2.86 160 4612 1.07 -1.95 0.11 +0.10 0.05  -0.84 0.10  -0.15 1.69 0.01  
Sculptor   1010388       01 00 01.47 -33 39 49.5         M 18.05 T 16.45 2.91 120 4274 0.89 -1.16 0.11 -0.06 0.05  -0.80 0.11  -0.24 1.87 0.01  
Sculptor   1010730       01 00 01.99 -33 50 22.6         M 19.23 T 17.92 2.32  74 4679 1.63 -1.26 0.11 -0.10 0.07  -0.79 0.11  -0.40 1.81 0.02  
Sculptor   1010533       01 00 02.17 -33 39 16.7         M 18.57 T 17.26 2.58  86 4653 1.37 -1.63 0.11 -0.00 0.06  -0.89 0.12  -0.36 1.70 0.02  
Sculptor   1010568       01 00 02.22 -33 40 20.8         M 18.27 T 16.78 2.79  69 4401 1.08 -1.44 0.11 +0.03 0.07  -0.81 0.11  -0.21 1.83 0.01  
Sculptor   1010559       01 00 02.29 -33 38 52.4         M 17.86 T 16.13 3.05  93 4167 0.69 -1.22 0.11 -0.01 0.06  -1.01 0.10  -0.38 1.79 0.01  
Sculptor   1010605       01 00 02.40 -33 40 19.8         M 17.56 T 15.98 3.09 162 4337 0.74 -2.65 0.11 +0.27 0.05  -0.85 0.10  -0.08 1.66 0.01  
Sculptor   1010628       01 00 02.46 -33 41 16.3         M 18.64 T 17.19 2.62  88 4507 1.26 -1.37 0.11 -0.09 0.05  -0.94 0.12  -0.38 1.81 0.02  
Sculptor   1010824       01 00 02.56 -33 48 49.6         M 17.87 T 16.36 2.94 165 4426 0.91 -2.32 0.11 +0.30 0.04  -0.90 0.10  -0.11 1.68 0.01  
Sculptor   1010841       01 00 03.59 -33 39 26.9         M 17.86 T 16.23 3.00  92 4313 0.80 -1.34 0.11 -0.13 0.05  -1.09 0.11  -0.44 1.73 0.01  
Sculptor   1010831       01 00 03.68 -33 38 14.6         M 19.00 T 17.75 2.39  71 4750 1.60 -2.79 0.13 +0.39 0.14  -0.08 0.11  +0.27 1.68 0.02  
Sculptor   1010968       01 00 03.93 -33 41 39.0         M 19.80 T 18.59 2.08  18 4740 1.96 -1.61 0.15 -0.11 0.34  -0.41 0.18  -0.30            
Sculptor   1011316       01 00 04.81 -33 49 33.0         M 18.16 T 16.72 2.80 142 4511 1.09 -1.44 0.11 -0.09 0.03  -1.06 0.10  -0.43 1.72 0.01  
Sculptor   1011256       01 00 05.04 -33 44 19.0         M 19.38 T 18.13 2.24  53 4775 1.76 -1.52 0.11 -0.22 0.13  -0.66 0.14  -0.36 1.80 0.05  
Sculptor   1011179       01 00 05.32 -33 37 39.3         M 19.22 T 17.94 2.32  38 4686 1.66 -1.29 0.11 -0.06 0.13  -0.74 0.11  -0.36 1.76 0.02  
Sculptor   1011213       01 00 05.54 -33 37 56.9         M 18.93 T 17.63 2.45  44 4677 1.53 -1.03 0.11 -0.04 0.09  -0.52 0.11  -0.14 1.92 0.02  
Sculptor   1011518       01 00 05.96 -33 48 09.3         M 18.72 T 17.41 2.53 104 4595 1.43 -2.01 0.11 +0.24 0.05  -0.88 0.11  -0.33 1.70 0.01  
Sculptor   1011442       01 00 06.19 -33 42 38.9         M 19.11 T 17.80 2.37  66 4664 1.59 -1.31 0.11 -0.17 0.08  -0.69 0.11  -0.30 1.83 0.02  
Sculptor   1011392       01 00 06.20 -33 40 12.6         M 20.13 T 19.03 1.93  17 4980 2.21 -1.36 0.16 +0.57 0.23  -0.34 0.15  -0.32 1.70 0.05  
Sculptor   1011529       01 00 06.35 -33 44 57.6         M 18.64 T 17.22 2.61  86 4597 1.29 -1.40 0.11 -0.06 0.05  -0.92 0.11  -0.36            
Sculptor   1011513       01 00 06.71 -33 40 27.1         M 18.92 T 17.63 2.44  75 4660 1.53 -1.43 0.11 -0.05 0.06  -0.77 0.11  -0.33 1.79 0.02  
Sculptor   1011494       01 00 06.74 -33 39 26.1         M 18.90 T 17.64 2.45  46 4788 1.56 -1.74 0.12 +0.39 0.10  -0.77 0.11  -0.33 1.66 0.01  
Sculptor   1011575       01 00 06.75 -33 43 05.0         M 19.50 T 18.25 2.19  50 4790 1.80 -1.09 0.11 -0.24 0.10  -0.61 0.15  -0.30 1.92 0.04  
Sculptor   1011633       01 00 06.87 -33 43 44.6         M 18.99 T 17.70 2.41  70 4648 1.55 -1.87 0.11 +0.22 0.08  -0.66 0.12  -0.22 1.74 0.02  
Sculptor   1011774       01 00 07.04 -33 48 24.7         M 19.20 T 17.94 2.31  58 4708 1.67 -1.54 0.11 -0.00 0.07  -0.82 0.14  -0.43 1.74 0.03  
Sculptor   1011587       01 00 07.05 -33 40 46.4         M 18.64 T 17.24 2.61  58 4483 1.31 -1.44 0.11 -0.03 0.08  -0.94 0.11  -0.39 1.79 0.02  
Sculptor   1011828       01 00 07.28 -33 48 16.9         M 18.57 T 17.27 2.58  97 4748 1.39 -1.23 0.11 -0.09 0.04  -1.03 0.11  -0.49 1.73 0.02  
Sculptor   1011895       01 00 07.29 -33 51 12.7         M 19.48 T 18.32 2.18  64 5275 1.90 -1.72 0.12             +0.51 0.12  +0.62 1.71 0.02  
Sculptor   1011802       01 00 07.40 -33 45 57.2         M 17.80 T 16.25 2.98 103 4446 0.85 -1.90 0.11 +0.23 0.05 <-0.92      <-0.20            
Sculptor   1011742       01 00 07.44 -33 43 19.7         M 17.83 T 16.28 2.97 143 4444 0.86 -1.90 0.11 +0.02 0.04  -0.96 0.10  -0.24 1.73 0.01  
Sculptor   1011716       01 00 07.57 -33 40 52.3         M 18.93 T 17.64 2.43  72 4729 1.53 -1.27 0.11 -0.26 0.07  -0.76 0.11  -0.33 1.79 0.02  
Sculptor   1011834       01 00 07.80 -33 43 45.0         M 19.28 T 18.14 2.27  60 4987 1.83 -1.72 0.12 -0.01 0.13  -1.05 0.20  -0.78 1.59 0.02  
Sculptor   1011873       01 00 08.11 -33 42 02.2         M 19.08 T 17.73 2.41  39 4595 1.53 -1.25 0.11 -0.12 0.12  -0.71 0.14  -0.28 1.84 0.04  
Sculptor   1011955       01 00 08.47 -33 42 03.5         M 18.92 T 17.52 2.49  77 4559 1.41 -1.27 0.11 -0.16 0.06  -0.85 0.10  -0.36 1.78 0.02  
Sculptor   1011954       01 00 08.54 -33 41 20.3         M 19.15 T 17.93 2.34  41 4825 1.70 -2.09 0.14 +0.25 0.20  -0.74 0.14  -0.43 1.63 0.02  
Sculptor   1012132       01 00 09.39 -33 42 23.6         M 18.51 T 17.22 2.60  91 4712 1.37 -2.10 0.11 +0.25 0.07  -1.17 0.15  -0.58 1.59 0.01  
Sculptor   1012182       01 00 09.65 -33 41 56.7         M 19.51 T 18.28 2.20  28 4786 1.82 -1.52 0.13 +0.04 0.19  -0.64 0.12  -0.39 1.81 0.03  
Sculptor   1012124       01 00 09.68 -33 39 03.2         M 19.61 T 18.51 2.12  42 5059 2.01 -1.79 0.13 +0.31 0.12  -0.16 0.15  -0.10 1.66 0.03  
Sculptor   1012257       01 00 09.77 -33 43 44.2         M 18.38 T 16.95 2.71  75 4465 1.19 -1.07 0.11 -0.37 0.03  -0.66 0.12  -0.21 1.94 0.03  
Sculptor   1012318       01 00 10.05 -33 44 34.9         M 19.26 T 17.98 2.30  61 4635 1.67 -2.40 0.12 -0.03 0.21  -0.73 0.13  -0.39 1.70 0.03  
Sculptor   1012307       01 00 10.19 -33 42 39.7         M 19.81 T 18.68 2.06  21 4928 2.06 -1.25 0.13 -0.12 0.24  -0.22 0.24  -0.15 2.04 0.06  
Sculptor   1012316       01 00 10.39 -33 41 04.5         M 18.28 T 16.82 2.76 101 4466 1.12 -1.43 0.11 +0.05 0.04  -0.71 0.11  -0.14 1.83 0.01  
Sculptor   1012268       01 00 10.46 -33 38 03.5         M 19.83 T 18.79 2.05  24 5225 2.15 -2.20 0.21 +0.83 0.23 <-0.68      <-0.67 1.59 0.02  
Sculptor   1012289       01 00 10.58 -33 38 15.0         M 20.33 T 19.30 1.84  14 5196 2.35 -2.16 0.33 +0.74 0.38 <-0.83      <-0.82 1.48 0.04  
Sculptor   1012620       01 00 11.33 -33 44 59.0         M 20.23 T 18.99 1.89  29 4884 2.11 -1.58 0.13 +0.05 0.23  +0.12 0.35  +0.15 2.19 0.10  
Sculptor   1012567       01 00 11.54 -33 40 37.4         M 20.28 T 19.15 1.85  29 4958 2.24 -1.32 0.12 -0.16 0.17  -0.61 0.15  -0.59 1.77 0.04  
Sculptor   1012617       01 00 11.73 -33 41 11.0         M 19.70 T 18.44 2.11  49 4756 1.87 -1.28 0.11 -0.38 0.12  -0.81 0.11  -0.53 1.79 0.03  
Sculptor   1013066       01 00 13.13 -33 47 15.4         M 19.23 T 17.97 2.30  49 4640 1.68 -2.17 0.13 +0.58 0.12 <-1.00      <-0.68            
Sculptor   1013035       01 00 13.43 -33 43 20.6         M 19.40 T 18.26 2.22  49 4967 1.88 -2.18 0.14 +0.02 0.25 <-1.24      <-1.09 1.48 0.02  
Sculptor   1013185       01 00 13.80 -33 46 12.3         M 18.96 T 17.79 2.39  59 4998 1.67 -2.13 0.14 +0.34 0.22 <-0.85      <-0.49 1.56 0.02  
Sculptor   1013095       01 00 13.89 -33 41 22.3         M 20.23 T 19.06 1.87  34 4887 2.19 -1.38 0.12 -0.09 0.15  -0.08 0.20  -0.06 1.91 0.07  
Sculptor   1013127       01 00 13.90 -33 42 40.9         M 19.49 T 18.36 2.20  21 5043 1.92 -1.45 0.15 +0.17 0.24 <-1.15      <-0.92 1.65 0.03  
Sculptor   1013235       01 00 13.98 -33 46 59.6         M 19.06 T 17.75 2.39  53 4636 1.57 -1.13 0.11 -0.14 0.11  -0.74 0.22  -0.32 1.76 0.07  
Sculptor   1013218       01 00 14.41 -33 41 46.7         M 18.92 T 17.59 2.45  61 4618 1.49 -1.54 0.11 -0.07 0.07  -0.38 0.13  +0.02 1.99 0.03  
Sculptor   1013242       01 00 14.69 -33 39 57.5         M 18.00 T 16.34 2.97  89 4291 0.81 -1.17 0.11 +0.03 0.05  -0.94 0.10  -0.34 1.82 0.01  
Sculptor   1013377       01 00 15.36 -33 39 05.9         M 17.56 T 15.84 3.16 123 4225 0.60 -1.51 0.11 -0.22 0.04  -1.31 0.10  -0.58 1.72 0.01  
Sculptor   1013808       01 00 17.03 -33 42 47.0         M 19.05 T 17.84 2.38  40 4873 1.68 -2.57 0.18 +0.45 0.28  -1.05 0.27  -0.77 1.53 0.01  
Sculptor   1013881       01 00 17.08 -33 45 13.6         M 18.35 T 17.11 2.65  87 4747 1.37 -2.14 0.12 +0.47 0.09  -0.26 0.10  +0.29 1.71 0.01  
Sculptor   1013820       01 00 17.13 -33 42 03.7         M 19.28 T 18.07 2.27  59 4855 1.76 -1.09 0.11 -0.15 0.07  -0.98 0.12  -0.59 1.71 0.02  
Sculptor   1013911       01 00 17.35 -33 43 59.4         M 18.15 T 16.69 2.82  74 4425 1.07 -2.43 0.11 +0.29 0.09  -0.88 0.10  -0.12 1.65 0.01  
Sculptor   1013928       01 00 17.50 -33 43 07.5         M 18.86 T 17.46 2.51  83 4606 1.39 -1.30 0.11 -0.08 0.05  -0.89 0.11  -0.39 1.79 0.02  
Sculptor   1013834       01 00 17.51 -33 39 01.9         M 19.02 T 17.71 2.42  46 4648 1.55 -1.76 0.11 +0.26 0.09  -0.56 0.12  -0.14 1.76 0.02  
Sculptor   1014027       01 00 17.59 -33 46 54.8         M 18.21 T 16.79 2.77  95 4456 1.13 -2.03 0.11 +0.11 0.08  -0.81 0.11  -0.12 1.73 0.02  
Sculptor   1013976       01 00 17.61 -33 44 10.9         M 18.56 T 17.12 2.65  58 4518 1.24 -1.41 0.11 +0.14 0.07  -0.65 0.10  -0.14 1.86 0.01  
Sculptor   1013949       01 00 17.80 -33 41 14.7         M 18.94 T 17.56 2.48  46 4558 1.44 -1.37 0.11 -0.10 0.09  -0.82 0.12  -0.34 1.84 0.02  
Sculptor   1014115       01 00 18.20 -33 45 53.4         M 19.44 T 18.33 2.20  47 5016 1.94 -2.67 0.22 +0.55 0.38  -0.37 0.22  -0.32 1.54 0.02  
Sculptor   1014153       01 00 18.23 -33 47 07.9         M 19.16 T 17.94 2.32  53 4807 1.71 -1.03 0.11 -0.19 0.11 <-0.34      <-0.07 1.91 0.19  
Sculptor   1014294       01 00 18.95 -33 45 14.6         M 17.84 T 16.41 2.92 112 4516 0.98 -1.89 0.11 +0.20 0.06  -0.72 0.10  -0.03 1.76 0.01  
Sculptor   1014177       01 00 19.07 -33 39 32.8         M 19.67 T 18.50 2.12  28 4867 1.96 -2.07 0.15 +0.49 0.18  -0.24 0.12  -0.16 1.73 0.02  
Sculptor   1014192       01 00 19.09 -33 40 07.4         M 18.73 T 17.46 2.52  54 4750 1.48 -1.56 0.11 +0.03 0.08  -0.66 0.20  -0.20 1.73 0.07  
Sculptor   1014336       01 00 19.69 -33 40 08.1         M 19.22 T 17.87 2.36  38 4585 1.58 -1.40 0.11 -0.00 0.10  -0.60 0.11  -0.21 1.90 0.02  
Sculptor   1014488       01 00 19.76 -33 46 02.9         M 19.42 T 18.14 2.23  50 4659 1.74 -2.04 0.12 +0.22 0.15  -0.62 0.12  -0.33 1.74 0.03  
Sculptor   1014486       01 00 19.92 -33 44 24.2         M 19.92 T 18.77 1.99  31 4812 2.08 -1.45 0.12 -0.01 0.18  -0.09 0.28  -0.05 1.97 0.21  
Sculptor   1014531       01 00 19.96 -33 45 44.5         M 18.40 T 16.90 2.73  88 4460 1.13 -1.14 0.11 -0.25 0.07  -0.93 0.11  -0.36 1.84 0.02  
Sculptor   1014452       01 00 20.03 -33 41 40.5         M 18.89 T 17.62 2.46  42 4675 1.54 -1.87 0.12 +0.23 0.12  -0.95 0.12  -0.48 1.67 0.02  
Sculptor   1014435       01 00 20.17 -33 39 44.4         M 19.86 T 18.60 2.06  24 4749 1.94 -2.07 0.14 +0.84 0.15  -0.67 0.12  -0.57 1.61 0.02  
Sculptor   1014695       01 00 20.64 -33 46 08.3         M 19.96 T 18.86 2.00  16 5095 2.14 -1.09 0.15 +0.14 0.25  -0.41 0.13  -0.36 1.78 0.04  
Sculptor   1014728       01 00 20.75 -33 47 10.7         M 17.67 T 16.04 3.07 126 4325 0.73 -1.72 0.11 -0.27 0.06  -1.27 0.12  -0.54 1.69 0.04  
Sculptor   1014775       01 00 21.14 -33 45 26.2         M 19.50 T 18.31 2.20  25 4815 1.86 -2.20 0.18 +0.32 0.27  -0.63 0.13  -0.49 1.63 0.02  
Sculptor   1015134       01 00 22.97 -33 43 02.0         M 17.78 T 15.98 3.12 101 4140 0.60 -1.19 0.11 -0.09 0.06  -1.21 0.10  -0.53 1.74 0.01  
Sculptor   1015254       01 00 23.04 -33 47 23.0         M 19.50 T 18.27 2.21  22 4773 1.82 -1.83 0.16 +0.21 0.24  -0.33 0.12  -0.12            
Sculptor   1015286       01 00 23.10 -33 48 09.4         M 18.95 T 17.63 2.45  41 4640 1.51 -1.31 0.11 -0.02 0.11 <-0.89      <-0.43            
Sculptor   1015237       01 00 23.29 -33 44 17.4         M 19.28 T 18.07 2.29  38 4796 1.76 -1.78 0.12 +0.15 0.15  -1.27 0.14  -0.95 1.58 0.01  
Sculptor   1015388       01 00 24.22 -33 40 57.9         M 19.42 T 18.14 2.25  37 4690 1.74 -1.94 0.12 +0.26 0.13  -0.28 0.11  -0.00 1.86 0.02  
Sculptor   1015548       01 00 24.62 -33 44 28.7         M 17.93 T 16.47 2.91  96 4450 0.99 -2.17 0.11 +0.21 0.06  -1.06 0.10  -0.29 1.66 0.01  
Sculptor   1015644       01 00 25.07 -33 43 33.2         M 18.28 T 16.90 2.73  98 4591 1.19 -1.99 0.11 +0.09 0.10  -0.96 0.11  -0.29 1.66 0.01  
Sculptor   1015663       01 00 25.09 -33 44 44.5         M 20.12 T 18.95 1.94  17 4837 2.14 -1.72 0.19 -0.21 0.60  -0.46 0.12  -0.43 1.82 0.03  
Sculptor   1015616       01 00 25.18 -33 41 46.0         M 19.01 T 17.81 2.40  48 4845 1.66 -2.27 0.13 +0.31 0.14  -0.06 0.10  +0.33 1.75 0.01  
Sculptor   1015746       01 00 25.30 -33 46 37.9         M 18.98 T 17.66 2.44  47 4657 1.52 -1.48 0.11 +0.00 0.11  -0.85 0.11  -0.39 1.76 0.02  
Sculptor   1016224       01 00 27.16 -33 49 09.9         M 19.42 T 18.27 2.24  26 4954 1.89 -1.38 0.13 -0.46 0.33  -0.37 0.15  -0.20            
Sculptor   1016093       01 00 27.22 -33 42 40.3         M 20.04 T 18.90 1.97  19 4845 2.14 -1.38 0.13 +0.22 0.21  -0.34 0.16  -0.30 1.88 0.05  
Sculptor   1016348       01 00 27.99 -33 46 33.4         M 19.88 T 18.79 2.03  23 5052 2.12 -1.79 0.18             -0.19 0.12  -0.16 1.75 0.03  
Sculptor   1016347       01 00 28.20 -33 44 32.4         M 18.41 T 17.01 2.69  68 4545 1.22 -1.24 0.11 -0.08 0.06  -0.77 0.10  -0.26 1.86 0.01  
Sculptor   1016486       01 00 28.42 -33 47 41.4         M 18.39 T 17.05 2.68  68 4631 1.27 -2.52 0.13 +0.52 0.12  -0.65 0.12  +0.00 1.61 0.01  
Sculptor   1016539       01 00 28.54 -33 48 50.2         M 18.68 T 17.36 2.56  53 4613 1.40 -1.76 0.11 +0.17 0.10  -0.66 0.11  -0.15 1.78 0.02  
Sculptor   1016626       01 00 29.13 -33 46 48.1         M 20.04 T 18.88 1.97  16 4815 2.11 -1.26 0.15 +0.32 0.30  -0.58 0.13  -0.53 1.82 0.04  
Sculptor   1016610       01 00 29.42 -33 42 56.0         M 17.86 T 16.22 3.01  99 4240 0.78 -1.43 0.11 -0.01 0.04  -1.07 0.10  -0.41 1.77 0.01  
Sculptor   1016727       01 00 29.91 -33 43 28.8         M 18.72 T 17.40 2.54  57 4627 1.42 -2.28 0.12 +0.36 0.11  -0.57 0.10  +0.01 1.70 0.01  
Sculptor   1016958       01 00 30.69 -33 45 32.1         M 18.97 T 17.59 2.47  50 4571 1.45 -1.35 0.11 -0.06 0.09  -0.76 0.11  -0.30 1.80 0.02  
Sculptor   1017075       01 00 31.32 -33 45 06.4         M 19.56 T 18.23 2.21  35 4659 1.75 -1.46 0.11 -0.03 0.12  -0.66 0.11  -0.36 1.85 0.02  
Sculptor   1017220       01 00 32.13 -33 44 18.5         M 17.57 T 15.88 3.14 118 4270 0.63 -1.61 0.11 +0.20 0.03  -0.98 0.10  -0.31 1.74 0.01  
Sculptor   1017418       01 00 32.88 -33 45 24.3         M 18.40 T 17.01 2.69  52 4546 1.23 -1.56 0.11 -0.12 0.09  -0.33 0.16  +0.14 1.99 0.04  
Sculptor   1017706       01 00 33.93 -33 47 39.8         M 19.32 T 18.07 2.28  30 4762 1.73 -1.78 0.13 -0.00 0.21  -0.58 0.11  -0.29 1.74 0.02  
Sculptor   1017995       01 00 35.44 -33 46 58.9         M 18.45 T 17.02 2.69  69 4495 1.21 -1.37 0.11 +0.11 0.06  -0.85 0.10  -0.30 1.78 0.01  
Sculptor   1018032       01 00 35.72 -33 45 38.6         M 19.40 T 18.24 2.24  32 4941 1.86 -2.26 0.16 +0.43 0.24  -0.20 0.11  -0.05 1.68 0.02  
Sculptor   1018123       01 00 35.93 -33 48 14.3         M 17.87 T 16.23 3.01  99 4280 0.79 -1.55 0.11 +0.05 0.05  -0.99 0.10  -0.33 1.79 0.01  
Sculptor   1018265       01 00 36.96 -33 44 42.7         M 20.14 T 18.90 1.94   9 4722 2.07 -1.96 0.27 -0.15 0.78  -0.61 0.17  -0.58 1.85 0.07  
Sculptor   1018551       01 00 38.11 -33 48 16.7         M 17.49 T 15.73 3.20 126 4181 0.53 -1.72 0.11 +0.14 0.04  -0.99 0.11  -0.30 1.76 0.01  
Sculptor   1018960       01 00 39.81 -33 48 40.4         M 20.47 T 19.27 1.80  15 4968 2.26 -1.25 0.16             +0.10 0.26  +0.12 1.97 0.06  
Sculptor   1018933       01 00 39.90 -33 46 57.1         M 20.21 T 18.92 1.93  18 4668 2.06 -1.60 0.14 +0.10 0.31  -0.52 0.13  -0.46 1.85 0.04  
Sculptor   1019966       01 00 44.47 -33 47 46.6         M 20.13 T 18.87 1.95  21 4716 2.05 -1.55 0.13 -0.42 0.37  -0.89 0.13  -0.81 1.78 0.03  
Fornax     40828         02 39 35.23 -34 24 40.1 B 20.10 R 17.94         3.05  82 4095 0.67 -1.14 0.11 +0.19 0.06  -0.93 0.15  -0.34 1.77 0.04  
Fornax     42943         02 39 37.10 -34 22 07.5 B 21.13 R 19.74         2.22  24 4785 1.78 -1.24 0.12 -0.10 0.25 <-0.60      <-0.31 1.67 0.12  
Fornax     43562         02 39 37.64 -34 23 33.1 B 21.30 R 19.78         2.21  25 4648 1.74 -1.07 0.11 -0.20 0.19  -0.51 0.30  -0.21 2.00 0.20  
Fornax     43821         02 39 37.87 -34 24 59.4 B 20.84 R 19.16         2.48  40 4492 1.41 -1.22 0.11 +0.29 0.10 <-0.33      <+0.02 1.67 0.14  
Fornax     43926         02 39 37.96 -34 22 37.1 B 20.26 R 18.70         2.65  43 4630 1.28 -0.92 0.11 -0.02 0.08  -0.68 0.13  -0.27 1.88 0.05  
Fornax     44719         02 39 38.65 -34 22 02.5 B 21.39 R 20.42         1.98  14 5204 2.18 -1.64 0.27 +0.99 0.31 <+0.12      <+0.14 2.04 0.22  
Fornax     45548         02 39 39.35 -34 23 50.1 B 21.47 R 20.47         1.96  13 5179 2.19 -1.70 0.31            <+0.19      <+0.21 1.52 0.44  
Fornax     45644         02 39 39.42 -34 22 31.1 B 20.80 R 19.47         2.33  27 4835 1.69 -0.79 0.11 +0.11 0.15 <-0.30      <-0.04 1.88 0.26  
Fornax     45746         02 39 39.51 -34 26 47.5 B 20.29 R 18.53         2.73  66 4442 1.13 -1.20 0.11 +0.21 0.06  -0.66 0.14  -0.17            
Fornax     46529         02 39 40.23 -34 21 56.7 B 21.05 R 20.04         2.13  19 5130 2.00 -1.46 0.18 +0.70 0.21 <-0.46      <-0.36 1.67 0.11  
Fornax     47041         02 39 40.69 -34 27 10.7 B 20.79 R 19.32         2.40  36 4679 1.57 -1.08 0.11 -0.08 0.12 <+0.10      <+0.28            
Fornax     48229         02 39 41.75 -34 22 51.6 B 21.19 R 20.22         2.06  17 5195 2.09 -1.82 0.29            <-0.28      <-0.25 1.73 0.12  
Fornax     49477         02 39 42.80 -34 24 03.7 B 21.04 R 19.73         2.23  24 4857 1.80 -1.69 0.15 -0.10 0.30 <-0.54      <-0.29 1.72 0.24  
Fornax     50142         02 39 43.37 -34 23 53.0 B 20.47 R 18.37         2.89  56 4161 0.86 -0.96 0.11 +0.01 0.07 <-1.16      <-0.53 1.81 0.10  
Fornax     50465         02 39 43.63 -34 23 07.8 B 20.73 R 18.61         2.80                                                                 C
Fornax     50764         02 39 43.88 -34 23 36.4 B 21.21 R 19.90         2.16  24 4868 1.87 -0.83 0.11 +0.09 0.15  -0.74 0.32  -0.42 1.93 0.11  
Fornax     50767         02 39 43.88 -34 22 21.0 B 21.66 R 20.45         1.94  13 4990 2.14 -1.63 0.26            <+0.55      <+0.57            
Fornax     51254         02 39 44.30 -34 25 22.9 B 21.55 R 20.36         1.98  15 5005 2.10 -1.21 0.16 -0.33 0.39 <+0.19      <+0.23            
Fornax     52117         02 39 45.04 -34 24 47.5 B 21.36 R 20.24         2.03  16 5061 2.07 -1.58 0.22 -0.58 0.81 <-0.13      <-0.09 1.93 0.31  
Fornax     52572         02 39 45.44 -34 21 19.6 B 21.41 R 19.99         2.12  23 4771 1.87 -0.80 0.11 -0.45 0.25 <-0.69      <-0.39 1.91 0.19  
Fornax     52752         02 39 45.59 -34 23 02.2 B 21.63 R 20.37         1.97  17 4942 2.09 -0.96 0.13 -0.69 0.38  -0.11 0.27  -0.06 2.08 0.19  
Fornax     52950         02 39 45.77 -34 24 35.7 B 21.62 R 20.10         2.09  23 4640 1.87 -0.90 0.11 +0.13 0.19 <-0.91      <-0.55 1.63 0.15  
Fornax     53055         02 39 45.86 -34 21 23.1 B 21.56 R 20.25         2.02  18 4880 2.02 -1.43 0.17 +0.08 0.30 <-0.08      <-0.01 2.06 0.23  
Fornax     54189         02 39 46.79 -34 22 01.4 B 21.06 R 19.71         2.23  26 4816 1.78 -1.45 0.13 -0.46 0.27 <-0.96      <-0.64 1.73 0.08  
Fornax     54346         02 39 46.93 -34 21 37.3 B 21.90 R 20.43         1.95  14 4719 2.04 -0.40 0.11 -0.39 0.26 <+0.58      <+0.63            
Fornax     55262         02 39 47.65 -34 27 05.8 B 19.93 R 17.62         3.21  93 4018 0.45 -0.90 0.11 +0.34 0.10  -1.03 0.20  -0.45 1.78 0.05  
Fornax     55588         02 39 47.89 -34 24 28.3 B 20.97 R 19.46         2.34  31 4641 1.61 -0.84 0.11 -0.32 0.12 <-0.33      <-0.06 1.89 0.20  
Fornax     55609         02 39 47.91 -34 27 46.7 B 20.26 R 17.93         3.11  70 3910 0.55 -0.82 0.11 -0.05 0.06  -1.08 0.28  -0.51 1.73 0.07  
Fornax     56106         02 39 48.28 -34 22 09.2 B 21.68 R 20.47         1.93  14 4979 2.14 -0.69 0.12 -0.35 0.32 <-0.26      <-0.22 2.02 0.30  
Fornax     56314         02 39 48.43 -34 28 01.9 B 21.68 R 20.43         1.94  12 4954 2.12 -1.02 0.15 -0.08 0.37 <-0.19      <-0.14 1.50 0.51  
Fornax     56607         02 39 48.67 -34 25 43.9 B 21.55 R 20.46         1.95  16 5095 2.17 -1.21 0.16 -0.01 0.28 <-0.08      <-0.06            
Fornax     56884         02 39 48.90 -34 22 09.5 B 21.61 R 20.26         2.01  18 4830 2.01 -1.17 0.13 +0.15 0.22 <-0.69      <-0.56 1.52 0.14  
Fornax     57320         02 39 49.26 -34 26 03.9 B 20.47 R 18.78         2.63  54 4493 1.25 -1.22 0.11 -0.09 0.07  -0.90 0.23  -0.35 1.81 0.08  
Fornax     58913         02 39 50.59 -34 25 33.2 B 21.31 R 19.72         2.24  29 4576 1.68 -1.18 0.11 +0.06 0.14 <-0.05      <+0.17 1.98 0.16  
Fornax     58973         02 39 50.64 -34 26 47.4 B 20.09 R 17.66         3.24  93 3861 0.36 -1.12 0.11 -0.07 0.05  -0.69 0.23  -0.19 1.84 0.05  
Fornax     59489         02 39 51.09 -34 25 17.2 B 20.89 R 19.14         2.49  43 4438 1.37 -0.79 0.11 +0.15 0.08  -1.14 0.30  -0.58 1.81 0.11  
Fornax     60506         02 39 51.99 -34 23 21.3 B 21.11 R 19.45         2.36  37 4508 1.54 -1.24 0.11 +0.08 0.11  -1.05 0.19  -0.56 1.79 0.06  
Fornax     61105         02 39 52.53 -34 27 32.3 B 21.64 R 20.40         1.96  14 4975 2.11 -0.74 0.13 +0.14 0.25 <+0.41      <+0.45            
Fornax     61287         02 39 52.70 -34 24 23.2 B 21.67 R 20.15         2.07  21 4655 1.90 -0.96 0.11 -0.47 0.21  +0.01 0.33  +0.14            
Fornax     61318         02 39 52.73 -34 23 52.0 B 21.79 R 20.48         1.92  16 4895 2.12 -1.50 0.16 +0.06 0.31 <-0.53      <-0.49 1.67 0.22  
Fornax     61372         02 39 52.77 -34 26 48.0 B 21.89 R 20.48         1.93  12 4774 2.08 -1.04 0.14 -0.31 0.41 <+0.85      <+0.89            
Fornax     61505         02 39 52.89 -34 28 36.9 B 20.31 R 17.97         3.10  71 3875 0.55 -0.77 0.11 -0.00 0.10  -0.81 0.33  -0.33 1.80 0.07  
Fornax     61796         02 39 53.18 -34 26 11.9 B 21.69 R 20.47         1.93  14 4989 2.15 -1.33 0.17 +0.12 0.30 <-0.24      <-0.21 1.20 0.24  
Fornax     62258         02 39 53.64 -34 28 25.1 B 21.35 R 20.02         2.11  17 4858 1.92 -0.59 0.11 +0.04 0.20 <+0.50      <+0.55            
Fornax     62533         02 39 53.89 -34 27 57.2 B 21.38 R 20.25         2.03  18 5045 2.07 -0.77 0.12 +0.18 0.20 <-0.12      <-0.05 1.98 0.24  
Fornax     62542         02 39 53.90 -34 27 38.1 B 21.37 R 19.81         2.21  27 4599 1.74 -1.23 0.11 -0.17 0.18 <-0.12      <+0.11            
Fornax     62597         02 39 53.95 -34 28 03.3 B 21.28 R 19.80         2.20  24 4702 1.77 -0.65 0.11 +0.24 0.17 <-0.39      <-0.16 0.23 0.43  
Fornax     62826         02 39 54.18 -34 25 45.3 B 21.69 R 20.37         1.97  17 4881 2.07 -0.87 0.13 +0.38 0.20 <-0.40      <-0.30 1.34 0.33  
Fornax     63072         02 39 54.42 -34 24 01.1 B 21.26 R 19.86         2.18  24 4772 1.82 -1.02 0.11 -0.12 0.16  -0.91 0.39  -0.54 1.68 0.13  
Fornax     63837         02 39 55.18 -34 28 52.4 B 20.95 R 19.36         2.39  36 4566 1.53 -1.02 0.11 -0.05 0.13 <-0.47      <-0.12 1.67 0.40  
Fornax     63881         02 39 55.21 -34 29 43.9 B 20.69 R 19.45         2.34  38 4906 1.70 -2.21 0.16 -0.34 0.49  -0.69 0.36  -0.39 1.55 0.05  
Fornax     64059         02 39 55.38 -34 29 54.8 B 20.21 R 17.72         3.24  89 3795 0.32 -1.03 0.11 -0.20 0.06  +0.25 0.23  +0.39 2.15 0.09  
Fornax     65211         02 39 56.50 -34 26 21.1 B 21.48 R 20.39         1.98  14 5090 2.14 -0.80 0.14 +0.52 0.21 <-0.24      <-0.20 1.68 0.23  
Fornax     65275         02 39 56.56 -34 28 11.5 B 20.43 R 18.54         2.76  62 4317 1.05 -1.17 0.11 +0.05 0.07  -1.10 0.20  -0.47 1.77 0.06  
Fornax     66188         02 39 57.37 -34 25 23.8 B 21.36 R 19.97         2.13  25 4781 1.87 -1.05 0.11 -0.25 0.20 <-0.63      <-0.36 1.93 0.21  
Fornax     66239         02 39 57.42 -34 29 58.5 B 20.28 R 18.23         2.91  67 4215 0.85 -0.76 0.11 +0.29 0.06  -0.72 0.19  -0.26 1.82 0.05  
Fornax     67102         02 39 58.22 -34 25 49.2 B 20.84 R 19.48         2.33  31 4777 1.68 -0.95 0.11 +0.08 0.11 <-0.90      <-0.47            
Fornax     68217         02 39 59.31 -34 25 46.0 B 20.91 R 19.35         2.39  34 4629 1.55 -0.78 0.11 +0.16 0.11 <+0.18      <+0.30 2.07 0.33  
Fornax     68357         02 39 59.44 -34 32 12.6 B 20.27 R 18.41         2.79  66 4371 1.03 -1.14 0.11 +0.08 0.06  -0.69 0.21  -0.20            
Fornax     68704         02 39 59.76 -34 27 19.6 B 21.09 R 19.41         2.37  38 4481 1.52 -1.08 0.11 -0.14 0.11 <-0.85      <-0.41 1.77 0.13  
Fornax     68827         02 39 59.89 -34 32 15.1 B 21.45 R 20.34         1.99  13 5086 2.12 -0.66 0.13 -0.20 0.30 <-1.00      <-0.91            
Fornax     69279         02 40 00.32 -34 28 21.3 B 20.43 R 18.49         2.79  64 4293 1.00 -1.06 0.11 +0.01 0.06  -0.82 0.19  -0.29 1.91 0.07  
Fornax     69315         02 40 00.36 -34 31 43.7 B 20.37 R 18.27         2.92  61 4142 0.83 -0.83 0.11 +0.15 0.06  -0.88 0.19  -0.38 1.76 0.06  
Fornax     69557         02 40 00.57 -34 32 21.5 B 20.59 R 18.63         2.74  55 4225 1.03 -1.09 0.11 -0.08 0.08  -0.64 0.25  -0.16            
Fornax     69754         02 40 00.75 -34 26 02.6 B 20.97 R 19.72         2.23  28 4935 1.81 -0.84 0.11 -0.09 0.13 <-0.20      <+0.01 2.04 0.18  
Fornax     70783         02 40 01.71 -34 30 02.7 B 20.87 R 18.94         2.59  46 4280 1.19 -0.70 0.11 +0.18 0.08 <-0.17      <-0.01 2.06 0.29  
Fornax     70876         02 40 01.79 -34 26 01.0 B 21.47 R 20.04         2.11  22 4734 1.88 -1.19 0.12 -0.34 0.20 <+0.69      <+0.76            
Fornax     70995         02 40 01.91 -34 33 01.0 B 21.47 R 20.30         2.01  12 5016 2.08 -0.93 0.14 -0.32 0.41 <-0.64      <-0.55            
Fornax     71555         02 40 02.41 -34 30 37.6 B 20.33 R 18.24         2.92  70 4206 0.83 -1.09 0.11 +0.19 0.06  -0.76 0.19  -0.23 1.89 0.05  
Fornax     71826         02 40 02.66 -34 33 49.9 B 20.55 R 18.83         2.61  56 4455 1.26 -1.43 0.11 +0.03 0.08 <-0.48      <-0.01            
Fornax     72068         02 40 02.86 -34 26 08.7 B 21.08 R 19.51         2.33  26 4592 1.60 -1.13 0.11 -0.21 0.15 <+0.37      <+0.50            
Fornax     72229         02 40 03.01 -34 26 31.5 B 21.47 R 20.41         1.97  13 5128 2.15 -0.56 0.12 -0.34 0.26 <-0.46      <-0.40            
Fornax     72968         02 40 03.71 -34 34 19.5 B 20.68 R 19.06         2.51  41 4559 1.40 -1.13 0.11 -0.10 0.11 <+0.61      <+0.68            
Fornax     73059         02 40 03.79 -34 26 17.9 B 20.55 R 18.70         2.68  52 4339 1.13 -1.11 0.11 +0.01 0.07  -1.00 0.20  -0.41 1.77 0.06  
Fornax     73592         02 40 04.27 -34 33 47.6 B 21.28 R 19.76         2.22  22 4638 1.73 -1.07 0.12 +0.07 0.21 <-0.35      <-0.08            
Fornax     73729         02 40 04.39 -34 27 11.6 B 19.95 R 17.41         3.36  74 3816 0.35 -0.62 0.11 -0.00 0.05  -0.76 0.23  -0.33 1.79 0.04  
Fornax     73882         02 40 04.54 -34 31 59.9 B 21.38 R 19.96         2.14  20 4756 1.85 -1.55 0.14 -0.16 0.33 <-0.18      <-0.01 1.45 0.28  
Fornax     74618         02 40 05.19 -34 33 58.7 B 20.38 R 18.04         3.07  69 3897 0.59 -0.89 0.11 -0.10 0.06  -1.19 0.32  -0.57            
Fornax     74829         02 40 05.38 -34 27 31.0 B 21.72 R 20.50         1.92  14 4977 2.15 -1.11 0.15 +0.39 0.25 <-0.20      <-0.17            
Fornax     74830         02 40 05.39 -34 33 51.5 B 20.57 R 19.47         2.35  29 5064 1.74 -0.86 0.12 -0.20 0.16 <-0.62      <-0.28            
Fornax     74926         02 40 05.48 -34 32 42.7 B 20.15 R 17.59         3.31  94 3752 0.21 -1.01 0.11 -0.20 0.06  +0.22 0.28  +0.36            
Fornax     74995         02 40 05.54 -34 29 16.5 B 21.02 R 19.50         2.33  36 4689 1.62 -0.77 0.11 -0.08 0.10 <-0.69      <-0.31 1.97 0.08  
Fornax     75262         02 40 05.76 -34 28 18.4 B 21.30 R 19.85         2.18  26 4719 1.80 -1.19 0.12 +0.36 0.13 <-0.50      <-0.22 1.75 0.25  
Fornax     75425         02 40 05.94 -34 32 00.8 B 19.90 R 17.69         3.16  92 4073 0.55 -1.40 0.11 -0.16 0.04  -1.23 0.19  -0.53 1.82 0.04  
Fornax     75661         02 40 06.15 -34 28 52.2 B 20.11 R 17.53         3.34  67 3901 0.16 -1.09 0.11 -0.18 0.04  -0.87 0.24  -0.32 1.82 0.05  
Fornax     75833         02 40 06.30 -34 28 29.1 B 21.79 R 20.39         1.96  19 4792 2.05 -1.00 0.12 -0.00 0.21 <-1.05      <-0.88 1.22 0.19  
Fornax     76382         02 40 06.78 -34 29 27.4 B 20.11 R 17.96         3.04  89 4114 0.69 -1.13 0.11 +0.03 0.05  -1.03 0.18  -0.42 1.71 0.04  
Fornax     76989         02 40 07.32 -34 33 53.8 B 20.46 R 18.48         2.80  54 4231 0.97 -0.79 0.11 +0.26 0.07  -0.79 0.28  -0.34 1.85 0.11  
Fornax     78139         02 40 08.30 -34 33 18.4 B 21.45 R 19.96         2.14  23 4685 1.83 -1.09 0.11 -0.10 0.23 <-0.68      <-0.41 1.48 0.49  
Fornax     78199         02 40 08.34 -34 28 41.0 B 20.60 R 18.96         2.55  54 4519 1.35 -1.19 0.11 +0.02 0.07  -0.81 0.15  -0.31 1.87 0.05  
Fornax     78260         02 40 08.40 -34 28 58.3 B 21.30 R 20.16         2.06  19 5049 2.03 -0.69 0.12 -0.39 0.22 <-0.36      <-0.25 1.58 0.25  
Fornax     78501         02 40 08.61 -34 35 11.0 B 20.38 R 19.28         2.43  30 5064 1.66 -0.84 0.11 +0.08 0.13 <-1.31      <-0.75            
Fornax     78829         02 40 08.90 -34 34 09.8 B 20.53 R 18.53         2.79  64 4229 0.97 -0.89 0.11 +0.12 0.07 <-0.12      <+0.10 1.88 0.11  
Fornax     79473         02 40 09.48 -34 29 47.9 B 20.19 R 18.06         2.99  86 4128 0.74 -1.14 0.11 -0.18 0.06  -0.91 0.14  -0.32 1.87 0.04  
Fornax     79866         02 40 09.87 -34 29 08.4 B 20.19 R 18.04         3.01  82 4135 0.72 -1.05 0.11 +0.16 0.05  +0.17 0.26  +0.35 2.38 0.17  
Fornax     79905         02 40 09.91 -34 30 09.4 B 21.50 R 19.94         2.15  26 4603 1.79 -1.15 0.11 -0.19 0.16 <-0.02      <+0.16            
Fornax     1             02 40 09.97 -34 29 59.1         R 18.06         2.85  99 4066 0.52 -1.71 0.11 -0.03 0.04  -1.16 0.15  -0.44 1.80 0.03  
Fornax     81270         02 40 11.17 -34 31 46.7 B 20.77 R 19.10         2.50  42 4496 1.38 -1.06 0.11 +0.03 0.10 <-0.55      <-0.16 1.87 0.12  
Fornax     81355         02 40 11.26 -34 34 24.3 B 21.19 R 20.00         2.13  15 4997 1.94 -0.78 0.12 -0.59 0.41 <+0.54      <+0.61 1.92 0.37  
Fornax     81604         02 40 11.46 -34 29 13.2 B 20.03 R 18.20         2.87  77 4381 0.96 -1.66 0.11 +0.12 0.05  -0.88 0.27  -0.22 1.93 0.10  
Fornax     81652         02 40 11.51 -34 29 06.5 B 20.78 R 19.08         2.51  39 4503 1.37 -0.80 0.11 +0.32 0.07 <-0.35      <-0.07 1.89 0.12  
Fornax     81839         02 40 11.68 -34 31 18.8 B 20.17 R 17.72         3.22  74 3816 0.36 -0.70 0.11 -0.00 0.06  +0.27 0.17  +0.29 1.96 0.07  
Fornax     81876         02 40 11.72 -34 29 59.5 B 20.28 R 17.86         3.16  74 3851 0.44 -0.88 0.11 -0.11 0.07 <+0.21      <+0.30            
Fornax     82225         02 40 12.07 -34 31 00.2 B 20.50 R 18.45         2.84  57 4211 0.92 -0.81 0.11 +0.32 0.06 <-0.32      <-0.03 1.99 0.10  
Fornax     82274         02 40 12.12 -34 30 47.6 B 20.37 R 18.18         2.97  69 4110 0.74 -1.12 0.11 -0.11 0.05 <-0.80      <-0.25 2.09 0.17  
Fornax     83114         02 40 12.93 -34 34 52.6 B 20.67 R 18.81         2.64  52 4318 1.17 -1.12 0.11 -0.01 0.09  -0.90 0.28  -0.36 1.74 0.11  
Fornax     83650         02 40 13.43 -34 30 23.5 B 21.00 R 19.35         2.39  36 4515 1.50 -0.80 0.11 +0.12 0.10 <-0.77      <-0.35            
Fornax     83709         02 40 13.49 -34 30 02.1 B 19.88 R 17.65         3.18  78 4019 0.52 -0.70 0.11 +0.23 0.06  -1.01 0.13  -0.46 1.73 0.03  
Fornax     83806         02 40 13.57 -34 29 55.6 B 20.77 R 18.94         2.58  50 4348 1.24 -1.05 0.11 +0.04 0.08 <-0.36      <-0.02 2.09 0.14  
Fornax     84939         02 40 14.64 -34 35 06.2 B 20.37 R 18.48         2.78  53 4309 1.03 -1.17 0.11 +0.01 0.10  -0.85 0.39  -0.30 2.18 0.11  
Fornax     87573         02 40 17.23 -34 32 35.6 B 21.16 R 20.01         2.13  20 5017 1.96 -1.20 0.13 +0.17 0.20 <-0.38      <-0.26 1.67 0.12  
Fornax     88227         02 40 17.86 -34 33 39.2 B 21.26 R 19.95         2.14  15 4865 1.89 -1.20 0.14 -0.49 0.47 <-0.59      <-0.38 1.72 0.10  
Fornax     88229         02 40 17.87 -34 34 19.4 B 20.95 R 19.16         2.48  39 4398 1.35 -0.82 0.11 +0.32 0.10 <-0.50      <-0.13 1.75 0.11  
Fornax     89332         02 40 18.94 -34 34 54.6 B 20.72 R 19.64         2.29  20 5054 1.81 -1.30 0.14 -0.05 0.31  +0.27 0.23  +0.41 1.86 0.10  
Fornax     90067         02 40 19.65 -34 33 41.7 B 20.51 R 17.97         3.16  78 3743 0.40 -0.77 0.11 -0.10 0.07  -0.32 0.33  -0.04 1.93 0.08  
Fornax     90218         02 40 19.81 -34 34 08.0 B 21.28 R 19.71         2.25  25 4571 1.68 -0.92 0.11 -0.46 0.19  -1.08 0.23  -0.62 1.99 0.11  
Fornax     91425         02 40 21.00 -34 32 08.7 B 20.38 R 18.56         2.73  38 4372 1.10 -1.09 0.11 -0.19 0.11 <-0.18      <+0.10 2.05 0.24  
Fornax     91907         02 40 21.49 -34 35 20.9 B 20.17 R 17.95         3.06  70 4029 0.64 -1.06 0.11 +0.09 0.08 <-0.79      <-0.27            
Fornax     92187         02 40 21.75 -34 34 17.3 B 21.01 R 19.06         2.55  33 4234 1.23 -0.98 0.11 -0.39 0.04 <+0.45      <+0.53            
Fornax     92874         02 40 22.40 -34 34 30.9 B 20.79 R 19.13         2.49  35 4521 1.41 -0.91 0.11 +0.03 0.15 <-0.23      <+0.02 1.99 0.14  
Fornax     93262         02 40 22.77 -34 32 39.4 B 21.44 R 20.22         2.03  14 4977 2.04 -2.26 0.32 +1.12 0.44 <+0.18      <+0.22 1.66 0.10  
Fornax     95661         02 40 25.13 -34 33 00.2 B 19.96 R 17.56         3.26  75 3976 0.36 -1.49 0.11 -0.09 0.05 <-0.62      <-0.04            
Fornax     95938         02 40 25.47 -34 34 59.3 B 20.42 R 18.45         2.81  59 4241 0.98 -1.10 0.11 -0.06 0.10 <-1.26      <-0.59 1.67 0.08  
Fornax     97478         02 40 27.25 -34 34 08.6 B 20.67 R 18.80         2.64  50 4334 1.16 -1.08 0.11 -0.07 0.10  -0.66 0.17  -0.21 1.88 0.05  
Fornax     98788         02 40 28.95 -34 34 05.1 B 20.38 R 17.83         3.21                                                                 C
Ursa Minor Bel60031      15 07 38.73 +67 13 56.4         V 17.45 I 15.96 2.94                                                                 C
Ursa Minor Bel60021      15 07 50.88 +67 11 12.9         V 17.86 I 16.70 2.63  99 4495 1.30 -2.43 0.11 +0.08 0.15  -0.65 0.16  -0.01            
Ursa Minor Bel60469      15 07 55.52 +67 11 30.2         V 19.93 I 18.93 1.74  32 4772 2.33 -2.78 0.25            <+0.44      <+0.45 1.75 0.33  
Ursa Minor Bel60230      15 07 59.77 +67 15 28.8         V 18.61 I 17.57 2.28                                                                 C
Ursa Minor Bel60123      15 07 59.77 +67 11 41.4         V 19.01 I 18.02 2.10  56 4826 1.96 -2.36 0.13 +0.35 0.19 <+0.06      <+0.13 1.60 0.11  
Ursa Minor Bel70584      15 08 08.20 +67 06 43.8         V 20.18 I 19.23 1.62  24 4899 2.49 -2.30 0.21 -0.19 0.68 <+0.55      <+0.56            
Ursa Minor Bel70182      15 08 08.29 +67 04 41.0         V 19.26 I 18.27 2.00  25 4803 2.06 -2.02 0.16 -0.17 0.46 <+0.90      <+0.94            
Ursa Minor Bel60017      15 08 09.06 +67 09 21.6         V 17.80 I 16.68 2.63  70 4526 1.33 -2.07 0.11 +0.17 0.13  +0.31 0.27  +0.73 2.13 0.05  
Ursa Minor Bel50017      15 08 10.51 +67 17 07.1         V 17.88 I 16.76 2.60 111 4529 1.35 -2.18 0.11 +0.04 0.08  -0.70 0.21  -0.10 1.59 0.05  
Ursa Minor Bel60819      15 08 12.07 +67 10 15.5         V 20.98 I 20.14 1.27  13 5198 2.93 -1.85 0.33            <-0.26      <-0.25 1.54 0.17  
Ursa Minor Bel60099      15 08 12.40 +67 08 25.9         V 19.29 I 18.28 1.99  34 4750 2.05 -1.78 0.13 -0.17 0.26  -0.69 0.23  -0.63 1.81 0.06  
Ursa Minor Bel60862      15 08 14.44 +67 11 11.3         V 21.13 I 20.23 1.22  14 5021 2.94 -2.01 0.29 +0.63 0.43 <-0.03      <-0.02 0.86 0.48  
Ursa Minor Bel60022      15 08 15.52 +67 11 51.5         V 17.87 I 16.78 2.59 112 4613 1.39 -2.49 0.11 +0.34 0.11  -0.66 0.24  -0.08 1.67 0.06  
Ursa Minor Bel11313      15 08 16.87 +67 15 18.7         V 21.01 I 20.13 1.26  15 5120 2.91 -1.83 0.25 -0.59 0.95 <+0.94      <+0.95            
Ursa Minor Bel60098      15 08 17.26 +67 08 21.6         V 18.66 I 17.67 2.24  62 4827 1.82 -2.14 0.12 +0.14 0.16  -1.35 0.29  -1.13 1.56 0.02  
Ursa Minor Bel71070      15 08 18.41 +67 06 41.0         V 20.46 I 19.52 1.50  22 4948 2.63 -2.12 0.21 -0.23 0.82 <+0.11      <+0.12 1.78 0.30  
Ursa Minor Bel70098      15 08 19.20 +67 06 51.9         V 17.99 I 16.89 2.55 105 4640 1.42 -2.49 0.11 -0.00 0.17 <-1.20      <-0.66 1.53 0.02  
Ursa Minor Bel10889      15 08 19.35 +67 16 55.0         V 20.00 I 19.08 1.68  28 4971 2.45 -2.18 0.21            <-0.47      <-0.46 1.50 0.23  
Ursa Minor Bel10713      15 08 20.56 +67 15 41.7         V 19.32 I 18.34 1.97  51 4839 2.10 -1.98 0.12 +0.06 0.16 <-0.41      <-0.39 1.84 0.15  
Ursa Minor Bel70121      15 08 21.04 +67 07 50.4         V 18.21 I 17.10 2.47  60 4558 1.49 -2.10 0.11 -0.24 0.28  -0.93 0.10  -0.44 1.70 0.01  
Ursa Minor Bel10072      15 08 22.28 +67 15 50.6         V 18.10 I 16.94 2.53  94 4496 1.40 -1.64 0.11 +0.45 0.09  -1.18 0.30  -0.61 1.65 0.06  
Ursa Minor Bel13716      15 08 23.57 +67 15 12.7         V 21.70 I 20.88 0.98   7 5276 3.25 -1.22 0.29 +0.80 0.41 <+0.39      <+0.40            
Ursa Minor Bel10197      15 08 23.95 +67 15 06.6         V 19.10 I 18.10 2.07  56 4941 1.99 -2.85 0.15            <-0.55      <-0.53 1.54 0.07  
Ursa Minor Bel70078      15 08 24.43 +67 05 44.3         V 18.13 I 17.02 2.50  91 4590 1.47 -2.53 0.11 +0.12 0.14  -0.75 0.12  -0.24 1.64 0.02  
Ursa Minor Bel13391      15 08 25.40 +67 14 01.9         V 21.81 I 20.89 0.95   8 5002 3.21 -1.85 0.39            <-0.41      <-0.41            
Ursa Minor Bel70476      15 08 25.42 +67 02 10.4         V 19.34 I 18.32 1.98  38 4780 2.07 -1.75 0.14 -0.06 0.25 <-0.69      <-0.64 1.52 0.08  
Ursa Minor Bel10426      15 08 26.21 +67 09 54.3         V 20.26 I 19.33 1.58  24 4948 2.54 -2.30 0.20 +0.69 0.25 <+0.89      <+0.90 2.26 0.18  
Ursa Minor Bel10018      15 08 27.23 +67 10 07.7         V 16.75 I 15.28 3.20 102 4072 0.53 -1.61 0.11 -0.20 0.02 <-0.51      <+0.07            
Ursa Minor Bel10119      15 08 28.13 +67 10 18.9         V 18.76 I 17.70 2.22  68 4670 1.78 -2.33 0.12 -0.18 0.19  -0.76 0.14  -0.55 1.69 0.04  
Ursa Minor Bel10442      15 08 28.70 +67 10 31.2         V 19.97 I 18.98 1.71  30 4815 2.37 -1.73 0.13            <-0.30      <-0.28 1.87 0.16  
Ursa Minor Bel80127      15 08 28.72 +67 06 17.6         V 19.00 I 18.00 2.11  57 4780 1.94 -2.23 0.12 +0.01 0.20  -0.67 0.20  -0.59 1.63 0.06  
Ursa Minor Bel10130      15 08 30.89 +67 10 58.8         V 18.99 I 17.93 2.11   0 4750 1.50 -1.91 0.11             -0.68 0.17  -0.20 1.85 0.06  
Ursa Minor Bel10019      15 08 34.48 +67 10 34.3         V 16.91 I 15.56 3.08 171 4235 0.74 -2.20 0.11 +0.04 0.03  -0.97 0.11  -0.20 1.71 0.01  
Ursa Minor Bel80022      15 08 35.71 +67 03 41.0         V 17.14 I 15.87 2.95                                                                 C
Ursa Minor Bel10405      15 08 36.34 +67 09 03.4         V 20.01 I 19.05 1.69  22 4870 2.41 -1.79 0.16 -0.05 0.33  -0.75 0.19  -0.73 1.68 0.06  
Ursa Minor Bel10143      15 08 36.99 +67 12 40.1         V 18.49 I 17.40 2.34  95 4623 1.64 -2.16 0.11 +0.08 0.09 <-0.66      <-0.28            
Ursa Minor Bel10508      15 08 38.40 +67 12 30.8         V 19.22 I 18.22 2.02  62 4794 2.04 -2.27 0.13 -0.43 0.39 <+0.81      <+0.85            
Ursa Minor Bel10044      15 08 42.31 +67 13 13.0         V 17.32 I 16.05 2.88 179 4360 0.98 -1.92 0.11 +0.06 0.03 <-0.21      <+0.38 1.92 0.13  
Ursa Minor Bel10182      15 08 51.64 +67 14 52.1         V 19.05 I 18.03 2.09  62 4777 1.95 -1.87 0.11 -0.03 0.14 <+0.41      <+0.50            
Ursa Minor Bel10042      15 08 52.21 +67 12 46.6         V 17.16 I 15.87 2.96 194 4319 0.89 -2.24 0.11 +0.13 0.03  -0.95 0.21  -0.17 1.61 0.07  
Ursa Minor Bel40099      15 08 53.28 +67 17 52.2         V 18.82 I 17.87 2.18  67 4942 1.93 -2.47 0.14 +0.03 0.28 <+0.21      <+0.31            
Ursa Minor Bel10023      15 08 55.47 +67 15 16.0         V 16.82 I 15.62 3.05                                                                 C
Ursa Minor Bel10159      15 08 56.03 +67 12 46.4         V 18.31 I 17.27 2.40  99 4700 1.61 -2.52 0.12 +0.25 0.12 <-0.43      <-0.04 1.34 0.18  
Ursa Minor Bel40030      15 09 08.32 +67 21 10.5         V 17.89 I 16.73 2.62 117 4487 1.31 -2.34 0.11 +0.21 0.06  -1.31 0.35  -0.68 1.57 0.05  
Ursa Minor Bel11094      15 09 08.79 +67 11 17.0         V 20.43 I 19.52 1.51  23 5014 2.64 -1.57 0.15 +0.31 0.21 <-0.13      <-0.11 1.28 0.29  
Ursa Minor Bel40482      15 09 08.87 +67 21 20.7         V 19.84 I 18.91 1.75  37 4976 2.37 -2.58 0.22 +0.11 0.58 <+0.30      <+0.31 1.66 0.24  
Ursa Minor Bel40436      15 09 09.51 +67 19 37.0         V 19.96 I 19.01 1.71  33 4939 2.41 -2.97 0.31            <+0.67      <+0.68 1.25 0.39  
Ursa Minor Bel10493      15 09 10.10 +67 12 05.6         V 19.74 I 18.74 1.81  41 4783 2.25 -2.15 0.13 +0.35 0.14 <+0.40      <+0.41 1.26 0.39  
Ursa Minor Bel40459      15 09 13.18 +67 20 28.2         V 19.50 I 18.52 1.90  51 4848 2.18 -1.73 0.12 +0.10 0.12 <+0.47      <+0.49 2.28 0.23  
Ursa Minor Bel40023      15 09 14.88 +67 17 44.8         V 17.28 I 16.03 2.89 177 4368 0.98 -2.14 0.11 -0.13 0.04 <-0.40      <+0.30 1.78 0.09  
Ursa Minor Bel40450      15 09 17.12 +67 20 07.8         V 19.30 I 18.31 1.98  57 4840 2.08 -2.25 0.13 +0.12 0.19 <+0.01      <+0.02 2.07 0.02  
Ursa Minor Bel10869      15 09 24.94 +67 16 43.6         V 20.19 I 19.28 1.60  21 5017 2.54 -1.75 0.17 +0.16 0.28 <+0.55      <+0.57            
Ursa Minor Bel10043      15 09 29.73 +67 12 58.4         V 17.89 I 16.76 2.60 135 4623 1.34 -2.05 0.25 +0.60 0.11 <-0.38      <+0.17            
Ursa Minor Bel40502      15 09 33.19 +67 22 32.3         V 19.28 I 18.25 2.00  56 4716 2.03 -1.74 0.12            <-0.73      <-0.66 1.74 0.18  
Ursa Minor Pal157        15 09 39.29 +67 21 22.8         M 18.17 T 16.89 2.56 109 4734 1.48 -2.07 0.11 -0.07 0.09  -0.86 0.11  -0.35 1.62 0.01  
Ursa Minor Bel10504      15 09 39.76 +67 12 24.8         V 19.39 I 18.43 1.94  56 4894 2.16 -2.18 0.13 +0.35 0.16  -0.34 0.18  -0.33 1.71 0.05  
Ursa Minor Bel11160      15 09 43.30 +67 12 39.2         V 21.60 I 20.71 1.03  10 5067 3.15 -1.36 0.28 +0.30 0.51 <-0.86      <-0.85 1.49 0.17  
Ursa Minor Bel30963      15 09 48.17 +67 20 10.8         V 21.19 I 20.30 1.19  12 5070 2.98 -1.86 0.35             -0.25 0.38  -0.24            
Ursa Minor Bel30175      15 09 48.26 +67 20 18.1         V 18.42 I 17.33 2.38  78 4587 1.60 -1.81 0.11 -0.10 0.08  -0.79 0.11  -0.38            
Ursa Minor Bel10208      15 09 48.96 +67 15 08.3         V 18.67 I 17.69 2.24  84 4894 1.84 -2.14 0.12 -0.05 0.16  -1.00 0.18  -0.82 1.57 0.02  
Ursa Minor Bel30537      15 09 50.41 +67 20 58.6         V 20.25 I 19.32 1.59  24 4959 2.54 -1.91 0.18 -0.16 0.54  -0.37 0.20  -0.36 1.87 0.07  
Ursa Minor Bel20448      15 09 52.46 +67 13 54.9         V 19.76 I 18.82 1.79  46 4977 2.33 -1.99 0.14 -0.41 0.40  -0.46 0.13  -0.45 1.74 0.03  
Ursa Minor Bel30918      15 09 52.79 +67 18 59.1         V 20.89 I 20.02 1.31  18 5110 2.87 -2.32 0.36 +0.59 0.60 <+0.00      <+0.01 1.58 0.10  
Ursa Minor Bel30560      15 09 53.64 +67 22 04.8         V 20.20 I 19.31 1.60  27 5074 2.56 -2.51 0.26 +0.90 0.35  +1.06 0.17  +1.08 1.92 0.06  
Ursa Minor Bel30183      15 09 55.23 +67 21 37.2         V 18.82 I 17.79 2.19  70 4714 1.83 -2.22 0.12 +0.27 0.12  -0.51 0.11  -0.32 1.73 0.02  
Ursa Minor Bel20806      15 09 55.53 +67 13 19.0         V 20.81 I 19.96 1.34  19 5180 2.86 -1.68 0.21 -0.00 0.47  -0.45 0.30  -0.43 1.71 0.07  
Ursa Minor Bel21196      15 09 56.02 +67 17 20.2         V 21.12 I 20.25 1.21  15 5109 2.96 -2.28 0.37 +0.77 0.49 <+0.76      <+0.77 1.66 0.20  
Ursa Minor Bel30878      15 09 58.99 +67 17 49.9         V 21.14 I 20.26 1.21  13 5093 2.96 -1.90 0.31 +0.25 0.70 <+0.20      <+0.21 2.14 0.26  
Ursa Minor Bel20115      15 10 01.56 +67 11 38.8         V 19.15 I 18.14 2.05  57 4778 2.00 -2.18 0.13 -0.43 0.47  -0.49 0.11  -0.44 1.74 0.02  
Ursa Minor Bel30991      15 10 04.22 +67 21 03.8         V 20.61 I 19.72 1.43  23 5061 2.73 -1.99 0.21 +0.44 0.32  -0.32 0.34  -0.31 1.64 0.06  
Ursa Minor Bel21054      15 10 04.49 +67 16 34.7         V 20.60 I 19.69 1.44  25 5004 2.71 -1.69 0.16            <-0.75      <-0.73 1.59 0.08  
Ursa Minor Bel30187      15 10 04.80 +67 21 47.1         V 18.80 I 17.74 2.21  84 4636 1.79 -1.96 0.11 +0.19 0.08  -0.67 0.11  -0.43 1.75 0.01  
Ursa Minor Bel30535      15 10 04.85 +67 20 51.5         V 19.47 I 18.49 1.91  42 4846 2.17 -2.43 0.16 +0.20 0.32  +0.06 0.12  +0.07 1.80 0.03  
Ursa Minor Bel20829      15 10 05.66 +67 14 11.4         V 20.57 I 19.67 1.45  25 5052 2.71 -2.07 0.20 +0.43 0.26  -0.26 0.19  -0.25 1.69 0.05  
Ursa Minor Bel20966      15 10 06.61 +67 15 56.8         V 21.24 I 20.37 1.17  15 5123 3.01 -1.53 0.21 +0.49 0.30 <-0.38      <-0.37 1.65 0.10  
Ursa Minor Bel30077      15 10 07.09 +67 22 53.3         V 17.97 I 16.84 2.57 129 4543 1.38 -2.93 0.12 +0.15 0.17  -0.21 0.10  +0.34 1.73 0.01  
Ursa Minor Bel31718      15 10 08.63 +67 18 00.8         V 21.79 I 21.04 0.95   7 5610 3.36 -0.97 0.35 +0.50 0.52 <-0.16      <-0.16 1.55 0.09  
Ursa Minor Bel30142      15 10 08.74 +67 18 38.1         V 18.59 I 17.54 2.29  94 4657 1.71 -2.00 0.11 +0.09 0.08  -0.62 0.11  -0.31 1.81 0.02  
Ursa Minor Bel20009      15 10 09.07 +67 12 52.1         V 16.82 I 15.43 3.13 132 4167 0.65 -2.10 0.11 +0.03 0.03  -1.18 0.10  -0.41 1.69 0.01  
Ursa Minor Bel20025      15 10 10.20 +67 10 37.6         V 17.81 I 16.68 2.63 125 4559 1.32 -2.74 0.22 +0.11 0.42  -1.40 0.14  -0.78 1.54 0.01  
Ursa Minor Pal119        15 10 12.67 +67 22 42.2         M 19.05 T 17.93 2.18  75 5076 2.00 -1.83 0.12 -0.36 0.22  -0.49 0.13  -0.42 1.61 0.03  
Ursa Minor Bel30236      15 10 13.20 +67 23 16.5         V 18.77 I 17.71 2.22  80 4653 1.79 -2.29 0.11 +0.12 0.12  -0.55 0.11  -0.33 1.73 0.02  
Ursa Minor Bel30934      15 10 14.28 +67 19 36.7         V 20.40 I 19.49 1.52  30 5002 2.62 -1.85 0.15 +0.59 0.18  -0.14 0.18  -0.13 1.86 0.06  
Ursa Minor Bel20119      15 10 16.96 +67 13 42.5         V 18.98 I 17.96 2.12  67 4728 1.91 -2.50 0.12 +0.04 0.19  -0.57 0.15  -0.49 1.66 0.04  
Ursa Minor Bel30562      15 10 20.20 +67 22 09.9         V 19.50 I 18.50 1.91  56 4800 2.16 -2.39 0.13 -0.32 0.33  -0.15 0.11  -0.14 1.79 0.03  
Ursa Minor Bel30113      15 10 27.10 +67 24 35.8         V 16.97 I 15.61 3.06 203 4229 0.74 -2.12 0.11 +0.02 0.03  -0.98 0.11  -0.22 1.75 0.02  
Ursa Minor Bel30572      15 10 29.08 +67 22 36.7         V 20.01 I 19.08 1.68  37 4958 2.44 -2.27 0.15 +1.11 0.72 <-0.49      <-0.48 1.57 0.06  
Draco      671435        17 18 50.76 +57 58 43.9 g 21.46 r 21.04 i 20.84 1.45  15 5262 2.72 -2.03 0.27 +0.70 0.34 <-0.53      <-0.52 1.44 0.09  
Draco      682957        17 18 51.77 +57 59 36.6 g 20.74 r 20.36 i 20.13 1.74  23 5270 2.42 -1.77 0.19            <-0.09      <-0.07 1.59 0.06  
Draco      667675        17 18 53.47 +57 58 26.0 g 18.86 r 18.28 i 17.97 2.58  99 4840 1.41 -2.39 0.11 +0.10 0.09  -1.11 0.25  -0.54 1.53 0.01  
Draco      687869        17 18 53.77 +58 00 00.9 g 21.15 r 20.72 i 20.48 1.59  19 5192 2.56 -1.71 0.19 +0.13 0.43 <-0.16      <-0.14 1.69 0.10  
Draco      682782        17 19 00.51 +57 59 35.8 g 20.09 r 19.59 i 19.31 2.05  44 4985 2.02 -1.98 0.13 -0.16 0.26  -0.52 0.19  -0.46 1.66 0.04  
Draco      656590        17 19 02.06 +57 57 35.7 g 20.46 r 19.98 i 19.71 1.89  32 5069 2.20 -1.96 0.15 -0.78 0.64  -0.22 0.27  -0.21 1.79 0.09  
Draco      696195        17 19 03.09 +58 00 48.6 g 20.90 r 20.48 i 20.22 1.69  23 5141 2.44 -2.17 0.25             +0.02 0.32  +0.03 1.75 0.10  
Draco      624010        17 19 03.23 +57 55 12.6 g 21.44 r 21.01 i 20.78 1.47  15 5206 2.69 -1.54 0.19 -0.60 0.66 <+0.06      <+0.08 1.83 0.13  
Draco      609154        17 19 05.57 +57 53 58.3 g 19.06 r 18.54 i 18.26 2.47  74 4963 1.56 -2.51 0.12 +0.17 0.12  -0.60 0.38  -0.16 1.55 0.02  
Draco      692991        17 19 05.95 +58 00 28.7 g 19.62 r 19.17 i 18.93 2.21  56 5091 1.88 -2.54 0.17 +0.60 0.21 <-1.36      <-1.25 1.26 0.02  
Draco      691432        17 19 07.73 +58 00 19.7 g 19.16 r 18.64 i 18.34 2.44  70 4945 1.59 -2.03 0.12 +0.15 0.12  -1.06 0.23  -0.62 1.53 0.02  
Draco      659993        17 19 08.32 +57 57 50.6 g 18.65 r 18.13 i 17.84 2.64 106 4906 1.38 -2.73 0.12 +0.44 0.13  +0.07 0.11  +0.60 1.60 0.01  
Draco      651015        17 19 09.85 +57 57 10.7 g 19.69 r 19.16 i 18.87 2.22  57 4922 1.81 -2.29 0.13 -0.13 0.37  -0.28 0.14  -0.08 1.68 0.03  
Draco      649828        17 19 09.96 +57 57 05.7 g 21.61 r 21.28 i 21.07 1.38  11 5424 2.83 -1.64 0.34 +0.10 0.70 <+0.56      <+0.58 1.75 0.18  
Draco      596848        17 19 10.51 +57 52 46.6 g 19.82 r 19.33 i 19.06 2.15  45 4986 1.91 -2.40 0.14 -0.21 0.27  +0.09 0.20  +0.20 1.79 0.06  
Draco      678863        17 19 10.81 +57 59 17.4 g 17.53 r 16.62 i 16.14 3.35 213 4317 0.39 -2.01 0.11 -0.04 0.03  -1.25 0.10  -0.49 1.66 0.01  
Draco      616420        17 19 11.97 +57 54 37.1 g 20.33 r 20.17 i 20.04 1.83  28 5947 2.47 -2.14 0.33 +0.52 0.39 <+0.72      <+0.73 1.50 0.05  
Draco      640020        17 19 12.45 +57 56 23.0 g 19.15 r 18.64 i 18.34 2.44  84 4874 1.59 -1.79 0.11 -0.11 0.10  -1.60 0.23  -1.08 1.54 0.01  
Draco      624765        17 19 12.76 +57 55 16.0 g 20.25 r 19.75 i 19.44 2.00  38 4944 2.06 -1.94 0.13 -0.30 0.26  -0.46 0.21  -0.42 1.69 0.05  
Draco      594386        17 19 13.44 +57 52 33.4 g 17.79 r 16.94 i 16.51 3.19 154 4347 0.62 -1.78 0.11 -0.01 0.02  -0.78 0.10  -0.11 1.82 0.01  
Draco      646687        17 19 14.89 +57 56 51.8 g 19.03 r 18.48 i 18.15 2.52  87 4821 1.48 -2.54 0.12 -0.03 0.18  -0.55 0.11  -0.04 1.61 0.01  
Draco      629922        17 19 15.08 +57 55 39.6 g 20.64 r 20.28 i 20.02 1.78  26 5245 2.37 -2.41 0.24 +0.13 0.51  +0.46 0.25  +0.47 1.77 0.06  
Draco      645619        17 19 15.89 +57 56 47.2 g 20.90 r 20.48 i 20.23 1.69  23 5174 2.45 -2.86 0.39            <+0.87      <+0.88 1.62 0.07  
Draco      629359        17 19 16.40 +57 55 37.1 g 21.87 r 21.38 i 21.13 1.32  11 5067 2.80 -1.64 0.24 -0.33 0.96 <+0.06      <+0.08 1.95 0.21  
Draco      679479        17 19 16.58 +57 59 20.2 g 20.36 r 19.88 i 19.62 1.93  35 5084 2.16 -1.97 0.15 -0.52 0.60  +0.08 0.18  +0.09 1.80 0.07  
Draco      615486        17 19 17.59 +57 54 32.2 g 18.32 r 17.63 i 17.25 2.88 125 4529 1.03 -1.99 0.11 -0.04 0.05  -0.97 0.10  -0.25 1.73 0.01  
Draco      622660        17 19 17.77 +57 55 06.3 g 20.08 r 19.70 i 19.44 2.01  35 5233 2.12 -2.15 0.17 +0.42 0.25 <-0.13      <-0.12 1.52 0.04  
Draco      578941        17 19 18.62 +57 51 03.5 g 19.04 r 18.51 i 18.22 2.49  76 4878 1.54 -2.01 0.11 -0.07 0.10  -1.21 0.21  -0.72 1.55 0.02  
Draco      657275        17 19 19.49 +57 57 38.7 g 20.10 r 20.02 i 19.92 1.89  23 5966 2.46 -2.16 0.40 +0.14 0.59 <-0.10      <-0.09 1.54 0.03  
Draco      629491        17 19 21.45 +57 55 37.6 g 18.93 r 18.39 i 18.05 2.56  81 4823 1.45 -2.10 0.11 -0.04 0.11  -0.90 0.14  -0.37 1.57 0.02  
Draco      675714        17 19 22.01 +57 59 02.8 g 19.53 r 19.09 i 18.83 2.25  56 5075 1.84 -2.08 0.13 +0.28 0.19 <-0.37      <-0.19            
Draco      604396        17 19 25.34 +57 53 31.2 g 20.49 r 20.06 i 19.79 1.86  31 5125 2.25 -2.52 0.23 +0.28 0.44  -0.05 0.38  -0.04 1.65 0.06  
Draco      649829        17 19 25.65 +57 57 05.7 g 19.68 r 19.17 i 18.89 2.22  57 4915 1.83 -2.62 0.15 +0.14 0.31  +0.14 0.14  +0.29 1.72 0.04  
Draco      697510        17 19 28.12 +58 00 56.3 g 21.25 r 20.82 i 20.57 1.55  18 5166 2.59 -1.65 0.23 -0.20 0.61  +0.46 0.27  +0.48 2.05 0.14  
Draco      616100        17 19 29.66 +57 54 35.4 g 19.69 r 19.18 i 18.90 2.22  48 4954 1.84 -2.23 0.14 +0.18 0.22  +0.18 0.14  +0.37 1.80 0.04  
Draco      566808        17 19 33.76 +57 49 50.2 g 20.40 r 19.95 i 19.72 1.89  30 5132 2.23 -2.04 0.17 -0.01 0.36 <-0.22      <-0.21 1.65 0.06  
Draco      549817        17 19 34.66 +57 48 05.0 g 18.76 r 18.25 i 17.96 2.59  92 4874 1.44 -2.01 0.11 +0.13 0.10  -0.72 0.11  -0.20 1.58 0.01  
Draco      672036        17 19 35.45 +57 58 46.6 g 17.78 r 16.94 i 16.47 3.20 181 4377 0.59 -1.87 0.11 +0.04 0.04  -1.06 0.11  -0.33 1.72 0.01  
Draco      607928        17 19 35.72 +57 53 51.6 g 18.87 r 18.25 i 17.93 2.60  75 4719 1.37 -2.07 0.11 -0.01 0.11  -0.59 0.12  -0.03 1.71 0.02  
Draco      691377        17 19 35.84 +58 00 19.3 g 20.66 r 20.17 i 19.92 1.81  29 5044 2.29 -2.07 0.18            <+0.62      <+0.63 1.90 0.12  
Draco      582637        17 19 36.30 +57 51 24.9 g 17.70 r 16.83 i 16.40 3.23 176 4356 0.55 -2.03 0.11 +0.06 0.03  -0.96 0.11  -0.22 1.74 0.01  
Draco      594533        17 19 38.43 +57 52 34.2 g 20.44 r 19.99 i 19.76 1.88  29 5124 2.24 -1.49 0.14 -0.44 0.40  -0.06 0.22  -0.04 1.90 0.08  
Draco      580877        17 19 39.17 +57 51 14.7 g 21.24 r 20.85 i 20.65 1.53  16 5305 2.64 -1.21 0.18 -0.32 0.45 <+0.28      <+0.30 1.76 0.10  
Draco      562020        17 19 41.01 +57 49 20.3 g 20.63 r 20.16 i 19.90 1.81  26 5093 2.29 -1.90 0.17             -0.40 0.26  -0.39 1.73 0.09  
Draco      591935        17 19 41.84 +57 52 19.2 g 17.20 r 16.38 i 15.96 3.40 218 4368 0.40 -2.60 0.11 +0.26 0.04  -0.49 0.10  +0.25 1.72 0.01  
Draco      670092        17 19 42.38 +57 58 37.7 g 17.73 r 16.72 i 16.37 3.25                                                                 C
Draco      599328        17 19 43.15 +57 53 01.1 g 20.06 r 19.55 i 19.29 2.06  30 4972 2.01 -1.78 0.14 -0.01 0.24  -0.87 0.28  -0.78            
Draco      594635        17 19 43.19 +57 52 34.7 g 18.98 r 18.46 i 18.18 2.50  81 4925 1.53 -2.48 0.13 +0.27 0.16  -0.15 0.11  +0.30 1.60 0.02  
Draco      705880        17 19 43.99 +58 01 47.1 g 21.18 r 20.76 i 20.50 1.58  17 5158 2.56 -1.84 0.24            <-0.62      <-0.61 1.53 0.09  
Draco      592802        17 19 44.34 +57 52 24.3 g 21.56 r 21.16 i 20.93 1.41  10 5277 2.76 -1.49 0.30 +0.15 0.62 <-0.26      <-0.24 1.53 0.23  
Draco      697805        17 19 44.35 +58 00 58.2 g 19.89 r 19.39 i 19.12 2.13  45 4961 1.94 -2.60 0.19 +0.09 0.45  +0.37 0.17  +0.45 1.84 0.07  
Draco      656889        17 19 44.73 +57 57 37.0 g 17.52 r 16.55 i 16.05 3.40 204 4167 0.31 -1.77 0.11 -0.06 0.02  -1.18 0.10  -0.45 1.75 0.01  
Draco      686899        17 19 46.88 +57 59 56.0 g 19.73 r 19.20 i 18.91 2.21  55 4877 1.83 -2.20 0.13 +0.22 0.20  -0.33 0.15  -0.15 1.71 0.03  
Draco      672646        17 19 46.93 +57 58 49.2 g 19.98 r 19.50 i 19.21 2.09  49 4990 1.98 -2.60 0.15 +0.28 0.25  -0.07 0.15  -0.03 1.69 0.04  
Draco      693961        17 19 47.58 +58 00 34.8 g 20.88 r 20.44 i 20.19 1.70  25 5151 2.42 -1.63 0.16 -0.28 0.43 <-0.45      <-0.43 1.67 0.09  
Draco      554920        17 19 47.67 +57 48 36.6 g 17.59 r 16.69 i 16.20 3.32 191 4242 0.42 -2.15 0.11 +0.01 0.03  -1.15 0.10  -0.38 1.67 0.01  
Draco      676506        17 19 48.12 +57 59 06.3 g 20.42 r 19.95 i 19.69 1.90  38 5043 2.19 -1.72 0.13             -0.80 0.22  -0.78 1.67 0.05  
Draco      653168        17 19 48.86 +57 57 20.0 g 19.89 r 19.41 i 19.14 2.12  48 5026 1.95 -2.62 0.15 +0.06 0.28  +0.18 0.25  +0.25 1.75 0.07  
Draco      566227        17 19 48.93 +57 49 46.7 g 20.15 r 19.94 i 19.85 1.90  18 5758 2.39 -1.46 0.27            <-0.16      <-0.14 1.47 0.06  
Draco      692651        17 19 49.80 +58 00 26.6 g 19.38 r 18.86 i 18.56 2.35  69 4869 1.68 -2.84 0.16 +0.61 0.27  +0.24 0.12  +0.49 1.71 0.02  
Draco      644069        17 19 50.03 +57 56 40.6 g 18.58 r 17.91 i 17.54 2.76 117 4582 1.16 -2.03 0.11 -0.02 0.04  -0.79 0.11  -0.12 1.76 0.01  
Draco      650922        17 19 50.11 +57 57 10.3 g 19.81 r 19.31 i 19.04 2.16  58 4968 1.90 -2.36 0.13 -0.20 0.23  -0.07 0.11  +0.06 1.69 0.02  
Draco      620611        17 19 50.16 +57 54 57.1 g 20.87 r 20.45 i 20.19 1.70  22 5165 2.43 -1.81 0.15 +0.18 0.23 <+0.09      <+0.10 1.83 0.13  
Draco      699331        17 19 50.16 +58 01 07.2 g 21.36 r 20.76 i 20.42 1.60  19 4741 2.41 -1.79 0.16 +0.45 0.26 <-1.23      <-1.21 1.30 0.10  
Draco      625650        17 19 50.27 +57 55 20.1 g 19.56 r 19.01 i 18.70 2.29  61 4862 1.73 -2.15 0.11 +0.16 0.09  -0.42 0.13  -0.13 1.69 0.03  
Draco      654962        17 19 52.45 +57 57 28.1 g 19.84 r 19.35 i 19.05 2.15  57 4963 1.91 -3.22 0.20 +0.60 0.23  +0.71 0.13  +0.76 1.76 0.03  
Draco      633721        17 19 52.54 +57 55 56.2 g 20.79 r 20.27 i 20.01 1.76  28 5003 2.32 -1.92 0.14 -0.22 0.30  +0.29 0.18  +0.30 2.02 0.10  
Draco      638444        17 19 53.44 +57 56 16.4 g 18.62 r 17.96 i 17.49 2.79 117 4588 1.09 -2.27 0.11 -0.10 0.05  -0.88 0.10  -0.14 1.69 0.01  
Draco      684238        17 19 53.65 +57 59 42.9 g 21.38 r 20.98 i 20.76 1.48  15 5283 2.69 -2.23 0.36 +0.51 0.57 <+0.19      <+0.20 1.74 0.11  
Draco      661699        17 19 53.66 +57 57 58.5 g 20.82 r 20.38 i 20.10 1.74  30 5119 2.38 -2.04 0.16 +0.45 0.20  -0.01 0.14  +0.00 1.69 0.05  
Draco      687634        17 19 53.80 +57 59 59.6 g 19.82 r 19.33 i 19.06 2.15  50 5005 1.92 -1.41 0.11 -0.38 0.18  -0.69 0.12  -0.50 1.77 0.03  
Draco      658627        17 19 54.18 +57 57 44.6 g 20.65 r 20.20 i 19.93 1.80  30 5092 2.30 -2.08 0.16            <-0.67      <-0.66 1.52 0.05  
Draco      626079        17 19 55.10 +57 55 22.0 g 19.55 r 18.81 i 18.43 2.42  75 4281 1.47 -2.16 0.11 +0.43 0.07  -0.95 0.21  -0.43 1.67 0.06  
Draco      678571        17 19 56.39 +57 59 16.0 g 18.73 r 18.10 i 17.77 2.67 114 4719 1.29 -2.09 0.11 -0.14 0.08  -0.44 0.10  +0.15 1.74 0.01  
Draco      622253        17 19 57.29 +57 55 04.6 g 18.64 r 17.92 i 17.56 2.76 108 4537 1.14 -1.46 0.11 -0.18 0.04  -0.52 0.11  +0.00 1.94 0.02  
Draco      569394        17 19 57.64 +57 50 05.5 g 17.68 r 16.54 i 16.20 3.35                                                                 C
Draco      648189        17 19 57.91 +57 56 58.4 g 17.99 r 17.22 i 16.82 3.05 174 4478 0.81 -2.25 0.11 +0.10 0.04  -0.90 0.10  -0.12 1.66 0.01  
Draco      653393        17 19 58.88 +57 57 20.9 g 17.54 r 16.64 i 15.87 3.51 222 4240 0.12 -2.55 0.11 +0.01 0.03  -0.54 0.10  +0.21 1.79 0.01  
Draco      622573        17 19 59.73 +57 55 05.9 g 19.48 r 18.90 i 18.59 2.34  66 4795 1.66 -1.56 0.11 -0.21 0.08  -0.46 0.12  -0.12 1.87 0.02  
Draco      626612        17 20 00.49 +57 55 24.4 g 20.95 r 20.48 i 20.22 1.69  24 5062 2.42 -1.41 0.13 -0.53 0.35 <-0.64      <-0.62 1.60 0.10  
Draco      598573        17 20 00.52 +57 52 56.6 g 19.10 r 18.50 i 18.19 2.50  75 4734 1.49 -2.01 0.11 +0.04 0.07  -0.01 0.13  +0.42 1.91 0.04  
Draco      607050        17 20 00.67 +57 53 46.6 g 17.73 r 16.77 i 16.42 3.23                                                                 C
Draco      649595        17 20 01.59 +57 57 04.6 g 18.44 r 17.75 i 17.16 2.94 131 4494 0.87 -2.33 0.11 -0.04 0.06  -0.72 0.11  +0.06 1.79 0.01  
Draco      704754        17 20 01.67 +58 01 39.9 g 21.70 r 21.41 i 21.30 1.31   9 5653 2.96 -0.83 0.28 +0.01 0.79 <+0.81      <+0.83            
Draco      583638        17 20 01.93 +57 51 30.4 g 19.03 r 18.45 i 18.14 2.52  89 4802 1.48 -2.33 0.11 +0.10 0.09  -0.74 0.13  -0.21 1.59 0.02  
Draco      613610        17 20 01.97 +57 54 22.3 g 19.74 r 19.25 i 18.98 2.18  55 4971 1.88 -2.28 0.13 +0.29 0.15  -0.19 0.12  -0.06 1.68 0.03  
Draco      720459        17 20 02.69 +58 03 28.7 g 19.60 r 19.02 i 18.71 2.29  44 4733 1.72 -1.25 0.12 +0.34 0.13  -0.72 0.13  -0.37 1.74 0.03  
Draco      714584        17 20 03.11 +58 02 46.9 g 19.14 r 18.57 i 18.24 2.48  55 4855 1.52 -2.11 0.12 +0.13 0.27  -0.40 0.12  +0.07 1.71 0.02  
Draco      676918        17 20 03.97 +57 59 08.3 g 17.66 r 16.72 i 16.22 3.32 198 4254 0.40 -1.66 0.11 -0.08 0.03  -1.05 0.10  -0.36 1.77 0.01  
Draco      630851        17 20 04.03 +57 55 43.6 g 20.59 r 20.17 i 19.94 1.81  26 5183 2.32 -1.87 0.17 -0.70 0.78 <-0.19      <-0.18 1.62 0.07  
Draco      645906        17 20 04.50 +57 56 48.5 g 21.29 r 20.89 i 20.65 1.52  17 5223 2.63 -2.37 0.31 +1.07 0.33 <+0.74      <+0.75 1.72 0.11  
Draco      661691        17 20 05.64 +57 57 58.4 g 19.83 r 19.33 i 19.05 2.16  53 4973 1.90 -2.28 0.13 +0.24 0.17  -0.12 0.13  +0.01 1.70 0.03  
Draco      660453        17 20 05.66 +57 57 52.8 g 17.93 r 17.13 i 16.71 3.10 172 4363 0.73 -2.05 0.11 +0.06 0.03  -0.79 0.11  -0.06 1.72 0.01  
Draco      640120        17 20 05.78 +57 56 23.4 g 17.32 r 16.58 i 16.12 3.33 215 4400 0.50 -2.27 0.11 +0.20 0.03  -0.69 0.10  +0.07 1.71 0.01  
Draco      615648        17 20 06.25 +57 54 33.1 g 20.80 r 20.37 i 20.15 1.72  21 5196 2.42 -2.15 0.24 +0.21 0.49 <+0.32      <+0.33 1.70 0.13  
Draco      595078        17 20 06.89 +57 52 37.1 g 18.40 r 17.70 i 17.35 2.84 128 4563 1.08 -1.97 0.11 +0.12 0.04  -0.49 0.10  +0.14 1.82 0.01  
Draco      601168        17 20 07.40 +57 53 12.1 g 19.74 r 19.21 i 18.94 2.20  57 4905 1.85 -1.49 0.11 -0.05 0.10  -0.41 0.13  -0.20 1.80 0.04  
Draco      615574        17 20 07.44 +57 54 32.7 g 18.97 r 18.38 i 18.06 2.55  87 4770 1.44 -2.01 0.11 -0.31 0.16  -0.69 0.11  -0.17 1.71 0.02  
Draco      644726        17 20 07.54 +57 56 43.4 g 20.59 r 20.14 i 19.87 1.83  31 5070 2.28 -2.32 0.18 +0.13 0.35  -0.03 0.26  -0.02 1.69 0.07  
Draco      608134        17 20 07.97 +57 53 52.7 g 20.18 r 19.70 i 19.45 2.00  42 5032 2.09 -1.84 0.13 -0.00 0.18  -0.13 0.17  -0.11 1.76 0.05  
Draco      601250        17 20 10.36 +57 53 12.5 g 19.00 r 18.40 i 18.09 2.54  94 4722 1.45 -1.99 0.11 -0.15 0.10  -0.71 0.11  -0.19 1.70 0.02  
Draco      598732        17 20 10.84 +57 52 57.5 g 19.62 r 19.10 i 18.81 2.25  55 4903 1.80 -1.81 0.11 -0.11 0.13  -0.41 0.13  -0.18 1.83 0.04  
Draco      641505        17 20 11.96 +57 56 29.2 g 19.78 r 19.27 i 19.02 2.17  27 5014 1.90 -2.06 0.18             -0.40 0.17  -0.27 1.67 0.04  
Draco      698084        17 20 12.20 +58 01 00.0 g 21.64 r 21.30 i 21.07 1.37   9 5368 2.83 -1.80 0.39            <+0.23      <+0.24 1.70 0.11  
Draco      609987        17 20 12.92 +57 54 03.1 g 19.60 r 19.07 i 18.79 2.26  60 4889 1.78 -1.99 0.12 -0.05 0.17  -0.36 0.12  -0.13 1.77 0.03  
Draco      592007        17 20 13.16 +57 52 19.6 g 19.66 r 19.13 i 18.84 2.24  58 4897 1.81 -1.79 0.11 -0.13 0.13  -0.30 0.13  -0.08 1.76 0.03  
Draco      588559        17 20 13.51 +57 51 59.3 g 17.95 r 17.17 i 16.76 3.08 170 4455 0.77 -2.05 0.11 -0.00 0.03  -0.94 0.10  -0.19 1.73 0.01  
Draco      632228        17 20 13.71 +57 55 49.9 g 19.82 r 19.33 i 19.05 2.15  51 4965 1.91 -2.48 0.15 -0.15 0.51  +0.06 0.13  +0.16 1.71 0.04  
Draco      598094        17 20 13.83 +57 52 53.9 g 20.82 r 20.38 i 20.14 1.72  23 5155 2.40 -1.85 0.17 +0.26 0.29  -0.11 0.23  -0.10 1.74 0.09  
Draco      693976        17 20 14.37 +58 00 34.9 g 19.13 r 18.55 i 18.18 2.50  65 4797 1.47 -2.45 0.12 +0.45 0.10  -0.05 0.12  +0.43 1.80 0.02  
Draco      615523        17 20 14.79 +57 54 32.5 g 19.90 r 19.48 i 19.26 2.09  47 5143 2.04 -1.38 0.12 -0.12 0.14  -0.74 0.18  -0.64 1.60 0.03  
Draco      614672        17 20 15.72 +57 54 27.6 g 19.81 r 19.32 i 19.05 2.15  52 4983 1.91 -2.39 0.15 -0.08 0.35  -0.13 0.19  -0.03 1.64 0.04  
Draco      582554        17 20 15.74 +57 51 24.4 g 21.23 r 20.84 i 20.62 1.54  15 5273 2.62 -1.50 0.21 -0.20 0.62 <-0.05      <-0.03            
Draco      598482        17 20 16.12 +57 52 56.1 g 17.85 r 17.11 i 16.70 3.10 187 4413 0.77 -3.05 0.11 +0.14 0.16  -1.14 0.37  -0.39 1.54 0.02  
Draco      660268        17 20 17.20 +57 57 51.8 g 20.81 r 20.46 i 20.24 1.70  18 5323 2.47 -2.02 0.23 -0.01 0.48 <-0.62      <-0.61 1.62 0.05  
Draco      685207        17 20 17.95 +57 59 47.8 g 19.99 r 19.52 i 19.23 2.08  38 5013 1.99 -2.70 0.18 +0.24 0.30  +0.09 0.13  +0.12 1.66 0.03  
Draco      675624        17 20 19.20 +57 59 02.4 g 20.65 r 20.20 i 19.93 1.81  25 5096 2.30 -2.98 0.28            <+0.58      <+0.59 1.62 0.08  
Draco      581732        17 20 19.30 +57 51 19.6 g 19.90 r 19.40 i 19.14 2.12  55 4974 1.95 -2.10 0.13 -0.06 0.22  -0.25 0.13  -0.15 1.74 0.03  
Draco      609853        17 20 19.62 +57 54 02.2 g 19.65 r 19.13 i 18.84 2.24  49 4908 1.81 -1.87 0.12 -0.59 0.32  -0.50 0.17  -0.28 1.75 0.06  
Draco      678881        17 20 19.92 +57 59 17.4 g 19.21 r 18.67 i 18.34 2.44  56 4815 1.57 -2.39 0.12 -0.13 0.19  -0.36 0.11  +0.07 1.69 0.02  
Draco      574514        17 20 20.76 +57 50 36.5 g 20.59 r 20.12 i 19.87 1.83  34 5097 2.28 -1.85 0.14             +0.07 0.15  +0.08 1.82 0.05  
Draco      648800        17 20 21.14 +57 57 01.0 g 20.18 r 19.95 i 19.84 1.90  22 5711 2.37 -1.51 0.18 -0.52 0.50 <-0.22      <-0.20 1.53 0.02  
Draco      589385        17 20 21.54 +57 52 04.2 g 20.58 r 20.13 i 19.90 1.82  29 5154 2.30 -2.25 0.21            <-0.31      <-0.30 1.66 0.06  
Draco      676871        17 20 23.62 +57 59 08.1 g 19.32 r 18.72 i 18.37 2.43  51 4703 1.55 -1.84 0.11 -0.28 0.16  -0.51 0.13  -0.08 1.90 0.04  
Draco      560839        17 20 23.71 +57 49 12.7 g 20.15 r 19.65 i 19.39 2.02  42 4980 2.05 -1.83 0.12 -0.11 0.19  -0.22 0.17  -0.17 1.83 0.04  
Draco      659426        17 20 23.72 +57 57 48.0 g 18.47 r 17.90 i 17.57 2.75  89 4819 1.24 -2.48 0.11 -0.07 0.12  -0.58 0.12  +0.07 1.59 0.01  
Draco      608080        17 20 24.14 +57 53 52.4 g 19.88 r 19.39 i 19.10 2.14  42 4959 1.92 -2.19 0.13 +0.30 0.16  -0.18 0.24  -0.07 1.77 0.08  
Draco      640694        17 20 24.16 +57 56 25.9 g 18.86 r 18.28 i 17.96 2.59  70 4785 1.40 -2.01 0.11 +0.01 0.10  -0.98 0.15  -0.42 1.63 0.02  
Draco      650401        17 20 24.51 +57 57 08.2 g 18.76 r 18.11 i 17.78 2.66  74 4679 1.29 -2.01 0.11 -0.03 0.08  -0.35 0.10  +0.20 1.79 0.01  
Draco      555936        17 20 24.89 +57 48 42.8 g 20.00 r 19.52 i 19.28 2.07  45 5046 2.02 -2.01 0.14             +0.16 0.11  +0.21 1.91 0.03  
Draco      593161        17 20 24.95 +57 52 26.5 g 20.50 r 20.02 i 19.77 1.87  33 5077 2.23 -1.79 0.14 +0.18 0.20  -0.20 0.21  -0.18 1.82 0.08  
Draco      686901        17 20 25.28 +57 59 56.0 g 20.40 r 19.97 i 19.70 1.90  29 5116 2.21 -2.47 0.23 -0.14 0.81  +0.01 0.14  +0.02 1.72 0.04  
Draco      674130        17 20 26.65 +57 58 55.5 g 21.49 r 21.11 i 20.88 1.44  10 5287 2.74 -1.91 0.40            <+0.21      <+0.22 1.62 0.11  
Draco      637383        17 20 27.23 +57 56 12.0 g 18.61 r 17.93 i 17.58 2.75  81 4578 1.18 -1.92 0.11 -0.15 0.09  -1.15 0.17  -0.47            
Draco      639896        17 20 27.24 +57 56 22.5 g 20.36 r 19.90 i 19.64 1.92  24 5055 2.18 -2.15 0.18 -0.07 0.39  -0.38 0.27  -0.37 1.63 0.05  
Draco      598860        17 20 27.59 +57 52 58.3 g 18.61 r 18.07 i 17.75 2.68 101 4782 1.33 -2.21 0.11 -0.02 0.12  -0.47 0.12  +0.13 1.69 0.02  
Draco      663255        17 20 30.40 +57 58 05.5 g 19.57 r 19.04 i 18.71 2.29  50 4884 1.73 -2.12 0.12 -0.46 0.34  -0.54 0.14  -0.26 1.67 0.03  
Draco      660687        17 20 30.93 +57 57 53.8 g 19.87 r 19.37 i 19.07 2.15  40 4947 1.91 -2.23 0.14 +0.27 0.21  -0.25 0.12  -0.14 1.71 0.03  
Draco      577465        17 20 31.65 +57 50 55.1 g 18.50 r 17.84 i 17.49 2.78 122 4529 1.15 -2.03 0.11 -0.04 0.06  -1.02 0.11  -0.32 1.67 0.01  
Draco      571725        17 20 33.52 +57 50 19.6 g 17.97 r 16.95 i 16.64 3.15                                                                 C
Draco      680986        17 20 33.68 +57 59 27.1 g 20.39 r 19.92 i 19.67 1.91  28 5040 2.19 -1.70 0.15 -0.10 0.27  -0.50 0.19  -0.48 1.73 0.05  
Draco      554893        17 20 33.98 +57 48 36.5 g 20.56 r 20.11 i 19.87 1.83  30 5127 2.28 -2.24 0.20 +0.10 0.46 <-0.22      <-0.21 1.65 0.06  
Draco      608891        17 20 34.07 +57 53 56.9 g 19.90 r 19.38 i 19.10 2.13  38 4962 1.92 -2.02 0.13 -0.16 0.24  -0.37 0.13  -0.25 1.67 0.03  
Draco      604526        17 20 34.17 +57 53 32.0 g 17.86 r 16.99 i 16.56 3.17 110 4370 0.63 -1.74 0.11 -0.08 0.05  -0.83 0.11  -0.15 1.81 0.01  
Draco      664789        17 20 34.55 +57 58 12.6 g 18.96 r 18.45 i 18.18 2.51  66 4951 1.53 -2.20 0.12 -0.57 0.51  -0.15 0.10  +0.30 1.70 0.01  
Draco      694563        17 20 34.65 +58 00 38.2 g 20.95 r 20.50 i 20.26 1.67  16 5148 2.45 -2.24 0.32 +0.18 0.56 <-0.43      <-0.42 1.76 0.10  
Draco      601509        17 20 35.49 +57 53 13.9 g 20.33 r 19.84 i 19.57 1.95  27 5002 2.13 -1.45 0.12 -0.17 0.23  -0.70 0.15  -0.66 1.74 0.04  
Draco      560804        17 20 35.60 +57 49 12.5 g 20.86 r 20.41 i 20.17 1.71  24 5114 2.41 -1.92 0.20            <-1.07      <-1.06 1.72 0.06  
Draco      677822        17 20 37.39 +57 59 12.6 g 17.46 r 16.51 i 16.03 3.40 158 4150 0.32 -2.48 0.11 -0.16 0.06  -1.11 0.10  -0.33 1.68 0.01  
Draco      625494        17 20 37.54 +57 55 19.3 g 20.00 r 19.50 i 19.24 2.08  37 4998 1.99 -2.01 0.14 -0.16 0.31  -0.17 0.12  -0.11 1.79 0.03  
Draco      634065        17 20 37.64 +57 55 57.8 g 21.17 r 20.76 i 20.48 1.58  13 5165 2.55 -2.31 0.35 +0.39 0.53  +0.06 0.27  +0.07 1.70 0.08  
Draco      591502        17 20 37.66 +57 52 16.6 g 19.62 r 19.09 i 18.80 2.25  37 4903 1.78 -1.98 0.12 -0.31 0.29  -0.35 0.11  -0.12 1.72 0.03  
Draco      618710        17 20 38.24 +57 54 48.3 g 19.70 r 19.19 i 18.91 2.21  38 4957 1.84 -1.92 0.13 -0.78 0.50  -0.37 0.12  -0.18 1.65 0.03  
Draco      628341        17 20 38.32 +57 55 32.4 g 20.00 r 19.48 i 19.21 2.09  37 4954 1.97 -2.08 0.14 +0.01 0.26  +0.26 0.13  +0.34 1.91 0.04  
Draco      682522        17 20 38.82 +57 59 34.5 g 18.66 r 17.70 i 17.39 2.85                                                                 C
Draco      634007        17 20 39.18 +57 55 57.5 g 20.65 r 20.20 i 19.95 1.80  20 5112 2.31 -2.02 0.21             -0.30 0.20  -0.29 1.65 0.05  
Draco      630386        17 20 39.27 +57 55 41.6 g 20.17 r 19.86 i 19.67 1.94  24 5433 2.26 -1.87 0.22 +0.44 0.33 <-0.60      <-0.59 1.47 0.03  
Draco      580987        17 20 39.83 +57 51 15.3 g 18.46 r 17.78 i 17.42 2.81  88 4622 1.11 -2.07 0.11 -0.05 0.09  -0.89 0.10  -0.18 1.65 0.01  
Draco      707848        17 20 39.85 +58 02 00.6 g 19.17 r 18.61 i 18.31 2.45  54 4834 1.56 -1.76 0.11 +0.07 0.12 <-0.39      <+0.01            
Draco      602425        17 20 40.75 +57 53 19.3 g 19.49 r 19.05 i 18.81 2.26  39 5092 1.83 -3.08 0.25 +0.33 0.52 <-0.29      <-0.21 1.59 0.01  
Draco      667609        17 20 41.05 +57 58 25.7 g 18.96 r 18.39 i 18.08 2.54  63 4766 1.46 -2.06 0.11 +0.20 0.11  -0.83 0.11  -0.30 1.62 0.01  
Draco      682368        17 20 41.19 +57 59 33.8 g 20.52 r 20.07 i 19.81 1.86  26 5099 2.25 -2.82 0.33 +0.88 0.30  +0.23 0.24  +0.24 1.60 0.05  
Draco      601966        17 20 41.56 +57 53 16.6 g 19.17 r 18.65 i 18.37 2.43  63 4911 1.61 -2.02 0.12 -0.24 0.22  -0.96 0.15  -0.53 1.58 0.01  
Draco      597073        17 20 42.50 +57 52 47.8 g 20.32 r 19.85 i 19.60 1.94  23 5079 2.16 -1.78 0.16             -0.33 0.23  -0.31 1.80 0.06  
Draco      575526        17 20 43.36 +57 50 42.8 g 19.03 r 18.49 i 18.20 2.49  63 4906 1.53 -1.60 0.11 -0.18 0.10  -0.66 0.11  -0.23 1.66 0.01  
Draco      621150        17 20 44.71 +57 54 59.5 g 19.40 r 18.83 i 18.59 2.34  49 4881 1.70 -1.50 0.11 -0.32 0.14  -0.72 0.11  -0.37 1.73 0.02  
Draco      664035        17 20 44.74 +57 58 08.9 g 20.44 r 19.97 i 19.69 1.90  27 5063 2.19 -2.04 0.17 -0.79 0.99  -0.37 0.13  -0.36 1.77 0.04  
Draco      639307        17 20 46.92 +57 56 20.0 g 21.53 r 21.13 i 20.91 1.42   9 5290 2.75 -1.83 0.35 +1.08 0.42 <+0.44      <+0.45 1.74 0.12  
Draco      611012        17 20 47.55 +57 54 08.5 g 19.17 r 18.63 i 18.35 2.44  52 4878 1.59 -2.00 0.12 +0.14 0.15  -0.77 0.12  -0.35 1.59 0.02  
Draco      603233        17 20 47.76 +57 53 24.2 g 20.03 r 19.52 i 19.25 2.08  26 4962 1.99 -2.20 0.18 +0.11 0.46  -0.77 0.24  -0.72 1.60 0.03  
Draco      585011        17 20 47.90 +57 51 38.1 g 19.96 r 19.41 i 19.12 2.12  38 4866 1.91 -1.49 0.11 -0.27 0.15  -0.63 0.11  -0.44 1.79 0.03  
Draco      628023        17 20 48.40 +57 55 31.0 g 20.92 r 20.50 i 20.28 1.67  12 5222 2.47 -2.10 0.37 +0.71 0.61 <-0.29      <-0.28 1.60 0.08  
Draco      575827        17 20 49.10 +57 50 44.7 g 21.14 r 20.70 i 20.48 1.59  15 5182 2.55 -1.57 0.20 +0.23 0.36  -0.35 0.24  -0.33 1.78 0.08  
Draco      634082        17 20 52.97 +57 55 57.9 g 17.68 r 16.67 i 16.14 3.37 128 4388 0.30 -1.55 0.11 -0.39 0.04  -1.47 0.12  -0.72 1.71 0.01  
Draco      588255        17 20 56.65 +57 51 57.4 g 18.81 r 18.23 i 17.92 2.61  66 4790 1.38 -2.04 0.11 +0.20 0.11  -0.90 0.13  -0.33 1.60 0.01  
Draco      574022        17 20 57.00 +57 50 33.7 g 19.79 r 19.27 i 19.00 2.18  41 4975 1.88 -2.29 0.15 -0.09 0.41  -0.05 0.12  +0.09 1.79 0.03  
Draco      587586        17 20 57.41 +57 51 53.4 g 20.95 r 20.52 i 20.29 1.67  16 5195 2.47 -2.02 0.29            <-0.02      <-0.01 1.65 0.08  
Draco      578724        17 20 58.47 +57 51 02.4 g 20.18 r 19.69 i 19.43 2.00  30 5007 2.08 -1.88 0.15             -0.44 0.20  -0.41 1.73 0.06  
Draco      562166        17 21 00.58 +57 49 21.2 g 18.81 r 18.20 i 17.87 2.62  71 4723 1.35 -2.38 0.12 +0.26 0.15  -0.48 0.11  +0.12 1.67 0.02  
Draco      568422        17 21 02.85 +57 50 00.1 g 19.16 r 18.60 i 18.29 2.46  51 4885 1.55 -2.33 0.14 -0.68 0.82  -0.23 0.13  +0.22 1.70 0.03  
Draco      599868        17 21 03.78 +57 53 04.5 g 21.05 r 20.61 i 20.38 1.63  14 5165 2.51 -1.73 0.25 -0.39 0.91 <-0.75      <-0.73 1.73 0.07  


==> linelist_table.dat <==
Title: Carbon in Dwarf Spheroidal Galaxies
Authors: Kirby E.N., Guo M., Zhang A.J., Deng M., Cohen J.G., Guhathakurta P.,
         Shetrone M.D., Lee Y.-S. 
Table: Linelist
================================================================================
Byte-by-byte Description of file: linelist_table.dat
--------------------------------------------------------------------------------
   Bytes Format Units     Label   Explanations
--------------------------------------------------------------------------------
   1-  8 F8.3   0.1nm     Lambda  Air wavelength
  10- 11 I2     ---       Isotope ? Isotope of carbon
  12- 13 A2     ---       Element Name of atom or molecule
  15- 16 A2     ---       Ion     ? Ionization state of atom
  18- 23 F6.3   eV        EP      Excitation potential
  25- 30 F6.3   ---       loggf   Logarithm of ocillator strength
--------------------------------------------------------------------------------
4100.005   Mn II  8.129 -1.184
4100.013   NH     2.202 -3.421
4100.014   NH     2.387 -4.433
4100.021   NH     2.335 -4.289
4100.022 13CH     0.642 -4.345
4100.048   NH     2.824 -2.929
4100.051   NH     2.335 -4.321
4100.055   NH     2.599 -2.932
4100.084   NH     2.202 -4.982
4100.088   Cr I   4.535 -1.241
4100.096   NH     2.801 -3.705
4100.098   NH     2.034 -4.423
4100.113   NH     2.801 -3.689
4100.125   NH     2.824 -3.800
4100.159   Yb I   5.581 -2.000
4100.161   NH     2.335 -3.519
4100.167   Ni I   3.743 -3.190
4100.170 13CH     1.555 -4.956
4100.171   CN     1.265 -0.632
4100.179   NH     2.076 -3.613
4100.184   NH     2.314 -4.204
4100.189 12CH     1.483 -2.626
4100.196   NH     2.599 -3.960
4100.207    V I   1.195 -2.877
4100.208   NH     2.314 -4.226
4100.210   Tm I   2.076 -1.650
4100.213   NH     2.801 -3.236
4100.220   NH     2.708 -3.160
4100.222 12CH     1.581 -4.800
4100.223   NH     2.561 -3.310
4100.236 12CH     1.483 -4.711
4100.237   Nd I   0.380 -0.870
4100.238   Fe I   3.283 -1.678
4100.244   NH     2.198 -3.337
4100.253   CN     1.265 -0.639
4100.254   NH     2.323 -4.241
4100.262   NH     2.323 -4.262
4100.266 12CH     2.982 -2.851
4100.268 12CH     2.102 -4.350
4100.269   Gd I   0.124 -0.327
4100.270   NH     2.345 -3.259
4100.286    V I   2.115 -1.278
4100.288   Os I   1.084 -1.940
4100.291 12CH     1.291 -4.994
4100.311 12CH     3.383 -4.346
4100.318   Sc I   1.865 -0.618
4100.329   NH     2.314 -4.040
4100.331   NH     2.168 -3.473
4100.333 12CH     1.483 -2.573
4100.334   CN     1.265 -4.589
4100.337   NH     2.561 -3.730
4100.341   Th I   0.000 -1.266
4100.348   Fe I   4.256 -2.214
4100.350   Fe I   2.851 -3.964
4100.351   NH     2.792 -3.586
4100.359   Tm I   4.235 -2.150
4100.362   Ti I   2.297 -2.963
4100.364   Ru I   0.259 -2.490
4100.381   NH     2.388 -3.299
4100.385   NH     2.323 -3.712
4100.391   Nb I   0.049 -0.980
4100.394 13CH     1.483 -4.711
4100.410   Ca I   2.933 -4.485
4100.417   Ce I   1.320 -1.460
4100.417   NH     2.345 -4.317
4100.423   NH     2.301 -3.849
4100.437   NH     2.388 -3.299
4100.452   NH     2.792 -3.857
4100.460   Tm I   2.201 -1.550
4100.461 12CH     2.197 -2.216
4100.464   NH     2.585 -3.022
4100.468   NH     2.043 -3.995
4100.530   Sc I   2.001 -2.268
4100.537 12CH     3.383 -4.337
4100.547   NH     2.792 -4.460
4100.558   Er I   0.670 -1.080
4100.564   CN     0.864 -4.756
4100.587 13CH     2.283 -2.169
4100.597   NH     2.585 -3.892
4100.604   Tm I   4.368 -2.600
4100.610   Tm I   2.432 -1.490
4100.620   NH     2.816 -3.071
4100.623 12CH     2.197 -2.203
4100.629 12CH     2.982 -2.860
4100.636 13CH     2.283 -2.183
4100.641   Cr II  8.168 -3.186
4100.642   NH     2.362 -3.684
4100.644   NH     2.811 -3.738
4100.659   NH     2.362 -3.684
4100.682   NH     2.811 -3.741
4100.708   NH     2.816 -3.754
4100.717   Pr I   0.550 +0.572
4100.738   Fe I   0.858 -3.179
4100.738   NH     2.202 -4.954
4100.747 13CH     2.197 -2.216
4100.760 13CH     3.383 -4.346
4100.770   NH     2.811 -3.032
4100.797   NH     1.773 -4.339
4100.815   NH     2.708 -3.160
4100.819   Th I   1.796 -0.388
4100.830   CN     0.860 -4.513
4100.833 13CH     1.986 -4.726
4100.843   NH     2.367 -3.186
4100.846   Ca I   4.624 -3.013
4100.856   NH     2.202 -4.981
4100.897   Ce I   1.048 -1.420
4100.898 13CH     2.197 -2.203
4100.902   Co II  8.423 -4.060
4100.910   Fe I   2.453 -4.374
4100.915   Nb I   0.049 +0.130
4100.915   Ni I   4.165 -2.639
4100.923   Ce I   1.546 -3.040
4100.927   NH     2.202 -3.390
4100.930   NH     2.840 -2.823
4100.942   NH     2.076 -3.588
4100.971   Fe I   3.642 -3.964
4100.984   NH     2.574 -3.141
4100.985   Fe II  7.539 -3.170
4100.988    V I   2.575 -1.949
4100.994 13CH     3.383 -4.337
4100.998   NH     2.367 -4.378
4100.999   NH     2.840 -3.846
4101.004 13CH     3.278 -3.828
4101.006    V II  3.123 -2.232
4101.010   NH     2.797 -3.644
4101.022   NH     1.776 -4.421
4101.023   NH     2.797 -3.713
4101.034   Ti I   2.085 -4.295
4101.055 13CH     3.278 -3.837
4101.085   Ho I   0.000 -0.592
4101.109   NH     2.574 -3.815
4101.131   NH     2.797 -3.586
4101.155   Cr I   2.967 -1.545
4101.171   NH     2.331 -3.349
4101.214   NH     1.525 -4.524
4101.220   NH     2.824 -3.783
4101.252   Tm I   4.110 -1.330
4101.261   Fe I   3.396 -1.510
4101.262 12CH     1.082 -4.424
4101.277   NH     2.824 -3.793
4101.295   NH     2.556 -3.603
4101.310   NH     2.331 -4.246
4101.332   NH     2.076 -3.552
4101.332   NH     2.168 -3.439
4101.334    V I   2.122 -0.140
4101.354   NH     2.824 -2.893
4101.386   NH     1.933 -3.882
4101.396   NH     2.556 -3.637
4101.410   Mn II  7.382 -3.803
4101.422   CN     0.731 -4.657
4101.422   NH     2.785 -3.342
4101.449   Fe I   4.283 -4.269
4101.454   Cr I   3.966 -2.786
4101.470   Sm I   0.333 -2.360
4101.549   NH     2.829 -2.929
4101.556   Co I   3.732 -2.681
4101.563    V II  1.555 -3.735
4101.572    V I   2.115 -0.353
4101.580   NH     2.805 -3.705
4101.597   NH     2.805 -3.689
4101.627   NH     2.829 -3.800
4101.630 13CH     1.484 -2.573
4101.642   NH     2.037 -4.423
4101.644   Sc I   2.294 -2.190
4101.652   Fe I   3.430 -2.517
4101.654 12CH     1.423 -4.958
4101.657   Co I   3.665 -3.598
4101.666 13CH     1.484 -2.626
4101.685   Fe I   2.484 -2.720
4101.698   NH     2.805 -3.236
4101.702   NH     2.565 -3.310
4101.717   NH     2.034 -4.868
4101.731   Fe II  6.803 -3.829
4101.732   Cr I   4.411 -2.974
4101.741   Ru I   1.123 -1.060
4101.756   NH     2.037 -4.619
4101.765   In I   0.000 -0.550
4101.766   NH     2.202 -3.337
4101.769   Ce I   0.864 +0.060
4101.778   NH     2.349 -3.259
4101.792   NH     1.804 -4.740
4101.804   Ce I   1.194 -2.690
4101.817   NH     2.565 -3.730
4101.828   NH     2.858 -2.739
4101.850   NH     2.840 -3.829
4101.865   NH     2.172 -3.473
4101.889   NH     2.858 -3.890
4101.900   Tm I   3.312 -3.520
4101.905    U I   0.870 +0.113
4101.917   Ti I   2.305 -4.007
4101.920   NH     2.305 -3.849
4101.923   NH     2.840 -3.842
4101.926   NH     2.349 -4.317
4101.933   Dy I   1.962 -0.225
4101.935   Ca I   6.013 -2.717
4101.943   NH     2.172 -4.945
4101.955   NH     2.202 -4.947
4101.958 12CH     1.484 -2.626
4101.962 12CH     1.567 -4.871
4101.975   Ni II  6.616 -4.273
4101.977   NH     2.141 -3.531
4101.984 12CH     1.484 -2.573
4101.992   NH     2.840 -2.789
4101.999 12CH     1.828 -4.156
4102.006 12CH     1.484 -4.711
4102.016   Mn II  5.380 -3.518
4102.062   NH     1.526 -4.472
4102.086   NH     2.319 -3.466
4102.086   NH     1.933 -3.860
4102.127   NH     2.029 -3.647
4102.133   NH     2.816 -3.738
4102.149   Mo I   2.063 -1.036
4102.149    V I   1.051 +0.030
4102.164 13CH     1.484 -4.711
4102.164 13CH     1.082 -4.424
4102.171   NH     2.816 -3.741
4102.174   CN     0.864 -4.747
4102.208   Cr I   3.092 -3.850
4102.217   NH     2.319 -4.166
4102.226    V II  6.057 -4.667
4102.228    V I   2.578 -3.084
4102.245   NH     1.932 -3.832
4102.251   NH     1.804 -4.705
4102.260   NH     2.816 -3.032
4102.277   Ru I   0.928 -2.000
4102.293   NH     2.168 -3.379
4102.302 13CH     1.647 -2.687
4102.305   Ce I   0.674 -1.330
4102.308   NH     2.408 -3.196
4102.335   NH     1.804 -4.724
4102.341   Fe II  7.575 -3.550
4102.362   Yb I   6.954 -1.990
4102.363   NH     1.776 -4.339
4102.364 13CH     1.647 -2.669
4102.367   Ce I   1.107 -0.380
4102.369    Y I   0.066 +0.410
4102.392   NH     2.408 -3.196
4102.441   NH     2.844 -2.823
4102.454   Tm I   4.104 -2.610
4102.472    V I   2.578 -0.994
4102.476   Yb I   2.847 -3.470
4102.497 12CH     2.300 -4.693
4102.510   Tb I   1.026 -0.430
4102.511   NH     2.844 -3.846
4102.532 12CH     1.986 -4.726
4102.549   Ti I   2.662 -2.305
4102.552   NH     2.858 -3.874
4102.555   Nd I   1.620 -0.566
4102.600   NH     2.797 -4.282
4102.618   Th I   0.930 -0.783
4102.618   CN     1.235 -0.639
4102.635   NH     1.773 -4.196
4102.641   NH     2.858 -3.887
4102.641   NH     2.374 -3.441
4102.645 12CH     3.273 -4.507
4102.671 12CH     1.647 -2.687
4102.675   NH     2.374 -3.441
4102.680   NH     2.335 -3.349
4102.682   NH     2.172 -4.915
4102.687   NH     1.529 -4.524
4102.701    W I   0.771 -1.110
4102.701   CN     1.235 -0.645
4102.701   NH     2.858 -2.706
4102.716   NH     2.829 -3.783
4102.718 13CH     1.855 -3.073
4102.730   Tm I   2.076 -1.190
4102.743   Ni I   4.236 -1.383
4102.763   Fe I   4.186 -3.730
4102.773   NH     2.560 -3.603
4102.773   NH     2.829 -3.793
4102.775   NH     2.878 -2.669
4102.778 13CH     2.300 -4.693
4102.781   CN     1.235 -4.582
4102.787   NH     2.172 -4.945
4102.802 12CH     1.647 -2.669
4102.805   NH     2.561 -4.023
4102.820   NH     2.335 -4.246
4102.828   NH     2.879 -3.931
4102.851   NH     2.829 -2.893
4102.865   Fe I   3.640 -4.250
4102.865   NH     2.172 -3.439
4102.875   NH     2.560 -3.637
4102.885   Ti I   2.175 -3.510
4102.886   NH     2.789 -3.342
4102.887   NH     1.937 -3.882
4102.901   Co I   3.409 -3.694
4102.906   Sc I   2.303 -3.607
4102.911 12CH     3.273 -4.498
4102.936   Si I   1.909 -3.140
4102.939   NH     2.029 -3.621
4102.952   Mn I   4.354 -1.848
4102.984   Mn I   5.349 -2.873
4102.985   Cr I   2.915 -4.507
4102.990   Cr I   4.778 -2.305
4103.001    O II 25.832 -0.571
4103.011 13CH     1.394 -4.992
4103.012   Cr I   2.987 -2.285
4103.070    F II 25.751 +0.289
4103.079   NH     2.141 -3.495
4103.084   NH     1.525 -4.397
4103.086 13CH     1.856 -3.088
4103.107   NH     2.310 -3.633
4103.113    U I   0.908 +0.127
4103.120 13CH     1.817 -4.257
4103.220    F II 25.751 -0.190
4103.227   NH     2.310 -4.075
4103.230 12CH     1.855 -3.073
4103.248   Fe II  9.069 -3.557
4103.267   Fe I   4.313 -2.854
4103.298   Fe I   3.018 -3.446
4103.306   Dy I   0.103 -0.380
4103.350   NH     2.862 -2.739
4103.355   NH     2.844 -3.829
4103.393 12CH     1.555 -4.956
4103.394   NH     2.029 -3.582
4103.402   Ti I   2.305 -4.417
4103.402    V I   1.931 -0.667
4103.407   NH     2.116 -3.599
4103.411   NH     2.863 -3.890
4103.417   Ce I   0.536 -1.870
4103.428   NH     2.844 -3.842
4103.437 13CH     2.982 -2.851
4103.438 13CH     2.359 -2.268
4103.452   Mn I   2.888 -3.213
4103.452   Ni I   3.706 -1.750
4103.454   Mn I   4.360 -1.704
4103.474 13CH     2.359 -2.253
4103.498   NH     2.844 -2.789
4103.510    F II 25.752 +0.559
4103.522   NH     2.145 -3.531
4103.531 12CH     1.856 -3.088
4103.543   Mn I   4.360 -0.952
4103.558   NH     1.529 -4.472
4103.559   Ni I   4.236 -2.024
4103.589   NH     1.937 -3.860
4103.592 12CH     1.084 -4.424
4103.598   NH     2.323 -3.466
4103.602   Sc I   2.296 -1.931
4103.604   Fe I   3.654 -3.410
4103.607   NH     2.145 -4.905
4103.611   Fe I   3.252 -2.600
4103.624   NH     2.314 -4.797
4103.644   Fe II  9.736 -4.441
4103.654   Yb I   6.847 -3.460
4103.659 13CH     2.982 -2.860
4103.659   Mn II  5.109 -4.098
4103.661   NH     2.033 -3.647
4103.710    F II 25.752 -0.064
4103.712   Tm I   3.255 -0.320
4103.713   NH     2.811 -2.844
4103.722   Co II  8.594 -3.397
4103.729   NH     2.323 -4.166
4103.745   NH     1.937 -3.832
4103.751   Mo I   3.444 -0.951
4103.791   NH     2.801 -2.963
4103.796   Ho I   0.000 +0.848
4103.825   NH     2.172 -3.379
4103.826   Cr I   3.122 -2.324
4103.839   NH     2.811 -3.680
4103.851   NH     1.295 -4.785
4103.854   NH     2.824 -2.752
4103.862   Cr I   3.435 -4.472
4103.863   Cr I   3.113 -3.850
4103.870   Dy I   0.874 +0.230
4103.870    F II 25.752 -0.190
4103.909   NH     2.801 -3.608
4103.910   Tb I   0.126 -0.910
4103.929   Tm I   3.331 -2.070
4103.957 13CH     2.039 -4.369
4103.979   Er I   0.636 -1.372
4103.989   NH     2.824 -3.745
4103.998   NH     2.030 -4.419
4104.008   NH     2.172 -4.908
4104.037   NH     2.569 -3.973
4104.067   NH     2.862 -3.874
4104.078   Fe II  9.112 -4.795
4104.112   Ce I   1.296 -1.090
4104.114   Fe I   3.266 -1.073
4104.119   Sm I   0.041 -1.345
4104.154   Fe I   2.832 -4.561
4104.156   NH     2.862 -3.887
4104.170   NH     2.793 -3.135
4104.171   NH     2.840 -2.677
4104.191   NH     2.141 -3.426
4104.198   NH     1.776 -4.196
4104.217   Cu I   4.974 -1.820
4104.217   NH     2.863 -2.706
4104.224   Nd I   0.380 -1.220
4104.234   Hf I   0.699 -1.500
4104.259   Cr I   3.556 -3.455
4104.278   NH     2.793 -3.529
4104.309   NH     2.883 -2.669
4104.313   NH     2.565 -4.023
4104.313   NH     2.840 -3.802
4104.326   Cr I   4.207 -2.161
4104.328   Mn II  5.473 -3.863
4104.362   NH     2.883 -3.931
4104.369   Cr II  5.330 -2.863
4104.369   CN     0.792 -4.265
4104.377    V I   2.138 -0.273
4104.382   Th I   1.039 -1.137
4104.399   NH     2.304 -3.924
4104.401   Ce I   1.027 -2.280
4104.409   Co I   2.042 -2.853
4104.410   Ni I   4.167 -1.661
4104.417   Re I   2.412 -0.460
4104.421    V I   2.130 +0.022
4104.421   Ce I   0.674 -1.030
4104.427   NH     2.034 -4.092
4104.435   Ce I   0.446 -1.410
4104.447   NH     2.145 -4.873
4104.447   NH     2.565 -4.578
4104.460   Fe I   2.990 -3.533
4104.461   Co I   2.542 -4.691
4104.472   NH     2.033 -3.621
4104.480   Mn I   4.194 -2.863
4104.480   Mn I   4.194 -2.380
4104.481 12CH     2.964 -3.286
4104.495 13CH     1.084 -4.424
4104.507   NH     2.304 -3.976
4104.508   NH     1.295 -4.747
4104.520 13CH     2.359 -4.805
4104.538   NH     2.145 -4.905
4104.562 12CH     2.964 -3.296
4104.590   Ce I   0.893 -1.870
4104.598   NH     2.095 -3.681
4104.608 12CH     2.200 -2.203
4104.608   NH     1.529 -4.397
4104.619   NH     2.314 -3.633
4104.623   NH     2.145 -3.495
4104.632   NH     2.116 -3.560
4104.652   NH     2.432 -3.114
4104.672 13CH     1.976 -3.914
4104.694 13CH     3.273 -4.507
4104.704   Co II  7.593 -2.965
4104.712 12CH     2.200 -2.216
4104.723    O II 25.837 -0.302
4104.729   Fe II  6.217 -4.179
4104.736   Co I   2.328 -1.325
4104.738   Fe II  7.717 -3.213
4104.741   NH     2.314 -4.075
4104.748   Mn I   4.354 -0.768
4104.749   NH     1.815 -4.223
4104.758    V I   1.955 +0.630
4104.760   Fe I   2.808 -4.655
4104.770   NH     2.432 -3.114
4104.780   Cl I   8.922 -2.470
4104.783    V I   1.043 -2.121
4104.800   NH     1.760 -4.565
4104.829   Sm I   0.248 -2.890
4104.856   NH     1.298 -4.785
4104.859   Cr I   2.967 -1.174
4104.872 13CH     2.246 -3.699
4104.876   La I   0.331 -0.670
4104.884 13CH     2.200 -2.203
4104.899   Ce I   1.140 -1.730
4104.899 12CH     2.359 -2.268
4104.904   Cr I   2.544 -4.734
4104.925   NH     2.033 -3.582
4104.938   Tm I   4.162 -2.340
4104.941   Fe I   3.332 -2.310
4104.949   Ca I   4.624 -3.817
4104.961   NH     2.120 -3.599
4104.965   Ce I   0.621 -1.380
4104.968 12CH     2.359 -4.805
4104.979   Mn II  6.128 -1.349
4104.984   Gd I   0.881 -0.265
4104.993   NH     2.788 -3.430
4104.993    O II 25.837 -0.015
4104.995   Cr I   3.011 -3.516
4104.996   Ce I   1.058 -0.080
4104.999 13CH     2.200 -2.216
4105.007 13CH     2.246 -3.711
4105.012   Ta I   0.249 -1.840
4105.027   Tm I   4.003 -3.420
4105.039   Dy I   0.590 -1.460
4105.044   CN     1.206 -0.645
4105.044 12CH     1.976 -1.587
4105.046 13CH     3.273 -4.498
4105.054   NH     2.120 -4.861
4105.058   Fe I   3.430 -2.849
4105.061 12CH     2.359 -2.253
4105.081   Mo I   3.033 -0.523
4105.088   NH     2.788 -3.445
4105.128   CN     1.206 -0.652
4105.130 12CH     1.976 -3.914
4105.159    V I   0.267 -0.130
4105.179 12CH     1.976 -1.569
4105.205   NH     2.816 -2.844
4105.206   CN     1.206 -4.576
4105.207   CN     0.878 -4.501
4105.226 13CH     1.976 -1.587
4105.228   Cr II  9.388 -4.998
4105.257   NH     1.295 -4.697
4105.268 13CH     1.649 -2.669
4105.276   NH     2.805 -2.963
4105.321   NH     2.390 -3.299
4105.330   Th I   0.868 -0.949
4105.332   NH     2.816 -3.680
4105.349 12CH     2.302 -4.693
4105.349 13CH     0.488 -1.940
4105.350   Th I   1.067 -1.074
4105.353 13CH     0.431 -4.263
4105.353   Fe II  9.836 -4.455
4105.354   NH     2.829 -2.752
4105.373 13CH     1.976 -1.569
4105.378   NH     2.390 -3.299
4105.380   Mn I   4.332 -0.470
4105.384   NH     1.815 -4.180
4105.392   NH     1.815 -4.204
4105.393 13CH     1.649 -2.687
4105.395   NH     2.805 -3.608
4105.398 13CH     1.656 -4.435
4105.409   NH     1.988 -3.685
4105.429   NH     1.298 -4.747
4105.471   Sc I   1.865 -2.203
4105.481   Fe II  7.695 -4.559
4105.486   Ce I   1.796 -1.800
4105.489   NH     2.829 -3.745
4105.511 12CH     2.246 -3.699
4105.517   NH     2.077 -3.782
4105.526   Mo I   2.680 -1.350
4105.528 13CH     0.488 -1.913
4105.530 12CH     2.039 -4.369
4105.559   NH     2.574 -3.973
4105.561   NH     2.034 -4.419
4105.565 13CH     0.488 -3.527
4105.587 12CH     2.246 -3.711
4105.631 13CH     2.302 -4.693
4105.637   CN     0.745 -4.641
4105.651   NH     2.797 -3.135
4105.655   Sc I   4.606 -2.154
4105.679   NH     2.844 -2.677
4105.702   Tm I   3.764 -2.530
4105.707 12CH     1.649 -2.669
4105.712 13CH     1.656 -2.098
4105.733   NH     2.145 -3.426
4105.759   NH     2.797 -3.529
4105.762 12CH     1.649 -2.687
4105.783   Mn I   4.320 -4.402
4105.795   Ce I   0.709 -1.350
4105.806   Ca I   4.680 -3.663
4105.820   Fe I   0.500 -6.300
4105.823   NH     2.844 -3.802
4105.829   NH     2.040 -4.465
4105.835 13CH     1.656 -2.055
4105.838   Tm I   0.000 +0.210
4105.876   NH     2.037 -4.686
4105.900   Fe II  9.757 -3.558
4105.909   NH     2.145 -4.863
4105.911   Ru I   0.997 -2.510
4105.913   NH     2.308 -3.924
4105.915   Th I   1.323 -1.158
4105.926 13CH     2.964 -3.286
4105.930    V II  4.704 -2.736
4105.933   NH     2.116 -3.478
4105.946 13CH     2.964 -3.296
4105.958 12CH     1.656 -2.098
4105.971   NH     2.037 -4.092
4105.974   NH     2.095 -3.638
4105.981   Ce I   1.079 -2.140
4106.005 12CH     1.656 -4.342
4106.010   Nd I   0.559 -1.640
4106.016   NH     2.120 -4.826
4106.019    O II 25.665 -1.640
4106.022   NH     2.308 -3.976
4106.027   Cr I   3.113 -3.129
4106.038   Tm I   3.295 -2.600
4106.063 12CH     1.656 -4.435
4106.090   NH     1.298 -4.697
4106.092   NH     2.120 -4.861
4106.109   NH     1.820 -4.223
4106.110 12CH     1.656 -2.055
4106.115   NH     2.061 -3.917
4106.125   Ni II  8.723 -3.698
4106.133   Ce I   0.721 -0.970
4106.139   Ca I   6.016 -3.548
4106.149 13CH     1.656 -4.342
4106.160   NH     2.099 -3.681
4106.169   Nb I   1.121 -1.080
4106.175   Fe I   4.387 -3.278
4106.185   NH     2.120 -3.560
4106.190   NH     2.793 -3.802
4106.221   Sc I   2.303 -2.535
4106.238   Fe I   4.218 -2.293
4106.250 12CH     1.817 -4.257
4106.259   Fe I   2.588 -2.430
4106.261   NH     2.099 -4.813
4106.265 12CH     1.394 -4.992
4106.272    V I   2.581 -2.349
4106.276   NH     1.988 -3.657
4106.280   Sm I   0.282 -1.703
4106.294   NH     2.049 -4.113
4106.296   Co I   2.958 -2.729
4106.312   Cr I   3.826 -2.251
4106.378   Dy I   1.224 -0.956
4106.384    Y I   2.295 +0.090
4106.391   NH     1.760 -4.458
4106.395   NH     1.763 -4.565
4106.404   NH     1.879 -3.909
4106.423   Fe I   3.394 -1.497
4106.425   Ca I   4.681 -3.155
4106.436   Co I   3.067 -3.584
4106.471   NH     2.792 -3.430
4106.496 12CH     0.431 -4.263
4106.498   Sc I   4.432 -2.182
4106.498   Sc I   4.432 -3.370
4106.513 12CH     0.579 -4.339
4106.515   Tm I   4.265 -2.720
4106.547   Hf I   1.306 -0.980
4106.560   Nd I   0.559 -1.050
4106.561   Tm I   4.114 -2.510
4106.567   NH     2.792 -3.445
4106.583   Er I   1.561 -0.909
4106.602 12CH     0.488 -1.940
4106.606   Sc I   2.010 -2.277
4106.610   Sm I   0.544 -1.580
4106.618 12CH     0.488 -3.527
4106.631 13CH     1.455 -2.785
4106.687 13CH     1.657 -4.435
4106.695   Fe I   4.301 -4.897
4106.704 13CH     3.076 -4.594
4106.710   Cr I   3.845 -3.749
4106.719   NH     1.820 -4.204
4106.710   Fe I   5.000 -1.100
4106.723   Ti I   2.662 -3.909
4106.739 13CH     3.076 -4.584
4106.751    V I   1.218 -4.069
4106.780   Nb I   0.197 -1.520
4106.785   Ce I   3.512 +0.030
4106.787   Tm I   4.235 -1.820
4106.795   Tm I   4.141 -3.150
4106.803   NH     1.988 -3.614
4106.803 13CH     1.456 -2.727
4106.812   NH     1.820 -4.180
4106.829   CN     0.987 -4.993
4106.830 13CH     1.978 -3.914
4106.842 12CH     0.488 -1.913
4106.843   Ce I   2.000 +0.380
4106.857   Co I   3.732 -3.733
4106.857   Ce I   1.079 -1.560
4106.859   Eu I   1.602 -0.190
4106.875   CN     0.887 -4.747
4106.879   Ti I   2.677 -2.650
4106.906   Cr I   3.122 -4.069
4106.907   Ce I   0.495 -1.520
4106.912   Fe I   4.103 -3.726
4106.918 13CH     1.455 -4.369
4106.924   NH     2.801 -3.800
4106.934    U I   0.000 -1.639
4106.963   NH     1.993 -3.685
4106.980 12CH     1.455 -2.785
4106.996    V II  6.291 -2.101
4107.026   Fe I   4.313 -4.165
4107.044 12CH     1.455 -4.369
4107.066   NH     2.762 -3.123
4107.066 13CH     2.361 -2.253
4107.086   NH     2.077 -3.736
4107.087   NH     2.080 -3.782
4107.088   Fe II  6.807 -3.212
4107.102 13CH     1.657 -2.098
4107.117   NH     2.569 -3.982
4107.124 13CH     1.657 -2.055
4107.141   NH     1.879 -3.887
4107.170   Dy I   1.358 -1.330
4107.176   Ce I   0.446 -1.660
4107.196   NH     2.081 -4.761
4107.200 12CH     1.456 -2.727
4107.216   Fe I   2.484 -5.000
4107.226   Tm I   3.934 -2.210
4107.229   NH     2.570 -3.999
4107.266   Sm I   0.104 -1.420
4107.284   Fe I   3.640 -2.600
4107.289 12CH     1.978 -3.914
4107.298 13CH     2.362 -2.268
4107.304 13CH     1.809 -4.391
4107.316   Co I   2.718 -4.547
4107.338 12CH     1.978 -1.569
4107.338 13CH     0.579 -4.339
4107.343   NH     1.878 -3.856
4107.348 12CH     1.657 -2.098
4107.352 12CH     1.657 -4.435
4107.353 13CH     1.456 -2.785
4107.363 12CH     1.978 -1.587
4107.367   Mn II  9.713 -3.556
4107.369    V I   2.575 -2.251
4107.372   Th I   1.378 -1.209
4107.373   NH     2.099 -4.774
4107.373 12CH     3.284 -3.828
4107.386   Fe I   4.387 -4.494
4107.389   Sm I   0.544 -0.540
4107.395 12CH     1.657 -4.342
4107.399 12CH     1.657 -2.055
4107.411   NH     2.043 -4.465
4107.423   Ce I   0.495 -0.100
4107.432   NH     2.460 -3.047
4107.435   NH     2.099 -4.812
4107.438   Nd I   1.338 -0.590
4107.446   CN     1.177 -0.652
4107.461 13CH     1.456 -2.727
4107.462   Mo I   2.070 -0.592
4107.466    V I   1.195 -1.708
4107.485   NH     2.120 -3.478
4107.488   Fe I   2.829 -0.879
4107.492   Rh I   1.833 -1.300
4107.507   Pr I   1.158 -0.686
4107.513   Fe I   4.320 -3.609
4107.520   Tm I   4.266 -2.860
4107.522   NH     2.095 -3.539
4107.528   CN     1.177 -0.659
4107.532 13CH     1.914 -4.708
4107.532 13CH     1.978 -1.569
4107.535   NH     2.099 -3.638
4107.539 13CH     1.657 -4.342
4107.546 13CH     1.978 -1.587
4107.551   Zr I   1.482 -0.220
4107.566   NH     2.043 -4.617
4107.586   Mn I   4.679 -1.307
4107.590   NH     2.460 -3.047
4107.606   CN     1.177 -4.569
4107.632   Mn II  7.382 -2.773
4107.640 13CH     1.456 -4.369
4107.648   Ce I   1.026 -2.560
4107.654   NH     2.120 -4.814
4107.685   Ce I   1.013 -0.780
4107.686 12CH     3.284 -3.837
4107.691   NH     2.065 -3.917
4107.696   NH     2.797 -3.802
4107.703 12CH     1.456 -2.785
4107.743   Ce I   1.251 -1.250
4107.748   NH     2.762 -3.123
4107.752   Fe I   3.603 -3.564
4107.767 12CH     1.456 -4.369
4107.775   Mn II  5.397 -4.284
4107.789   NH     2.361 -3.429
4107.790   Sm I   0.104 -2.160
4107.794   Ce I   1.088 -0.630
4107.795   NH     2.361 -3.429
4107.801   NH     2.314 -4.387
4107.810   NH     2.065 -4.705
4107.818   NH     2.797 -4.460
4107.830   NH     1.993 -3.657
4107.834   Ru I   1.823 -0.710
4107.842   NH     1.763 -4.940
4107.853   Tm I   4.254 -3.490
4107.857   Ca I   4.680 -3.497
4107.858 12CH     1.456 -2.727
4107.861   Th I   0.457 -1.252
4107.865   Mn I   4.606 -0.610
4107.875   NH     2.053 -4.113
4107.913   NH     2.319 -4.295
4107.920 13CH     0.597 -3.794
4107.929   Tm I   2.076 -0.440
4107.934   Fe I   4.209 -1.784
4107.937   NH     1.883 -3.909
4107.942   NH     2.061 -3.865
4107.945   Cr I   3.013 -3.124
4107.946   NH     2.314 -4.857
4107.955   Nd I   1.752 -0.334
4107.986   NH     1.763 -4.458
4108.005   Co II  7.595 -1.971
4108.008   NH     2.053 -4.651
4108.027   Fe I   3.695 -2.660
4108.046   Hg I   6.704 -2.060
4108.052   Ru I   1.513 -1.500
4108.074   NH     2.033 -4.492
4108.119   Fe I   4.320 -4.678
4108.120   Mo I   2.988 -1.331
4108.125    V I   1.942 -3.241
4108.130   Fe I   3.241 -2.270
4108.140    V I   3.255 -3.684
4108.189 13CH     0.597 -1.628
4108.196    V I   2.115 -0.165
4108.203   CN     0.745 -4.632
4108.211   NH     1.502 -4.591
4108.251   Ce I   0.897 -1.240
4108.260 13CH     0.597 -1.637
4108.260 13CH     1.914 -2.011
4108.277   Mn I   4.194 -2.998
4108.285 12CH     1.914 -2.011
4108.295   Cr II  9.545 -4.316
4108.310   Sm I   0.378 -1.450
4108.314   Cr I   4.446 -3.697
4108.319    V I   2.678 -3.653
4108.322   Co I   3.713 -4.872
4108.324 12CH     3.389 -4.346
4108.339 12CH     1.914 -4.708
4108.351 12CH     3.388 -4.337
4108.352    U I   0.000 -1.206
4108.356   NH     1.992 -3.614
4108.367   Ti I   2.297 -1.884
4108.368 12CH     1.914 -4.708
4108.369 13CH     1.914 -1.994
4108.381 13CH     2.362 -4.805
4108.385   Zr I   0.543 -1.040
4108.386   Gd I   1.570 -0.490
4108.387   Cr I   2.708 -2.834
4108.395 12CH     0.580 -4.339
4108.395 12CH     1.017 -4.424
4108.420   Th I   0.557 -0.837
4108.422 12CH     1.914 -1.994
4108.422   Ca I   6.018 -4.722
4108.441   NH     2.805 -3.800
4108.448   Fe II  7.697 -3.315
4108.448   Fe I   4.256 -4.470
4108.482   Ce I   0.869 -2.230
4108.482   CN     0.887 -4.738
4108.483   Ti I   2.160 -3.072
4108.483   NH     1.951 -3.726
4108.493   NH     2.049 -4.053
4108.501   NH     2.080 -4.718
4108.506    V I   2.365 -4.348
4108.518    V II  6.042 -4.708
4108.526   Ca I   2.709 -1.165
4108.526 13CH     0.597 -3.749
4108.527    W I   2.246 -0.740
4108.530 13CH     3.284 -3.828
4108.537   Ce I   1.676 -1.110
4108.546   NH     2.080 -4.759
4108.608   Cr I   3.556 -4.463
4108.643   NH     2.574 -3.982
4108.653   NH     2.040 -4.374
4108.655   NH     2.081 -3.736
4108.656 12CH     2.361 -2.253
4108.675   NH     1.883 -3.887
4108.696   NH     2.410 -3.196
4108.711   NH     1.760 -4.264
4108.725   Ce I   1.014 -1.140
4108.756   NH     2.574 -3.999
4108.761 12CH     2.362 -2.268
4108.775 13CH     3.389 -4.346
4108.782   NH     2.410 -3.196
4108.802 13CH     3.284 -3.837
4108.810 13CH     3.388 -4.337
4108.828   Ce I   0.635 -1.420
4108.830 12CH     2.362 -4.805
4108.841   NH     2.561 -4.128
4108.843   Ce I   3.736 -1.130
4108.854   NH     2.581 -3.706
4108.874   NH     1.883 -3.856
4108.903 13CH     1.978 -4.388
4108.907   Fe I   4.191 -1.800
4108.928 13CH     0.733 -2.056
4108.953   Ce I   1.613 -2.250
4108.956   NH     2.561 -3.988
4108.970   NH     2.077 -3.612
4109.001   Tm I   3.592 -3.080
4109.026    V I   1.195 -2.368
4109.056   Fe I   3.289 -1.560
4109.070   Nd I   0.064 -0.160
4109.083   NH     2.099 -3.539
4109.084   Fe I   4.435 -4.635
4109.097 13CH     1.914 -4.708
4109.156   NH     1.720 -4.759
4109.172    V II  6.100 -3.123
4109.181   NH     1.502 -4.533
4109.182    V I   2.583 -4.261
4109.204   Yb I   6.586 -3.780
4109.208   Tm I   3.379 -2.240
4109.217   Mn II  5.398 -3.318
4109.220 13CH     0.580 -4.339
4109.224 12CH     3.076 -3.937
4109.229 13CH     0.733 -2.005
4109.236 13CH     1.017 -4.424
4109.244 12CH     3.278 -4.498
4109.245   NH     2.099 -4.758
4109.281 12CH     3.278 -4.507
4109.294   Ti I   2.695 -2.348
4109.301   Ni I   3.465 -4.929
4109.323   Th I   1.006 -0.711
4109.325   Er I   0.863 -0.095
4109.347 12CH     0.597 -5.000
4109.352 13CH     0.733 -4.164
4109.358   Cr I   3.435 -3.745
4109.361 13CH     1.916 -4.743
4109.369 12CH     0.597 -3.749
4109.371   NH     2.065 -4.660
4109.390   Sm I   0.277 -1.040
4109.398   NH     2.065 -4.701
4109.403   Fe II  9.171 -3.748
4109.407   Ce I   1.796 -2.630
4109.413   Cr I   4.416 -3.037
4109.414   NH     1.951 -3.696
4109.435 12CH     0.597 -3.794
4109.448   Nd I   0.321 +0.350
4109.457 12CH     0.597 -1.637
4109.464 12CH     3.076 -3.927
4109.475   NH     2.323 -4.295
4109.480   Tm I   1.087 -2.710
4109.512   Tm I   3.824 -2.080
4109.518   NH     2.065 -3.865
4109.533   Co I   2.080 -3.657
4109.538   Ce I   0.435 -1.140
4109.573   Cr I   2.709 -1.260
4109.584   Cr I   4.447 -4.354
4109.595   Ti I   2.487 -4.310
4109.599   Cr I   3.551 -3.088
4109.607 12CH     3.383 -3.529
4109.617 13CH     3.076 -3.937
4109.633   Ru I   1.131 -2.210
4109.645   Tm I   3.744 -3.060
4109.655   NH     2.037 -4.492
4109.718   NH     1.505 -4.591
4109.732   Co I   3.530 -1.663
4109.749    W I   1.655 -0.900
4109.776    V I   0.262 -0.295
4109.787   NH     2.037 -4.683
4109.793   La I   0.131 -1.210
4109.802   Fe I   2.843 -0.940
4109.815   Ca II  7.515 -2.351
4109.822   CN     1.149 -0.659
4109.857 13CH     3.076 -3.927
4109.869   Nb I   0.657 -1.840
4109.891   Cr I   4.535 -2.900
4109.899   Fe II  9.171 -3.647
4109.911   CN     1.148 -0.666
4109.920   Ce I   2.373 -1.190
4109.930 12CH     3.076 -4.594
4109.935   NH     2.053 -4.607
4109.941   NH     2.053 -4.639
4109.950    N I  10.690 -1.227
4109.953   Ca I   4.624 -3.821
4109.962   Cr I   3.847 -2.637
4109.987   CN     1.149 -4.562
4110.026   Ce I   0.470 -1.970
4110.026   NH     1.951 -3.649
4110.040   Mn I   4.640 -3.256
4110.058   NH     1.955 -3.726
4110.060   Zr I   0.758 -1.400
4110.060   Co I   3.732 -0.667
4110.067   Ce I   1.327 -1.540
4110.073   NH     2.053 -4.053
4110.080 12CH     2.588 -2.626
4110.081   NH     2.043 -4.577
4110.091 12CH     0.733 -2.005
4110.108   NH     2.043 -4.583
4110.136   NH     2.030 -4.202
4110.138 12CH     2.588 -2.637
4110.160 12CH     3.076 -4.584
4110.180   Sm I   0.659 -0.980
4110.190   NH     2.362 -3.429
4110.196   NH     2.362 -3.429
4110.217 12CH     0.733 -4.164
4110.236   NH     2.043 -4.374
4110.246 12CH     0.733 -2.056
4110.282   Ca II  7.515 -3.306
4110.288 13CH     1.916 -4.708
4110.298 13CH     3.174 -4.248
4110.301   NH     2.061 -3.700
4110.303   NH     1.763 -4.264
4110.332   NH     2.565 -4.673
4110.334   Co II  8.599 -4.484
4110.344   Ce I   2.373 -0.510
4110.351   NH     2.565 -4.128
4110.370   Fe I   4.446 -3.950
4110.381   Ce I   1.090 -0.110
4110.385 13CH     2.250 -3.699
4110.396   NH     2.585 -3.706
4110.397   NH     1.502 -4.443
4110.427   Gd I   1.447 -0.835
4110.431   NH     2.801 -3.749
4110.466   NH     2.565 -3.988
4110.470   Nd I   0.000 -0.710
4110.471 12CH     1.809 -4.391
4110.495   Ce I   1.206 -1.100
4110.508 13CH     3.175 -4.239
4110.514   Th I   1.548 -0.741
4110.530   Co I   1.049 -1.080
4110.532   NH     2.801 -3.852
4110.538   NH     2.080 -3.612
4110.555 12CH     1.019 -4.424
4110.562    W I   2.267 -0.730
4110.570   NH     1.725 -4.759
4110.577   Cr I   4.175 -3.776
4110.589   Mn I   4.606 -2.740
4110.589   Ce I   0.969 -1.950
4110.598   Gd I   1.374 -0.384
4110.615   Mn II  6.133 -1.508
4110.615   Tm I   3.947 -0.760
4110.625 12CH     1.978 -4.388
4110.635 12CH     3.174 -4.248
4110.635   Th I   0.774 -1.500
4110.670   NH     2.319 -4.355
4110.671   NH     2.491 -2.989
4110.692   NH     1.505 -4.533
4110.693   NH     2.081 -4.695
4110.701   Mo I   2.680 -1.864
4110.719    V II  6.101 -2.494
4110.726   Ti I   2.154 -3.136
4110.741    V I   2.122 -0.253
4110.741   Ce I   0.977 -3.680
4110.743   Cr II  4.927 -4.372
4110.786    O II 25.837 -0.389
4110.789    V I   2.130 -1.970
4110.792 13CH     1.537 -2.570
4110.792   NH     2.319 -4.302
4110.800 13CH     2.250 -3.711
4110.801   Mn I   4.345 -1.024
4110.804    Y I   1.890 -0.190
4110.808   Ti I   2.092 -4.350
4110.835   Ce I   0.320 -0.970
4110.839 13CH     2.588 -2.626
4110.868 13CH     1.538 -2.518
4110.874   NH     2.491 -2.989
4110.878 13CH     2.588 -2.637
4110.882 12CH     3.175 -4.239
4110.888   Re I   2.137 -0.500
4110.895   Mn I   4.332 +0.092
4110.909   Pr I   0.216 -1.323
4110.941   Cr I   4.532 +0.150
4110.959   Cr I   2.900 -1.746
4110.980   Fe II  9.074 -4.228
4110.989   NH     1.955 -3.696
4110.990   Cr II  3.758 -2.251
4110.997    V I   2.578 -1.147
4111.003   Cr II  3.104 -2.697
4111.007   Cr I   2.967 -4.391
4111.018   Yb I   5.510 -3.220
4111.025 12CH     2.250 -3.699
4111.029 13CH     2.080 -3.963
4111.066   NH     1.725 -4.722
4111.067   Fe I   3.332 -3.284
4111.073 13CH     1.940 -3.058
4111.121   NH     1.725 -4.743
4111.125 12CH     1.916 -4.708
4111.127 13CH     1.916 -1.994
4111.147 12CH     1.537 -2.570
4111.179 12CH     1.916 -1.994
4111.185   NH     2.581 -3.998
4111.190   Yb I   7.321 -3.960
4111.193 12CH     1.537 -4.684
4111.198 13CH     1.940 -3.072
4111.203 12CH     1.916 -4.743
4111.208 13CH     1.916 -2.011
4111.233 12CH     1.916 -2.011
4111.247   NH     1.827 -3.939
4111.284   NH     2.581 -3.704
4111.287 12CH     2.969 -3.286
4111.287 12CH     1.916 -4.708
4111.287 12CH     1.538 -2.518
4111.296   Cu I   5.076 -1.915
4111.313   NH     1.753 -4.795
4111.326 13CH     1.537 -4.684
4111.327   NH     1.916 -3.771
4111.330 13CH     2.119 -3.992
4111.336 13CH     3.278 -4.507
4111.340   Dy I   0.000 -0.890
4111.341   Fe II  9.742 -4.268
4111.352   Cr I   2.900 -0.670
4111.362   Mn II  6.133 -3.564
4111.382 12CH     2.250 -3.711
4111.385 13CH     3.278 -4.498
4111.393   Ce I   0.721 -0.360
4111.397 13CH     1.019 -4.424
4111.401   Mn I   4.360 -3.362
4111.434   Gd I   1.276 -0.220
4111.435   NH     1.750 -4.246
4111.478   NH     1.753 -4.995
4111.485 13CH     2.044 -3.985
4111.502   Ca I   2.709 -4.467
4111.504 13CH     1.803 -4.593
4111.518   NH     2.569 -3.748
4111.541    V I   2.379 -3.189
4111.551 13CH     2.080 -4.016
4111.564   NH     2.049 -3.816
4111.568    V I   1.950 -0.856
4111.598   NH     1.955 -3.649
4111.609   Cr I   2.900 -2.351
4111.622   Ce I   1.694 -2.030
4111.629 12CH     2.970 -3.296
4111.638   NH     1.750 -4.634
4111.642   NH     2.570 -3.915
4111.656 12CH     1.940 -3.058
4111.681   Mn I   3.373 -3.393
4111.689   CN     1.013 -4.996
4111.697   Tm I   2.421 -3.440
4111.700   Ce I   1.042 -1.660
4111.701   NH     2.049 -4.539
4111.703   NH     2.034 -4.202
4111.712 12CH     1.940 -3.072
4111.744   Gd I   1.527 -0.295
4111.774    V I   0.301 +0.408
4111.813    W I   0.207 -2.720
4111.865   Pr I   0.055 -1.030
4111.875   NH     2.065 -3.700
4111.877   Fe II  5.956 -2.668
4111.905    V II  2.762 -3.020
4111.920   NH     1.505 -4.443
4111.921   Ce I   0.792 -0.780
4111.932   NH     2.811 -3.530
4111.947 13CH     2.044 -4.046
4111.949    V I   1.931 -2.517
4111.952   Sc I   1.986 -2.916
4111.954    V I   1.064 -1.840
4111.955   NH     2.805 -3.749
4111.977    V I   1.945 -1.026
4111.980   Ti I   2.305 -1.004
4112.011   Os I   0.715 -1.310
4112.022   NH     2.065 -4.623
4112.022    O II 25.849 -0.560
4112.025   NH     1.827 -3.915
4112.033    V I   2.122 -0.189
4112.047 13CH     1.916 -4.708
4112.048   Eu I   1.250 -1.580
4112.056   NH     2.805 -3.852
4112.057    V I   1.043 -3.725
4112.065   Fe II  9.757 -4.998
4112.075 13CH     2.010 -4.012
4112.078   Ce I   2.250 -0.690
4112.089   Fe I   3.547 -2.928
4112.106   Sc I   1.987 -1.754
4112.107   NH     1.750 -4.226
4112.118   Ce I   0.808 -0.640
4112.131   Nb I   2.086 +0.110
4112.132   NH     1.750 -4.201
4112.139   NH     2.793 -3.960
4112.157   Ce I   0.446 -1.820
4112.164   Fe I   2.692 -4.500
4112.170   Ce I   3.512 -0.950
4112.170   Ce I   1.694 -3.000
4112.178   Ce I   1.254 -1.680
4112.186   CN     1.120 -0.666
4112.190    V I   1.945 -0.843
4112.234   NH     2.323 -4.355
4112.246   NH     2.793 -3.786
4112.246 12CH     3.273 -4.186
4112.250   Tm I   3.618 -3.780
4112.272   CN     1.120 -0.673
4112.276   NH     1.827 -3.882
4112.295   Yb I   5.771 -3.550
4112.318   Fe I   3.396 -1.880
4112.319    V I   2.130 -0.136
4112.330   NH     1.916 -3.739
4112.347   CN     1.120 -4.555
4112.357   NH     2.323 -4.302
4112.375   Co I   3.713 -1.657
4112.384   NH     1.261 -4.830
4112.434   Ni I   4.154 -1.668
4112.473 13CH     1.555 -4.845
4112.476 13CH     2.010 -4.080
4112.496   NH     2.310 -4.334
4112.513 12CH     3.273 -4.177
4112.541   Mn II  5.398 -4.916
4112.544   Cr II  3.105 -3.599
4112.551   Ce I   0.900 -1.170
4112.600   NH     2.331 -4.030
4112.615   Er I   2.100 -0.095
4112.622   Tm I   3.648 -0.310
4112.651   Fe I   4.435 -3.601
4112.653   Fe II  7.489 -3.968
4112.683 13CH     1.539 -2.518
4112.691   CN     0.760 -4.617
4112.696   Lu I   0.000 -2.360
4112.708   Ti I   0.048 -1.696
4112.717   Cr II  9.663 -1.039
4112.728   NH     2.585 -3.998
4112.735 13CH     1.539 -2.570
4112.737 13CH     2.969 -3.286
4112.739   Sc I   4.830 -3.170
4112.740   Ru I   1.002 -0.380
4112.748   Ti I   2.662 -1.138
4112.754 13CH     3.080 -4.584
4112.754   Th I   0.000 -1.066
4112.762 13CH     1.978 -4.044
4112.784   NH     2.434 -3.114
4112.797   Ti I   2.175 -3.032
4112.800   Ca I   6.021 -3.782
4112.812   NH     1.832 -3.939
4112.815   Ar II 16.749 -1.950
4112.828   NH     2.585 -3.704
4112.849   NH     2.040 -3.982
4112.877   NH     1.754 -4.246
4112.904   NH     2.434 -3.114
4112.912   Fe I   4.154 -1.673
4112.913   Sc I   1.954 -1.177
4112.921   NH     1.920 -3.771
4112.935   Gd I   0.938 -0.377
4112.959   Fe I   4.178 -0.460
4112.975 13CH     3.069 -4.180
4112.976   NH     2.040 -4.444
4113.018 13CH     2.970 -3.296
4113.031 13CH     3.080 -4.594
4113.042   NH     1.916 -3.687
4113.043   NH     2.574 -3.748
4113.045   Fe II  7.583 -4.847
4113.050   Dy I   1.355 -0.380
4113.051   Yb I   4.652 -1.190
4113.055   NH     2.574 -4.919
4113.077 12CH     2.119 -3.992
4113.079 12CH     2.723 -2.403
4113.090 12CH     1.539 -2.570
4113.102 12CH     1.539 -2.518
4113.102 13CH     1.978 -4.120
4113.109   NH     1.261 -4.788
4113.113    U I   0.000 -1.902
4113.127   NH     1.753 -4.857
4113.136 12CH     1.539 -4.684
4113.142   NH     2.053 -3.816
4113.153 13CH     3.069 -4.190
4113.168   NH     2.574 -3.915
4113.172   NH     2.594 -3.532
4113.201    V II  6.295 -1.243
4113.204   Fe II  9.742 -4.914
4113.212   Cr II  3.105 -3.046
4113.221   Ti II  5.031 -4.504
4113.226   Mn I   4.608 -1.094
4113.256   Mn I   3.378 -1.580
4113.261   NH     1.753 -4.634
4113.270 13CH     1.539 -4.684
4113.271   Ti I   2.677 -3.580
4113.281   NH     2.053 -4.539
4113.299 12CH     2.723 -2.392
4113.300   CN     0.912 -4.738
4113.300   CN     1.013 -4.986
4113.332   Fe I   3.640 -2.723
4113.334   Ce I   1.149 -1.450
4113.348   Nb I   1.610 -0.810
4113.377   Ru I   2.072 -0.370
4113.380   Cr II  9.557 -3.515
4113.409   Re I   1.763 -1.550
4113.446 13CH     2.359 -4.805
4113.463 12CH     2.080 -4.016
4113.470   NH     2.816 -3.530
4113.505    V I   1.218 -0.460
4113.508 13CH     1.949 -4.081
4113.509   NH     1.832 -3.915
4113.526   NH     1.263 -4.830
4113.542 12CH     2.359 -2.170
4113.544   Ce I   0.737 -0.220
4113.548   NH     1.754 -4.226
4113.560   Hf I   1.497 -1.410
4113.571   NH     1.754 -4.201
4113.594   Mo I   2.499 -1.975
4113.632   NH     2.797 -4.462
4113.635 12CH     2.359 -4.805
4113.645   NH     2.797 -3.960
4113.647 13CH     1.919 -4.408
4113.657   Fe I   4.320 -2.367
4113.680   Tm I   3.766 -2.330
4113.691 12CH     2.080 -3.963
4113.698    V I   3.267 -3.813
4113.708   Ti I   2.578 -4.799
4113.709   NH     1.832 -3.882
4113.712   Ca II  8.438 -2.508
4113.712   Ca II  8.438 -3.654
4113.712   Ca II  8.438 -2.352
4113.712   Yb I   6.354 -2.070
4113.713 12CH     2.359 -2.157
4113.718   Ca I   6.022 -4.598
4113.725   Ce I   0.495 -0.700
4113.753   NH     2.797 -3.786
4113.769   Gd I   1.497 -0.787
4113.789 13CH     1.949 -4.165
4113.827   Nd I   0.182 -0.810
4113.867   Mn I   4.354 -0.810
4113.898   Sm I   0.185 -1.070
4113.919   NH     1.885 -3.822
4113.924   NH     1.920 -3.739
4113.924   NH     2.314 -4.444
4113.933   Nb I   1.369 -0.490
4113.955   NH     1.261 -4.732
4113.958   NH     2.372 -3.383
4113.975   NH     2.372 -3.383
4114.013 12CH     2.044 -4.046
4114.046   NH     2.314 -4.334
4114.132   Ru I   0.997 -2.030
4114.140   Ce I   0.900 -1.460
4114.160   Mn II  5.548 -3.102
4114.180   NH     2.335 -4.030
4114.189 13CH     3.383 -3.529
4114.191 13CH     1.720 -2.667
4114.216   NH     1.264 -4.788
4114.235   Fe I   4.371 -3.731
4114.240 12CH     2.044 -3.985
4114.247 13CH     0.580 -4.559
4114.255 13CH     1.720 -2.650
4114.289 13CH     1.922 -4.121
4114.338   NH     2.034 -4.271
4114.384   Mn I   4.345 -0.520
4114.394   NH     2.526 -2.938
4114.407 12CH     3.069 -4.180
4114.423    V II  6.023 -4.439
4114.432   NH     2.043 -3.982
4114.445   Fe I   2.829 -1.303
4114.452   NH     2.034 -4.338
4114.489   Ti II  5.058 -4.236
4114.497 13CH     2.359 -2.170
4114.499 12CH     3.069 -4.190
4114.503   Tm I   3.824 -2.680
4114.506 13CH     1.922 -4.214
4114.511    V I   1.942 -1.278
4114.514   NH     2.581 -3.537
4114.525   CN     1.093 -0.673
4114.546   Cr II  6.285 -4.104
4114.550   Fe II  7.549 -3.911
4114.557    V I   2.138 -0.826
4114.560   NH     2.043 -4.444
4114.587   NH     2.811 -3.760
4114.590   Yb I   4.597 -2.560
4114.604   Mn I   4.679 -0.422
4114.608   CN     1.093 -0.680
4114.631 12CH     1.720 -2.667
4114.634   NH     1.920 -3.687
4114.645   Tm I   3.936 -2.450
4114.648   NH     2.581 -3.933
4114.649   NH     2.526 -2.938
4114.675   NH     2.811 -3.543
4114.682   CN     1.093 -4.548
4114.682   NH     1.750 -4.344
4114.687 12CH     2.010 -4.080
4114.699 12CH     1.803 -4.593
4114.714 13CH     2.359 -2.157
4114.719   Ti I   1.502 -3.487
4114.731   NH     2.599 -3.532
4114.736 13CH     1.703 -4.421
4114.739   Fe I   4.143 -3.595
4114.766 12CH     1.720 -2.650
4114.780   Ta I   1.203 -2.090
4114.802   NH     2.331 -4.016
4114.836   Co II  5.068 -2.602
4114.859   NH     2.801 -3.577
4114.899   NH     1.482 -4.672
4114.907   CN     0.912 -4.730
4114.915 12CH     2.010 -4.012
4114.924   Mo I   2.758 -1.214
4114.938   Fe I   3.366 -1.445
4114.948   NH     1.263 -4.732
4114.976   NH     2.801 -3.703
4115.006   NH     1.885 -3.788
4115.024   CN     0.776 -4.610
4115.034 13CH     2.723 -2.403
4115.034   Mn I   4.640 -1.839
4115.049   NH     2.319 -4.068
4115.050   NH     2.594 -4.032
4115.058    V I   2.581 -0.836
4115.071 13CH     1.898 -4.166
4115.088 13CH     1.703 -2.055
4115.091   NH     2.820 -3.089
4115.122 13CH     3.273 -4.186
4115.133   Fe I   3.368 -2.512
4115.140   NH     2.594 -3.517
4115.176    V I   0.287 +0.071
4115.181   NH     2.319 -4.271
4115.205 13CH     1.703 -2.016
4115.224 13CH     1.898 -4.270
4115.229   Tm I   4.301 -1.990
4115.232    V I   1.955 -0.589
4115.254   Ce I   1.319 -1.150
4115.293   Cr I   4.778 -0.746
4115.305   Ca I   6.023 -1.995
4115.330   Cr I   3.966 -3.994
4115.334 13CH     1.943 -3.058
4115.347 13CH     2.723 -2.392
4115.364 12CH     1.703 -2.055
4115.365   Gd I   1.575 -0.488
4115.371   Ce I   0.924 +0.100
4115.378 12CH     2.592 -2.626
4115.410 12CH     1.703 -4.377
4115.424   Ce I   0.587 -2.900
4115.446 13CH     1.567 -4.716
4115.447 12CH     1.978 -4.120
4115.462   Yb I   5.671 -2.450
4115.464 12CH     1.703 -4.421
4115.468    V I   1.051 -4.406
4115.486 12CH     3.080 -3.927
4115.498 12CH     0.580 -4.559
4115.502   Tm I   2.964 -2.870
4115.510 12CH     1.703 -2.016
4115.513 12CH     1.919 -4.408
4115.519 13CH     3.273 -4.177
4115.531   NH     1.888 -3.822
4115.559 12CH     3.080 -3.937
4115.559 13CH     1.703 -4.377
4115.576    W I   1.868 -1.120
4115.590   Cr II  8.086 -4.029
4115.603    V I   2.575 -3.002
4115.644 12CH     1.555 -4.845
4115.673   NH     2.574 -4.858
4115.680 12CH     1.978 -4.044
4115.684   CN     0.842 -4.239
4115.697   Mn II  9.858 -4.407
4115.717 13CH     1.943 -3.072
4115.744 12CH     2.592 -2.637
4115.749   NH     1.747 -4.978
4115.759   Th I   0.690 -0.319
4115.761   Fe II  5.911 -4.700
4115.773   Ir I   1.728 -1.160
4115.834 13CH     1.876 -4.215
4115.839   NH     1.885 -3.729
4115.867   NH     2.820 -3.089
4115.875   Hf I   2.279 -0.630
4115.881 13CH     3.080 -3.927
4115.882   NH     1.779 -3.971
4115.884   Fe I   3.642 -2.597
4115.886 12CH     0.955 -4.417
4115.898 13CH     1.490 -2.719
4115.915 13CH     1.876 -4.333
4115.918 12CH     1.943 -3.058
4115.924   NH     2.037 -4.271
4115.946   Cr II  9.545 -4.780
4115.954 13CH     3.080 -3.937
4115.970   Ni I   4.154 -0.623
4115.982   Ce I   3.515 -1.460
4116.010    V I   2.678 -1.922
4116.018   NH     1.482 -4.604
4116.027   Mn I   4.233 -2.505
4116.039   NH     2.037 -4.338
4116.051 13CH     1.490 -2.665
4116.056   NH     2.585 -3.537
4116.095   Ca I   5.821 -4.701
4116.097    U I   0.000 -1.036
4116.113    V I   3.315 -3.082
4116.129   NH     2.816 -3.760
4116.139 13CH     2.592 -2.626
4116.154   Fe I   4.301 -2.917
4116.169 12CH     0.519 -4.335
4116.173 13CH     1.704 -4.421
4116.180   Nd I   0.471 -1.850
4116.185 12CH     3.080 -4.584
4116.191   NH     2.585 -3.933
4116.200   Ti I   2.292 -3.617
4116.207 13CH     1.490 -4.356
4116.217    V I   1.873 -4.939
4116.218   NH     2.816 -3.543
4116.232 12CH     1.943 -3.072
4116.239   NH     1.856 -3.881
4116.261 12CH     1.949 -4.165
4116.268 12CH     3.080 -4.594
4116.273   NH     2.335 -4.374
4116.274    V II  5.537 -2.852
4116.288 12CH     2.282 -2.203
4116.296 12CH     1.490 -2.719
4116.303   NH     1.753 -4.344
4116.319   Nd I   1.529 -0.705
4116.329   Rh I   1.783 -0.800
4116.341   Ca I   5.045 -2.153
4116.356 12CH     1.490 -4.356
4116.362   Er I   1.197 +0.624
4116.381   NH     2.805 -3.577
4116.384   NH     2.335 -4.016
4116.399   NH     2.805 -4.697
4116.425   Co II  8.736 -3.951
4116.439   Sm I   0.333 -1.280
4116.459 12CH     2.282 -2.190
4116.464   NH     1.485 -4.672
4116.468    V I   0.275 -0.310
4116.486 13CH     2.592 -2.637
4116.488   Ce I   3.742 -0.350
4116.495 12CH     1.949 -4.081
4116.498 12CH     1.490 -2.665
4116.500   NH     2.805 -3.703
4116.502   Mn I   4.685 -0.499
4116.507    V I   0.069 -3.467
4116.523   Fe I   4.387 -4.702
4116.544   NH     2.824 -3.354
4116.557 13CH     1.857 -4.271
4116.559 13CH     1.857 -4.407
4116.563    V I   0.262 -0.832
4116.566 13CH     2.282 -2.203
4116.610   NH     2.599 -4.032
4116.613   NH     2.323 -4.068
4116.618   NH     1.889 -3.788
4116.635 13CH     1.704 -2.055
4116.642 13CH     1.704 -2.016
4116.654   Cr II  5.662 -2.751
4116.669 13CH     0.955 -4.417
4116.695 13CH     3.179 -4.239
4116.699   NH     2.345 -3.859
4116.700   NH     2.599 -3.517
4116.703    V I   0.267 -1.850
4116.705   NH     1.779 -3.946
4116.707   Fe I   3.415 -3.258
4116.714   Th I   0.765 -0.518
4116.730 13CH     2.282 -2.190
4116.746 13CH     1.491 -2.719
4116.746   NH     2.323 -4.271
4116.768   Nd I   0.064 -1.916
4116.773   Fe I   4.283 -4.026
4116.795 13CH     3.179 -4.248
4116.808 13CH     2.768 -4.930
4116.827 13CH     1.491 -2.665
4116.836   CN     1.066 -0.680
4116.871 13CH     3.278 -4.688
4116.878    U I   0.480 -0.840
4116.888   Nb I   0.000 -1.180
4116.902 12CH     1.704 -4.421
4116.908   Tm I   4.387 -1.610
4116.912 12CH     1.704 -2.055
4116.919   CN     1.066 -0.687
4116.937 13CH     0.519 -4.335
4116.947 12CH     1.704 -2.016
4116.953   Fe I   3.241 -2.740
4116.957 12CH     1.704 -4.377
4116.966 13CH     3.278 -4.679
4116.970   NH     2.374 -3.383
4116.970   Fe II  7.489 -3.122
4116.981   Fe I   4.320 -5.099
4116.987   NH     2.374 -3.383
4116.990    V I   2.359 -4.573
4116.992   CN     1.066 -4.541
4117.011   NH     1.779 -3.910
4117.012   Ce I   1.366 +0.191
4117.054 13CH     1.491 -4.356
4117.056 13CH     2.361 -4.805
4117.069 12CH     3.179 -4.239
4117.093 12CH     1.922 -4.214
4117.107 13CH     1.704 -4.377
4117.132 12CH     3.179 -4.248
4117.134 13CH     1.841 -4.495
4117.144 12CH     1.491 -2.719
4117.177   Yb I   5.073 -1.870
4117.178 13CH     2.037 -3.914
4117.192    V I   2.575 -4.613
4117.197   NH     2.611 -3.406
4117.203 12CH     1.491 -4.356
4117.220 13CH     1.841 -4.335
4117.239   Fe I   4.371 -4.264
4117.246 12CH     2.361 -4.805
4117.275 12CH     1.491 -2.665
4117.287   Ce I   0.740 -2.700
4117.307   NH     1.783 -3.971
4117.324 12CH     2.361 -2.157
4117.337 12CH     1.922 -4.121
4117.341 13CH     1.723 -2.650
4117.420 12CH     2.362 -2.170
4117.426   NH     1.856 -3.843
4117.435   Fe I   4.320 -3.298
4117.450   NH     1.888 -3.729
4117.478 13CH     1.723 -2.667
4117.484   NH     1.482 -4.495
4117.487   Cr I   3.011 -3.480
4117.510 12CH     2.768 -2.111
4117.556   Mn II  6.671 -4.217
4117.564   Ce I   1.319 -1.040
4117.564   Tm I   2.947 -3.290
4117.583 13CH     1.848 -4.761
4117.585 12CH     2.037 -1.571
4117.587   Ce I   0.812 -0.600
4117.588   NH     1.485 -4.604
4117.607   NH     2.462 -3.047
4117.612 13CH     1.827 -4.604
4117.621 12CH     2.768 -4.930
4117.643   NH     1.644 -4.779
4117.656 12CH     3.389 -3.529
4117.670   NH     2.594 -3.395
4117.671 12CH     2.037 -3.914
4117.683   Mn II  5.473 -4.856
4117.713   Fe I   3.654 -3.591
4117.722 12CH     2.037 -1.553
4117.729 12CH     2.768 -2.100
4117.767   NH     2.462 -3.047
4117.768   Ce I   0.318 -2.220
4117.780 13CH     2.037 -1.571
4117.812   NH     2.594 -3.973
4117.812 13CH     1.828 -4.408
4117.823   Ce I   0.709 -1.230
4117.852   Fe I   3.417 -1.994
4117.853 12CH     1.723 -2.650
4117.856   Fe I   4.283 -1.955
4117.868   NH     1.860 -3.881
4117.878 12CH     0.957 -4.417
4117.880   Sc I   2.001 -2.901
4117.883 12CH     0.521 -4.335
4117.897    V I   2.578 -2.240
4117.911   Fe II  7.727 -2.880
4117.917 12CH     1.898 -4.270
4117.919 12CH     1.723 -2.667
4117.921   Ce I   1.155 -1.890
4117.929 13CH     2.037 -1.553
4117.940   NH     1.687 -4.270
4117.962   NH     1.747 -4.782
4117.965   NH     2.331 -3.859
4117.967    V I   1.950 -1.204
4117.970 13CH     1.816 -4.748
4117.980   Nd I   0.631 -2.060
4117.984   Ce I   0.740 -0.850
4117.988   NH     2.811 -3.362
4118.007   Cr I   4.440 -3.566
4118.046   Cr I   3.122 -2.391
4118.046 13CH     1.581 -4.617
4118.050    W I   2.353 -0.190
4118.056 12CH     2.726 -2.392
4118.082   NH     1.747 -4.953
4118.104   NH     2.829 -3.354
4118.105   NH     2.331 -4.295
4118.115   NH     2.811 -3.713
4118.131   Cr I   2.915 -3.184
4118.138 13CH     1.808 -4.963
4118.143   Ce I   0.696 +0.190
4118.151 13CH     1.862 -4.440
4118.163 12CH     2.727 -2.403
4118.173 12CH     1.898 -4.166
4118.180   NH     1.783 -3.946
4118.180    V I   1.950 -0.137
4118.187 13CH     2.768 -2.111
4118.192   NH     2.043 -4.771
4118.209   NH     1.644 -4.762
4118.215   Fe I   4.371 -1.607
4118.235   Tm I   2.855 -1.220
4118.245 13CH     0.521 -1.922
4118.245    W I   1.708 -1.020
4118.250    V I   1.931 -0.662
4118.254   Ce I   1.092 -1.160
4118.270   NH     1.831 -3.948
4118.289   Fe I   4.415 -2.325
4118.294   NH     2.349 -3.859
4118.301   CN     1.039 -4.988
4118.325   Mn II  5.398 -4.611
4118.326 13CH     2.361 -2.157
4118.328 13CH     1.817 -4.495
4118.347   Co II  5.068 -1.969
4118.356   Cr I   4.099 -3.488
4118.370 13CH     2.346 -3.687
4118.377 13CH     2.362 -2.170
4118.399 13CH     0.521 -1.906
4118.400   Yb I   6.076 -1.990
4118.409   NH     2.805 -4.597
4118.409   NH     1.856 -3.775
4118.431 13CH     2.768 -2.100
4118.451   Cr I   2.915 -3.735
4118.457   Pr I   0.055 -0.190
4118.463   Ti I   2.236 -3.881
4118.488   NH     1.783 -3.910
4118.489   Th I   1.649 -0.121
4118.491 13CH     0.521 -3.612
4118.494   NH     2.345 -3.836
4118.498   Ru I   0.148 -2.740
4118.503 13CH     2.346 -3.698
4118.532   Mn I   5.087 -2.235
4118.537   Ce I   1.366 +0.340
4118.545   Er I   1.333 +0.757
4118.545   Fe I   3.571 +0.215
4118.547   Sm I   0.659 -0.070
4118.583   Hf I   1.306 -1.070
4118.589    V I   1.945 -1.315
4118.594 12CH     1.567 -4.716
4118.628    V I   1.081 -0.650
4118.633   NH     2.565 -2.893
4118.638   Ce I   1.930 -2.020
4118.644   NH     1.687 -4.250
4118.652 13CH     0.521 -4.335
4118.662 13CH     0.957 -4.417
4118.675   Pt I   1.673 -1.290
4118.676   NH     2.824 -3.791
4118.703   Mn I   4.726 -1.509
4118.704   NH     1.687 -4.223
4118.706 12CH     1.876 -4.333
4118.754   NH     2.824 -3.349
4118.765   NH     2.611 -4.071
4118.769 13CH     1.809 -4.602
4118.770   Co I   1.049 -0.490
4118.774   Ce I   3.772 -1.090
4118.774   NH     2.615 -3.406
4118.778   Fe I   4.446 -3.024
4118.794   Fe II  9.849 -3.757
4118.846   NH     2.611 -3.385
4118.876 12CH     3.278 -4.177
4118.878    V I   3.283 -3.603
4118.883   Hf I   1.738 -0.860
4118.886   Fe I   3.266 -1.640
4118.913 12CH     3.278 -4.186
4118.918    V I   3.299 -3.634
4118.945   NH     2.565 -2.893
4118.958   Mo I   2.070 -1.591
4118.983 12CH     1.876 -4.215
4118.993   Mn I   3.383 -2.240
4119.008   Ce I   0.553 -0.730
4119.013 12CH     3.278 -4.688
4119.021   CN     1.039 -0.687
4119.042   Yb I   4.153 -2.640
4119.048   NH     1.649 -4.779
4119.055   NH     1.860 -3.843
4119.064   Ce I   0.621 -3.540
4119.069 12CH     2.346 -3.687
4119.083   NH     1.485 -4.495
4119.088    V I   1.942 -1.024
4119.146 12CH     2.346 -3.698
4119.185 13CH     1.803 -4.740
4119.205   Gd I   1.401 +0.078
4119.215    O II 25.849 +0.452
4119.229 12CH     3.278 -4.679
4119.229   NH     2.599 -3.395
4119.246    V I   2.578 -2.164
4119.266   CN     1.039 -0.694
4119.277   Mn I   4.354 -1.413
4119.287   Nb I   2.613 -0.040
4119.298   Ti I   2.396 -4.668
4119.310   Dy I   1.169 -0.080
4119.337   CN     1.039 -4.533
4119.347   Yb I   4.882 -3.570
4119.372   NH     2.599 -3.973
4119.375   Gd I   1.447 -0.679
4119.387   Ti I   2.487 -4.414
4119.398   NH     1.692 -4.270
4119.420   Cr I   2.708 -3.460
4119.438 12CH     1.857 -4.407
4119.441    V I   1.064 -0.620
4119.455    V I   1.955 -1.052
4119.462   Yb I   2.847 -2.660
4119.480   Tm I   2.184 -1.330
4119.495 13CH     2.039 -3.914
4119.518   Ti I   2.695 -3.513
4119.524   Fe II  2.544 -4.395
4119.529   NH     2.816 -3.362
4119.544   NH     2.335 -3.859
4119.553   Mn I   3.378 -3.813
4119.558   Cr I   4.207 -1.324
4119.565   Sm I   0.277 -1.430
4119.565 12CH     1.848 -4.761
4119.567 12CH     0.521 -1.922
4119.568   NH     2.816 -4.939
4119.573   Mg I   4.346 -3.130
4119.576   Cr I   4.532 -3.123
4119.576   NH     1.831 -3.908
4119.582 12CH     0.521 -3.612
4119.628   Mo I   3.142 -1.126
4119.633   Mo I   3.142 -1.270
4119.644   NH     1.649 -4.741
4119.653   CN     0.792 -4.596
4119.657   Fe I   4.415 -3.565
4119.657   NH     2.816 -3.713
4119.658   NH     1.649 -4.762
4119.658   Fe I   2.865 -5.009
4119.662   Cr I   4.208 -1.024
4119.679   Rh I   1.986 -0.380
4119.685   NH     2.335 -4.295
4119.687 13CH     0.458 -4.407
4119.743 12CH     1.857 -4.271
4119.781   Ce I   1.088 +0.060
4119.784 12CH     0.521 -1.906
4119.798   Fe I   4.209 -1.889
4119.813   Fe I   4.218 -2.783
4119.823   Zr I   1.530 -0.330
4119.861   Ti I   2.134 -4.642
4119.881   CN     0.936 -4.730
4119.883   Ce I   0.327 -0.440
4119.903   Ce I   2.040 -2.130
4119.914   NH     1.834 -3.948
4119.921   CN     1.039 -4.978
4119.928   Fe I   4.103 -3.836
4119.929   Ti I   2.160 -4.210
4119.934   Fe I   4.371 -2.594
4119.953   Ce I   0.553 -1.300
4119.987   NH     1.808 -4.029
4119.989 12CH     2.039 -3.914
4119.990   NH     2.349 -4.411
4120.031   Ti I   2.305 -1.099
4120.035 13CH     3.074 -4.180
4120.036   NH     1.860 -3.775
4120.038   Fe II  7.706 -2.571
4120.040 12CH     2.039 -1.553
4120.059 13CH     2.601 -4.805
4120.072   Cr I   3.980 -4.355
4120.076 12CH     2.039 -1.571
4120.076   Yb I   5.828 -1.310
4120.091   NH     2.349 -3.836
4120.091 12CH     1.841 -4.495
4120.093   Mo I   3.168 +0.363
4120.102   NH     1.692 -4.250
4120.110 13CH     2.726 -2.392
4120.116   Cr I   3.113 -2.390
4120.124 13CH     2.727 -2.403
4120.124   Mn II  7.053 -3.256
4120.152 13CH     3.174 -4.248
4120.156 12CH     1.862 -4.440
4120.158   Fe II  9.694 -3.990
4120.165   Cr I   4.389 -4.045
4120.176   Ho I   0.000 -0.216
4120.178   NH     1.692 -4.223
4120.207   Fe I   2.988 -1.267
4120.217   Sc I   3.057 -3.131
4120.237   NH     2.829 -3.791
4120.238   NH     2.053 -4.644
4120.248 13CH     2.039 -1.553
4120.271 13CH     2.039 -1.571
4120.280    O II 25.849 -0.464
4120.281   NH     1.734 -4.005
4120.285   Fe I   4.256 -4.286
4120.290 13CH     1.598 -4.538
4120.316   NH     2.829 -3.349
4120.319 13CH     3.175 -4.239
4120.341   NH     2.615 -4.071
4120.343   Fe I   4.371 -4.031
4120.349   Fe I   3.267 -2.819
4120.353 12CH     2.370 -4.693
4120.419   NH     2.363 -3.734
4120.423   NH     2.615 -3.385
4120.436 12CH     1.841 -4.335
4120.465 13CH     3.074 -4.190
4120.466   Fe II  9.849 -4.470
4120.513    V II  6.109 -1.455
4120.513   NH     2.388 -3.332
4120.526    V I   1.051 -0.780
4120.544    O II 25.849 -0.522
4120.545   NH     1.740 -4.765
4120.547   NH     2.388 -3.332
4120.553   Gd I   1.406 -1.700
4120.613 12CH     2.285 -2.190
4120.613   Cr I   2.709 -4.503
4120.638   NH     1.744 -4.440
4120.638 12CH     1.827 -4.604
4120.641   NH     1.229 -4.880
4120.645   Nd I   0.742 -0.760
4120.657   Cr I   4.533 -3.387
4120.664 13CH     2.370 -4.693
4120.674   Cr I   4.389 -3.489
4120.696   Mo I   2.623 -2.362
4120.720 12CH     2.285 -2.203
4120.748   NH     1.830 -3.828
4120.786   Ce I   0.977 -1.230
4120.789 13CH     1.984 -4.708
4120.798   Cr I   2.915 -3.688
4120.818    V I   0.275 -2.338
4120.827   Ce I   0.320 -0.210
4120.837    V I   2.578 -3.303
4120.857    W I   1.917 -0.810
4120.883    V I   2.616 -2.339
4120.884 13CH     2.285 -2.190
4120.893 12CH     0.458 -4.407
4120.893   Ce I   1.244 -1.560
4120.894   NH     2.611 -3.289
4120.923   Ce I   2.876 -2.820
4120.946   Sc I   1.987 -4.244
4120.947   NH     2.345 -3.719
4120.956    V I   2.138 -0.582
4120.960   NH     2.840 -3.227
4120.961 13CH     2.771 -4.930
4120.988   Ru I   1.002 -1.330
4120.998 13CH     2.285 -2.203
4121.023   NH     2.630 -3.308
4121.043   NH     2.611 -4.019
4121.049   Cr II  9.399 -4.618
4121.049 12CH     1.828 -4.408
4121.054   Ce I   0.328 -2.090
4121.056 12CH     1.816 -4.748
4121.096   NH     2.345 -4.340
4121.099   Yb I   5.517 -3.480
4121.122   Ru I   1.317 -2.000
4121.145   Cr I   3.013 -2.885
4121.151   Fe II  7.707 -2.662
4121.154   NH     1.734 -3.978
4121.163 12CH     1.581 -4.617
4121.220   NH     1.834 -3.908
4121.240   NH     1.465 -4.776
4121.265   Ce I   0.701 -1.590
4121.270   Co II  5.055 -2.912
4121.275 12CH     1.808 -4.963
4121.287   Ca I   5.955 -4.462
4121.298   Fe II  9.688 -4.771
4121.302 13CH     2.601 -1.877
4121.320   Co I   0.923 -0.320
4121.330   Ca I   5.578 -2.013
4121.333   Ca I   5.049 -3.112
4121.340   Sm I   0.378 -0.920
4121.361   NH     1.789 -4.130
4121.380   NH     2.824 -3.218
4121.411   CN     1.013 -0.694
4121.418 12CH     3.174 -4.248
4121.433 13CH     2.601 -1.864
4121.441   NH     1.808 -3.985
4121.446   NH     1.229 -4.834
4121.449   Zr I   0.543 -0.750
4121.462    O II 25.832 -0.545
4121.472 12CH     3.074 -4.180
4121.479   CN     0.936 -4.721
4121.487   CN     1.013 -0.702
4121.488   Cr I   4.204 -1.353
4121.513   Cr II  8.215 -4.514
4121.516   NH     2.824 -3.748
4121.522   NH     1.733 -3.940
4121.524   Ce I   3.144 -0.740
4121.537   Sm I   0.040 -1.660
4121.558   CN     1.013 -4.526
4121.568   Ca I   5.955 -3.868
4121.571 13CH     1.984 -1.994
4121.578 12CH     1.817 -4.495
4121.591   Ce I   0.609 -1.090
4121.602   Re I   2.535 -0.210
4121.624 12CH     1.984 -1.994
4121.635   Ti I   1.067 -1.653
4121.644   NH     1.812 -4.029
4121.666 12CH     3.175 -4.239
4121.680 12CH     1.984 -4.708
4121.683   Rh I   0.966 -0.820
4121.685 13CH     1.984 -1.978
4121.690   Cu I   5.777 -1.540
4121.707 12CH     1.984 -4.708
4121.727   Mn I   4.258 -3.929
4121.750   Dy I   0.938 -2.500
4121.763 12CH     1.984 -1.978
4121.772   Bi I   2.686 -0.400
4121.775 12CH     2.771 -4.930
4121.777    V I   2.130 -0.839
4121.799 13CH     3.278 -4.186
4121.803   Fe I   2.829 -1.450
4121.810   Ca I   5.921 -3.376
4121.815   Cr I   2.983 -0.995
4121.816 12CH     3.074 -4.190
4121.824   NH     1.738 -4.005
4121.834    V I   2.379 -3.638
4121.841   Cr II  8.227 -3.772
4121.884 12CH     2.771 -2.100
4121.890 13CH     3.278 -4.177
4121.901   Ce I   1.206 -1.070
4121.906   NH     2.574 -4.852
4121.917   NH     1.232 -4.880
4121.931   Nd I   1.752 -0.482
4121.931   NH     2.363 -3.707
4121.945 12CH     2.601 -1.877
4121.972    V I   2.581 -1.260
4121.975   Ce I   1.482 -1.930
4121.980   Ni I   3.658 -2.262
4121.996 12CH     2.771 -2.111
4122.006   Fe I   3.547 -2.557
4122.011   Tm I   4.174 -2.330
4122.013    W I   2.353 -0.650
4122.023 12CH     1.809 -4.602
4122.029   NH     2.367 -3.734
4122.033 12CH     2.601 -4.805
4122.047 12CH     2.601 -4.805
4122.135 12CH     2.601 -1.864
4122.145   Ti I   2.662 -0.409
4122.158   Cr I   2.710 -3.246
4122.198 13CH     1.618 -4.470
4122.214   NH     1.744 -4.765
4122.244 13CH     1.595 -2.516
4122.252   Cr II  8.184 -3.493
4122.256 13CH     3.389 -3.529
4122.271   Co I   2.700 -1.569
4122.286   NH     1.747 -4.440
4122.317 13CH     1.595 -2.465
4122.327    V I   2.269 -1.212
4122.340   Dy I   0.925 -2.170
4122.340   NH     1.773 -4.263
4122.349   Mo I   4.555 -1.000
4122.351    V II  4.735 -3.499
4122.361   Mn I   4.360 -0.880
4122.361   NH     2.630 -4.110
4122.383 13CH     1.807 -4.468
4122.390   NH     1.834 -3.828
4122.397   Mo I   2.680 -1.932
4122.410   NH     1.229 -4.770
4122.433 12CH     1.803 -4.740
4122.434   NH     2.630 -3.285
4122.467 13CH     1.984 -4.708
4122.469   NH     2.615 -3.289
4122.490   Sm I   0.248 -1.250
4122.516   Fe I   2.843 -1.386
4122.541   NH     2.844 -3.227
4122.542   NH     2.349 -3.719
4122.544   NH     1.465 -4.693
4122.550    V II  6.334 -0.920
4122.587 13CH     2.771 -2.100
4122.616   NH     2.634 -3.308
4122.620   NH     2.615 -4.019
4122.635 13CH     0.640 -3.872
4122.638   Ca I   6.028 -3.243
4122.647   NH     1.232 -4.834
4122.661   Co I   3.732 -4.172
4122.665 12CH     1.595 -2.516
4122.668   Fe II  2.583 -3.300
4122.674 13CH     2.771 -2.111
4122.679 13CH     2.601 -4.805
4122.683   Ti I   2.677 -1.020
4122.691   NH     2.349 -4.340
4122.711 12CH     1.595 -4.657
4122.713   NH     1.738 -3.978
4122.734   NH     2.840 -3.828
4122.750   NH     1.468 -4.776
4122.759   NH     2.053 -4.746
4122.763   Mn I   4.345 -0.930
4122.780    V I   1.051 -3.819
4122.800   Cr II  8.063 -3.027
4122.802   Nb I   1.395 -0.640
4122.803 12CH     1.595 -2.465
4122.804   NH     2.840 -3.213
4122.818 13CH     1.595 -4.657
4122.826   NH     1.760 -4.457
4122.853   Yb I   4.287 -1.530
4122.861   NH     1.808 -3.889
4122.866   Ce I   0.879 -2.470
4122.880   Tm I   3.648 -1.310
4122.892   Cr I   3.321 -1.834
4122.892   NH     2.053 -4.634
4122.921   Cr II  8.184 -2.220
4122.931   Sc I   1.985 -1.876
4122.941   NH     2.829 -3.218
4122.960 13CH     0.640 -1.637
4122.988   Cr I   3.449 -3.372
4123.002   NH     1.789 -4.081
4123.009 13CH     0.640 -1.658
4123.029   NH     1.792 -4.130
4123.036   NH     1.737 -3.940
4123.057    W I   1.917 -1.080
4123.060   Ru I   1.139 -1.510
4123.077   NH     2.829 -3.748
4123.082   Na II 38.294 -0.690
4123.098   NH     1.812 -3.985
4123.168   Yb I   7.393 -2.070
4123.176    V I   1.945 -0.293
4123.188   Yb I   5.771 -1.790
4123.189   NH     2.493 -2.989
4123.218   La I   0.321 +0.110
4123.219   NH     2.061 -4.380
4123.220   Ce I   0.721 -0.730
4123.233   Tm I   4.265 -3.820
4123.233   Tm I   3.934 -1.820
4123.234    V I   3.286 -4.194
4123.237   Co II  5.055 -2.612
4123.239    V II  3.328 -4.795
4123.240   Ce I   0.635 -0.660
4123.245   Co II  7.607 -1.835
4123.271   Cu I   5.421 -1.320
4123.281   Mn I   4.354 -0.860
4123.287   Ti I   2.778 +0.085
4123.334 13CH     0.640 -3.819
4123.339   Ti I   2.578 -3.962
4123.358 12CH     2.372 -4.693
4123.368 12CH     1.598 -4.538
4123.380   Ti I   2.297 -1.910
4123.382   Cr I   3.000 -0.872
4123.395   NH     2.493 -2.989
4123.413   Tm I   2.951 -2.300
4123.422   NH     2.608 -2.852
4123.449   NH     2.367 -4.451
4123.490   Ce I   0.957 +0.160
4123.491   Ce I   1.251 -1.350
4123.512    V I   0.267 -0.293
4123.531   Th I   1.067 -1.222
4123.541   NH     2.367 -3.707
4123.547    C I   7.946 -4.100
4123.550   Mn I   4.685 -1.842
4123.560   Ti I   2.677 -1.156
4123.565   NH     1.232 -4.770
4123.567   Mn I   3.373 -1.410
4123.627   Ce I   0.933 -2.620
4123.647   Mo I   2.515 -1.222
4123.669 13CH     2.372 -4.693
4123.677   Cr I   3.839 -2.512
4123.711 12CH     0.895 -4.411
4123.716 13CH     1.986 -4.708
4123.728   Fe I   2.988 -1.858
4123.755   NH     2.585 -4.770
4123.761 12CH     3.076 -2.842
4123.765   Fe I   2.609 -2.371
4123.778 13CH     1.641 -4.412
4123.783   Ni I   4.154 -1.244
4123.797   NH     2.608 -2.852
4123.803   Ru I   2.007 -0.840
4123.805   Nb I   0.019 -0.030
4123.808 12CH     3.076 -2.851
4123.851   NH     2.383 -3.636
4123.868   Ni II  8.447 -4.006
4123.868   Ce I   0.857 +0.420
4123.876   Nd I   0.380 -0.510
4123.876   Ce I   1.194 -1.290
4123.892   Co I   3.629 -1.826
4123.899   Tm I   3.091 -3.890
4123.901   NH     2.363 -3.615
4123.929   Cr I   4.535 -1.104
4123.940   Fe I   4.231 -2.462
4123.946   Sm I   0.485 -0.690
4123.954   NH     2.634 -4.110
4124.010   Ce I   1.008 -3.590
4124.018   Co I   2.871 -4.516
4124.018   NH     1.776 -4.263
4124.026 13CH     2.604 -4.805
4124.028   NH     2.634 -3.285
4124.041   Ti I   2.292 -1.345
4124.060    V I   1.218 -1.030
4124.063   NH     1.468 -4.693
4124.089   Co II  7.593 -2.903
4124.089 13CH     2.351 -3.687
4124.131   NH     2.630 -3.206
4124.144   Fe I   4.446 -4.815
4124.166 12CH     0.640 -1.637
4124.189 12CH     0.640 -3.819
4124.229   NH     1.773 -4.208
4124.230   NH     1.628 -4.296
4124.232 12CH     0.640 -3.872
4124.247   Tm I   4.266 -2.650
4124.249 13CH     2.029 -3.044
4124.256 12CH     0.640 -1.658
4124.278   NH     1.753 -4.804
4124.288   NH     2.630 -4.064
4124.300 13CH     1.596 -2.465
4124.315   NH     2.844 -3.828
4124.350   NH     1.465 -4.553
4124.366 13CH     1.596 -2.516
4124.377 13CH     2.029 -3.057
4124.377   Ni I   4.165 -3.436
4124.379   NH     2.881 -3.057
4124.385   NH     2.844 -3.213
4124.390   Cr I   3.322 -1.985
4124.400   NH     2.043 -4.786
4124.418   Cr I   3.839 -1.229
4124.419   NH     1.691 -4.042
4124.432   NH     2.390 -3.332
4124.438 13CH     0.895 -4.411
4124.443   NH     1.753 -4.978
4124.467   NH     2.390 -3.332
4124.487   Fe I   3.642 -2.370
4124.508 13CH     2.351 -3.698
4124.512   NH     1.763 -4.457
4124.516   NH     1.812 -3.889
4124.519 12CH     1.807 -4.468
4124.529   NH     2.043 -4.704
4124.542   Mo I   3.078 -0.782
4124.550 13CH     3.284 -4.679
4124.561   Yb I   6.127 -2.470
4124.569   Cr I   2.987 -2.398
4124.583   NH     2.805 -4.634
4124.588    V I   1.873 -3.542
4124.598    V I   1.950 -2.332
4124.603   Os I   1.411 -1.460
4124.606   Fe II  7.517 -3.033
4124.613 13CH     1.986 -1.978
4124.627   Dy I   0.925 -0.660
4124.635 12CH     1.986 -4.708
4124.671   NH     1.792 -4.081
4124.676   Ce I   1.014 -1.540
4124.678 13CH     3.284 -4.688
4124.690   Sc I   1.996 -4.083
4124.691 12CH     1.986 -1.978
4124.696   NH     2.652 -3.228
4124.699   CN     0.808 -4.582
4124.703 13CH     1.986 -1.994
4124.706   Fe II  9.849 -4.768
4124.720   Lu I   0.927 +0.140
4124.728    U I   0.217 -1.121
4124.734   Yb I   6.651 -1.230
4124.756 12CH     1.986 -1.994
4124.757   Er I   0.624 -0.305
4124.758   NH     1.789 -3.960
4124.787 12CH     1.596 -2.465
4124.787   Ce I   0.684 -0.040
4124.787   Fe II  2.544 -4.157
4124.788 12CH     1.596 -2.516
4124.790 12CH     2.351 -3.687
4124.812 12CH     1.986 -4.708
4124.834 12CH     1.596 -4.657
4124.846 13CH     1.753 -3.815
4124.870   Ce I   0.674 -2.030
4124.874   NH     2.065 -4.380
4124.890   Yb I   7.211 -3.870
4124.904    V I   2.583 -4.952
4124.906   Cr I   4.096 -2.423
4124.906 12CH     2.029 -3.044
4124.907    Y I   0.409 -1.500
4124.918    V I   2.581 -2.643
4124.942 13CH     1.596 -4.657
4124.948   NH     2.840 -3.111
4124.964 12CH     2.029 -3.057
4124.969   NH     1.628 -4.275
4124.981   Sc I   1.986 -1.861
4125.047 13CH     1.666 -4.360
4125.056   CN     1.066 -4.980
4125.068   NH     1.628 -4.246
4125.069   NH     1.760 -4.393
4125.073   Tm I   3.484 -3.350
4125.091   NH     2.840 -3.790
4125.100   Mn I   4.247 -2.016
4125.136   Sc I   1.987 -1.257
4125.149   NH     2.383 -3.609
4125.151    V II  6.646 -2.733
4125.153 12CH     2.351 -3.698
4125.178    W I   2.037 -0.690
4125.212   Tm I   2.971 -2.580
4125.224   Fe I   2.453 -4.450
4125.227 12CH     1.618 -4.470
4125.233   Sm I   0.282 -1.046
4125.236   Nb I   1.354 -0.860
4125.241 13CH     1.753 -2.015
4125.244   Fe I   4.186 -3.964
4125.257   NH     2.881 -3.057
4125.262   NH     2.061 -4.357
4125.277   NH     2.858 -3.127
4125.283   Fe I   3.686 -3.382
4125.347   NH     1.691 -4.014
4125.348   Cr I   3.323 -2.212
4125.352 13CH     1.753 -1.386
4125.401   Mn I   2.920 -3.053
4125.403 13CH     2.604 -1.864
4125.416   Ce I   0.704 -1.210
4125.422   Cr II  8.215 -2.204
4125.423   NH     1.750 -4.708
4125.425    V I   2.565 -2.134
4125.441   Cr I   4.207 -0.790
4125.453   Ce I   1.404 -1.270
4125.471 13CH     1.782 -4.779
4125.474   NH     2.387 -3.636
4125.480   Tm I   2.150 -1.120
4125.487   Cr I   3.011 -2.182
4125.488   NH     2.049 -4.414
4125.510   NH     2.367 -3.615
4125.537 12CH     0.897 -4.411
4125.548 12CH     1.753 -2.015
4125.557   Cr I   2.983 -2.286
4125.561   Ca I   4.680 -4.458
4125.568   Nb I   0.267 -1.860
4125.576 13CH     2.604 -1.877
4125.594 12CH     1.753 -4.363
4125.600 13CH     1.986 -4.708
4125.612   Ce I   3.616 -2.480
4125.620   Fe I   4.220 -0.843
4125.621   Fe I   4.415 -4.906
4125.643 12CH     1.753 -3.815
4125.667   NH     2.367 -4.389
4125.689 12CH     1.753 -1.386
4125.722   Tm I   4.254 -1.870
4125.723   NH     2.634 -3.206
4125.725 13CH     1.528 -2.658
4125.740 13CH     2.060 -3.893
4125.745   Ti I   2.250 -1.614
4125.747 13CH     1.753 -4.363
4125.757   NH     1.632 -4.296
4125.773   Ce I   0.459 -1.170
4125.788   NH     1.691 -3.972
4125.815   Mn I   5.087 -0.750
4125.837   Yb I   7.273 -2.950
4125.856 13CH     1.808 -4.582
4125.859 13CH     1.528 -2.606
4125.878    V I   1.955 -2.304
4125.880   Fe I   2.843 -2.215
4125.882   NH     2.634 -4.064
4125.907   NH     1.776 -4.208
4125.915   NH     1.570 -4.800
4125.921   NH     2.652 -3.203
4125.937   NH     1.695 -4.042
4125.940   Gd I   1.054 -0.340
4125.975   Ce I   2.876 -1.810
4125.983   Fe I   4.301 -3.811
4126.017 12CH     2.604 -4.805
4126.021 13CH     1.694 -4.312
4126.033 12CH     0.463 -4.330
4126.042   NH     1.468 -4.553
4126.047   CN     1.018 -0.561
4126.057 13CH     1.528 -4.387
4126.080   Dy I   0.000 -1.350
4126.086   Dy I   1.599 +0.550
4126.104   Fe I   4.446 -3.311
4126.106 12CH     2.604 -1.864
4126.129   CN     1.018 -0.570
4126.162 13CH     2.010 -3.946
4126.171   NH     2.816 -4.495
4126.174 12CH     1.528 -2.658
4126.183   Fe I   3.332 -1.090
4126.186   Ca I   4.681 -3.310
4126.187   CN     1.018 -4.228
4126.220 12CH     2.604 -1.877
4126.229 12CH     1.528 -4.387
4126.244   Fe I   4.143 -2.621
4126.263    V I   2.582 -2.796
4126.264 13CH     0.897 -4.411
4126.292   Cr I   4.207 -2.796
4126.300   Fe II  7.558 -2.869
4126.300 12CH     1.872 -4.492
4126.307 13CH     1.755 -4.493
4126.307   NH     2.656 -3.228
4126.309 12CH     2.604 -4.805
4126.346 13CH     2.879 -4.294
4126.348   Ce I   0.808 -0.730
4126.360 12CH     1.528 -2.606
4126.396   Cr I   4.208 -1.530
4126.416 12CH     1.795 -4.492
4126.424   NH     1.792 -3.960
4126.435 13CH     1.755 -3.815
4126.453 13CH     2.879 -4.284
4126.465   NH     1.773 -4.048
4126.470   Nd I   0.205 -1.550
4126.470   NH     1.570 -4.760
4126.508   NH     1.570 -4.782
4126.512   Cr I   2.544 -0.652
4126.524   Mo I   3.390 -0.793
4126.528   NH     2.844 -3.111
4126.535 13CH     3.179 -4.239
4126.539   NH     1.632 -4.275
4126.548   Ce I   1.027 -1.130
4126.551   Sc I   2.320 -0.922
4126.576   Fe II  9.761 -4.973
4126.581   NH     1.632 -4.246
4126.581   NH     1.747 -4.853
4126.583 13CH     1.962 -3.996
4126.609   NH     1.763 -4.967
4126.652   Ce I   0.553 -0.950
4126.658   CN     0.961 -4.721
4126.660   CN     1.066 -4.971
4126.663   Cr I   4.532 -3.908
4126.673   NH     2.844 -3.790
4126.680 13CH     3.179 -4.248
4126.680   Tm I   4.235 -3.350
4126.687   NH     2.387 -4.491
4126.699 13CH     1.795 -2.648
4126.704 13CH     1.528 -2.658
4126.716 13CH     1.725 -4.266
4126.724   Yb I   6.303 -1.630
4126.745 13CH     0.463 -4.330
4126.748   Mn I   2.920 -3.896
4126.752 12CH     1.641 -4.412
4126.755   NH     1.763 -4.393
4126.760 13CH     1.528 -2.606
4126.762 13CH     1.795 -2.632
4126.763   NH     1.740 -4.550
4126.772   NH     2.387 -3.609
4126.772   NH     2.383 -3.533
4126.781   Cr II  8.063 -3.879
4126.788   NH     2.858 -3.866
4126.798   NH     2.065 -4.768
4126.799    W I   2.387 -0.160
4126.821 12CH     3.284 -4.679
4126.828 12CH     3.284 -4.688
4126.849   NH     2.858 -3.109
4126.852   Fe I   2.845 -2.670
4126.861   NH     1.695 -4.014
4126.877   Ce I   0.956 -1.450
4126.880   NH     2.862 -3.127
4126.886   Mn I   4.354 -4.321
4126.917   Cr I   2.710 -2.168
4126.918   NH     2.065 -4.357
4126.941 13CH     1.755 -1.386
4126.947   NH     1.753 -4.942
4126.949 13CH     1.755 -2.015
4126.956 13CH     2.604 -4.805
4126.956 13CH     1.917 -4.045
4126.978   NH     1.753 -4.937
4126.981   Ce I   0.809 -0.980
4127.016 13CH     3.076 -2.851
4127.036 12CH     1.951 -4.492
4127.036 13CH     1.528 -4.387
4127.037   NH     2.406 -3.556
4127.057   Cr II  5.670 -1.938
4127.086   Ti I   1.460 -0.558
4127.099   Ce I   0.737 -1.460
4127.113   NH     1.753 -4.708
4127.120 13CH     3.076 -2.842
4127.127   NH     2.053 -4.414
4127.135   Tm I   3.506 -2.280
4127.154 12CH     1.528 -2.658
4127.159 13CH     1.758 -4.223
4127.173   NH     2.077 -4.211
4127.176   NH     1.451 -4.917
4127.208 12CH     1.528 -4.387
4127.213 12CH     1.795 -2.648
4127.232 12CH     1.755 -3.815
4127.239 13CH     1.873 -4.091
4127.249 12CH     2.048 -1.043
4127.252   Cr I   2.545 -2.950
4127.256 12CH     1.755 -2.015
4127.261 12CH     1.528 -2.606
4127.261   Eu I   1.994 +0.280
4127.263    V II  6.470 -3.676
4127.266   NH     2.053 -4.649
4127.274   Tm I   3.744 -3.990
4127.278 12CH     1.755 -1.386
4127.296   Cr I   4.106 +0.014
4127.302 12CH     1.755 -4.363
4127.314   NH     1.695 -3.972
4127.317   Tm I   2.185 -1.970
4127.327 12CH     1.720 -4.492
4127.338 12CH     2.048 -1.055
4127.350 12CH     1.795 -2.632
4127.352   NH     2.652 -3.137
4127.363   Ce I   0.684 +0.350
4127.372    V I   2.379 -4.317
4127.373 13CH     1.794 -4.179
4127.389 13CH     1.832 -4.136
4127.401 12CH     2.048 -3.873
4127.425 12CH     1.951 -1.054
4127.435   Ru I   0.259 -2.370
4127.436   NH     1.575 -4.800
4127.439   Ni I   4.266 -1.486
4127.455   Nb I   2.098 -0.070
4127.455 13CH     1.755 -4.363
4127.459   NH     2.408 -3.283
4127.465   NH     2.656 -4.148
4127.511 12CH     1.951 -1.066
4127.516   NH     2.408 -3.283
4127.517   NH     2.652 -4.106
4127.531   Ti I   2.695 -1.051
4127.531   NH     2.656 -3.203
4127.534 13CH     1.872 -4.492
4127.564 13CH     1.795 -4.492
4127.568 12CH     2.060 -3.893
4127.576 12CH     1.951 -3.873
4127.578   Co II  8.409 -4.128
4127.583 12CH     0.464 -4.330
4127.588 12CH     1.782 -4.779
4127.595   Ce I   1.613 -1.240
4127.608   Fe I   2.856 -0.960
4127.635   Cr I   2.710 -3.499
4127.669   Ce I   3.750 -1.210
4127.701    V I   1.942 -1.192
4127.704   Gd I   1.584 -0.706
4127.737   Fe I   4.446 -2.643
4127.747   Ce I   0.559 -0.140
4127.748   Cr I   4.533 -3.213
4127.785   Fe I   3.283 -1.388
4127.789   Hf I   1.780 -0.660
4127.791   Tm I   2.556 -2.780
4127.793   Mn I   4.360 -2.117
4127.801   Ni II  8.450 -2.584
4127.813   Fe I   3.415 -1.912
4127.871   Ru I   1.734 -1.030
4127.872   Ce I   1.155 -2.210
4127.880   Ta I   0.491 -1.850
4127.881 12CH     2.146 -1.033
4127.886   Fe I   3.695 -4.163
4127.886 12CH     3.179 -4.239
4127.902 12CH     2.879 -4.294
4127.922   Ir I   1.728 -1.990
4127.939   Tm I   3.349 -2.630
4127.943   Mn II  6.133 -4.117
4127.943   Fe I   4.371 -3.856
4127.946   CN     0.997 -0.570
4127.949 12CH     3.179 -4.248
4127.956 12CH     1.666 -4.360
4127.959   Ce I   1.254 -0.780
4127.970   Zr I   0.519 -1.490
4127.972 12CH     2.146 -1.044
4127.978   Ce I   1.406 -2.130
4128.014   NH     1.575 -4.782
4128.018   NH     1.575 -4.760
4128.020   Ce I   1.365 -1.610
4128.022   Ce I   0.956 -1.840
4128.029   CN     0.997 -0.579
4128.029   NH     1.760 -4.163
4128.033 12CH     2.146 -3.873
4128.046   Yb I   6.127 -2.460
4128.059 13CH     1.566 -4.963
4128.060   Ce I   0.446 -0.490
4128.070   Si II  9.837 +0.359
4128.076    V I   0.275 -0.104
4128.085   CN     0.997 -4.219
4128.100   Cr I   2.708 -2.854
4128.110   Sm I   0.104 -2.350
4128.118   Mn I   4.258 -0.711
4128.118 12CH     2.879 -4.284
4128.120   Nd I   0.559 -1.410
4128.123   Mn II  1.776 -2.900
4128.125   Tm I   4.003 -2.940
4128.132 12CH     2.010 -3.946
4128.135    V I   3.278 -4.604
4128.141   NH     1.776 -4.048
4128.166   NH     2.406 -3.529
4128.198   CN     0.961 -4.713
4128.219   Ti I   2.175 -4.354
4128.226    V II  2.900 -3.527
4128.239   Dy I   0.928 -0.790
4128.246   NH     2.676 -3.160
4128.274   NH     1.652 -4.083
4128.282   Mo I   2.076 -1.424
4128.284 13CH     2.048 -3.873
4128.295   NH     1.776 -4.992
4128.296 13CH     0.464 -4.330
4128.299    Y I   0.066 +0.380
4128.325   Mn I   4.345 -1.058
4128.328 12CH     1.855 -1.065
4128.334    U I   0.548 -0.795
4128.359 13CH     1.951 -4.492
4128.359   Ce I   0.933 -0.540
4128.372   NH     2.061 -4.208
4128.383   Mn II  5.397 -4.304
4128.383   Gd I   0.382 -2.140
4128.390   NH     2.862 -3.866
4128.394   NH     2.387 -3.533
4128.394 13CH     1.951 -3.873
4128.394 13CH     1.720 -4.492
4128.395   Tm I   3.091 -3.850
4128.409   Cr I   4.099 -0.174
4128.415 12CH     1.855 -1.078
4128.429   Ce I   1.320 -3.120
4128.431   NH     2.585 -4.710
4128.438   NH     1.744 -4.550
4128.452   NH     2.863 -3.109
4128.466   Fe I   4.283 -3.240
4128.467   Cr I   3.013 -2.453
4128.480 12CH     1.855 -3.873
4128.481   Ce I   1.088 -1.320
4128.558   NH     2.387 -4.436
4128.570 12CH     1.755 -4.493
4128.587   Cr I   4.106 -1.448
4128.602   NH     1.201 -4.937
4128.615   Mn II  5.418 -4.509
4128.638   NH     2.858 -3.026
4128.640   Ar II 18.496 -1.670
4128.672   NH     2.410 -3.556
4128.684 12CH     2.031 -4.492
4128.688 12CH     1.962 -3.996
4128.696 13CH     2.032 -3.044
4128.708   Nd I   0.680 -1.147
4128.712   Tm I   3.331 -2.180
4128.722   NH     1.451 -4.810
4128.748   Fe II  2.583 -3.578
4128.753   Cr II  9.663 -2.361
4128.771 13CH     3.076 -4.594
4128.790   NH     2.858 -3.832
4128.802   NH     2.655 -2.815
4128.842   NH     2.080 -4.211
4128.849   NH     2.077 -4.181
4128.850    V I   1.942 -0.319
4128.853 13CH     3.076 -4.584
4128.856 12CH     1.694 -4.312
4128.868   Cr I   4.207 -4.106
4128.875   Sc I   3.057 -3.296
4128.886   Rh I   0.966 -0.450
4128.905   NH     1.454 -4.917
4128.935    V II  6.339 -1.356
4128.957   Os I   0.516 -2.350
4128.961   NH     2.656 -3.137
4128.973   Cr I   4.208 -2.603
4128.976 12CH     1.647 -4.492
4128.984 13CH     2.146 -3.873
4129.006   Tm I   4.311 -2.710
4129.013 12CH     3.069 -3.277
4129.073 12CH     1.808 -4.582
4129.091   Ce I   1.140 -1.000
4129.094 13CH     2.032 -3.057
4129.100 12CH     3.069 -3.286
4129.101   Fe II  6.729 -4.857
4129.118   Dy I   1.355 +0.240
4129.118   Ce I   0.265 -3.570
4129.125   Fe I   4.103 -4.871
4129.127   NH     2.656 -4.106
4129.147   Pr I   1.039 -0.100
4129.159   Cr I   3.013 -1.948
4129.161   Ti II  1.893 -1.769
4129.166   Ti I   2.318 -0.231
4129.167   Yb I   5.815 -1.280
4129.174   Ce I   0.740 -0.280
4129.184   Cr I   2.914 -1.374
4129.189 12CH     1.917 -4.045
4129.194   Fe I   3.417 -2.160
4129.220   Sm I   0.248 -1.123
4129.235    V II  6.291 -1.575
4129.239 13CH     1.855 -3.873
4129.246   NH     2.655 -2.815
4129.265   NH     1.652 -4.053
4129.320   NH     2.676 -3.136
4129.321    O II 25.837 -1.074
4129.354 12CH     2.032 -3.044
4129.405   Yb I   5.168 -3.710
4129.414 12CH     2.246 -1.023
4129.420   Dy I   0.538 -0.610
4129.422   Yb I   7.080 -2.790
4129.426   Nb I   0.086 -0.780
4129.442   Ta I   0.249 -1.600
4129.460   Fe I   3.396 -2.100
4129.472 12CH     1.725 -4.266
4129.501   NH     1.201 -4.886
4129.506 12CH     2.246 -1.034
4129.524   Fe I   4.415 -3.081
4129.529   NH     2.406 -3.464
4129.544   NH     2.878 -3.046
4129.548   NH     1.750 -4.327
4129.557 13CH     1.816 -4.388
4129.561   NH     2.529 -2.938
4129.566 12CH     2.246 -3.873
4129.571 13CH     0.784 -2.124
4129.592 12CH     1.873 -4.091
4129.601   CN     0.976 -0.579
4129.632   Tm I   3.631 -2.530
4129.643   Ti I   2.239 -1.987
4129.657   Ti I   2.778 -2.297
4129.658   CN     0.825 -4.569
4129.680 13CH     1.808 -4.782
4129.682 12CH     2.032 -3.057
4129.685 12CH     1.798 -4.492
4129.713   NH     1.763 -4.163
4129.720   Eu I   0.000 +0.220
4129.724   NH     2.410 -4.530
4129.733 12CH     1.875 -4.492
4129.734   Tm I   4.140 -1.550
4129.752   Sc I   2.010 -2.856
4129.756   Ce I   0.561 -2.690
4129.778   Ce I   3.328 -0.540
4129.790   NH     1.652 -4.007
4129.801   NH     2.410 -3.529
4129.805   NH     1.655 -4.083
4129.817   Co I   3.812 -1.808
4129.819   NH     2.529 -2.938
4129.825 12CH     3.080 -2.842
4129.825 12CH     1.758 -4.223
4129.834 13CH     2.048 -1.055
4129.837   Nd I   2.024 -0.543
4129.854 12CH     1.832 -4.136
4129.859   NH     1.763 -4.906
4129.868 13CH     1.951 -1.066
4129.874   NH     2.681 -3.160
4129.885 12CH     1.761 -1.077
4129.890 13CH     2.048 -1.043
4129.897 13CH     1.704 -4.518
4129.919 13CH     0.784 -2.053
4129.921 13CH     1.951 -1.054
4129.929   Tm I   3.766 -2.460
4129.943 12CH     1.794 -4.179
4129.969 12CH     1.761 -1.089
4129.969 13CH     1.647 -4.492
4129.977   Sm I   0.036 -2.144
4129.981   NH     3.015 -4.866
4129.990   NH     1.204 -4.937
4129.994    V I   2.256 -1.769
4130.005   NH     2.432 -3.489
4130.010   Fe I   4.371 -4.963
4130.026   NH     2.065 -4.208
4130.032 13CH     1.798 -2.632
4130.035 12CH     1.761 -3.873
4130.035 13CH     0.784 -4.259
4130.036   Fe I   3.111 -3.436
4130.037   Fe I   1.557 -4.106
4130.061   Cr I   2.914 -1.971
4130.080   Fe I   3.695 -5.065
4130.103 13CH     2.031 -4.492
4130.112   Ca I   5.962 -4.532
4130.136    V I   1.218 -3.142
4130.137   CN     0.976 -0.588
4130.174   NH     2.065 -4.679
4130.182 13CH     1.798 -2.648
4130.189 12CH     3.080 -2.851
4130.191   CN     0.976 -4.210
4130.213   Cr II  8.143 -4.811
4130.240   NH     2.862 -3.026
4130.249   Mn I   2.920 -3.309
4130.278   NH     1.571 -4.324
4130.292   Cr I   3.113 -3.219
4130.340   Th I   1.921 +0.184
4130.350   Dy I   0.000 -1.120
4130.358    V I   2.269 -0.607
4130.366   Gd I   0.731 -0.090
4130.393   NH     2.863 -3.832
4130.408   NH     2.080 -4.806
4130.433 12CH     1.723 -4.492
4130.440   Dy I   1.056 -1.520
4130.445 12CH     2.684 -2.615
4130.451   NH     1.454 -4.810
4130.458   Cr I   2.914 -2.751
4130.501 12CH     2.684 -2.626
4130.518   Ni I   3.658 -2.704
4130.519   NH     2.081 -4.181
4130.520   Co I   0.514 -2.250
4130.542   NH     2.676 -3.078
4130.544 13CH     3.069 -3.277
4130.562 13CH     3.069 -3.286
4130.590 13CH     2.246 -3.873
4130.610   NH     1.201 -4.812
4130.614 13CH     2.146 -1.044
4130.620 12CH     1.798 -2.632
4130.627 12CH     1.954 -4.492
4130.641 13CH     1.855 -1.078
4130.649   Ba I   2.722 +0.524
4130.671   NH     2.095 -4.087
4130.675 13CH     2.146 -1.033
4130.685 13CH     1.855 -1.065
4130.697 12CH     1.798 -2.648
4130.705   Ce I   0.561 -0.210
4130.715   Nd I   1.491 -0.874
4130.737 13CH     1.761 -3.873
4130.793 12CH     0.784 -2.053
4130.799   Ce I   0.459 -1.680
4130.810   Co I   3.687 -3.331
4130.836 13CH     1.798 -4.492
4130.852   NH     2.878 -3.902
4130.859   NH     1.655 -4.053
4130.859   NH     1.204 -4.886
4130.868 13CH     2.100 -3.994
4130.868   Ce I   0.740 -0.440
4130.872   Si II  9.839 -0.824
4130.885   Co II  3.118 -3.724
4130.888   NH     2.681 -4.182
4130.894   Si II  9.839 +0.476
4130.905   NH     2.879 -3.026
4130.911 12CH     0.784 -4.259
4130.934   Ca I   5.832 -4.767
4130.941 12CH     0.784 -2.124
4130.945   NH     2.816 -4.477
4130.946   NH     2.681 -3.136
4130.969 13CH     1.875 -4.492
4130.978   Ce I   3.550 -0.450
4130.996   NH     2.432 -3.462
4131.002   Th I   0.966 -0.458
4131.012   NH     1.451 -4.621
4131.024   Yb I   4.347 -2.750
4131.025   Dy I   1.463 -0.760
4131.055   NH     1.571 -4.301
4131.064   Yb I   5.169 -3.270
4131.094   Ce I   1.090 -0.320
4131.095   Ce I   0.328 -0.530
4131.102   Mn I   4.233 +0.104
4131.160   Ni I   4.165 -1.437
4131.162    V I   0.267 -2.700
4131.162   NH     2.410 -3.464
4131.165   Fe II  5.956 -4.648
4131.170   NH     2.883 -3.046
4131.189   Co II  8.333 -3.523
4131.191 12CH     3.076 -4.594
4131.198   NH     1.571 -4.271
4131.210   NH     1.744 -4.614
4131.237 13CH     2.684 -2.615
4131.238   NH     1.753 -4.327
4131.241   NH     2.077 -4.070
4131.248   Ti I   2.297 -0.612
4131.267 13CH     2.684 -2.626
4131.312 12CH     2.113 -4.492
4131.312 12CH     2.100 -1.555
4131.322 12CH     1.576 -4.492
4131.325 12CH     1.566 -4.963
4131.329   Ti I   2.231 -2.604
4131.330   NH     1.744 -4.696
4131.334   NH     2.410 -4.480
4131.337   Yb I   7.003 -1.880
4131.357   Cr I   3.845 -2.285
4131.373   NH     1.753 -4.807
4131.381   Ce I   1.212 -1.670
4131.397 12CH     2.100 -3.994
4131.406   NH     1.655 -4.007
4131.420   Ca I   5.585 -4.429
4131.423 12CH     3.076 -4.584
4131.427   Th I   1.039 -1.253
4131.450 12CH     2.100 -1.538
4131.473   Gd I   1.406 -0.105
4131.484   Mn I   3.378 -1.803
4131.501 13CH     1.723 -4.492
4131.506   Er I   0.863 +0.560
4131.519   Nb I   1.505 -0.660
4131.520 13CH     2.100 -1.555
4131.546   Yb I   5.332 -3.470
4131.580   Ca I   5.832 -3.321
4131.609   NH     2.599 -4.769
4131.650   Ca I   5.586 -3.392
4131.652   NH     2.436 -3.489
4131.674 13CH     2.100 -1.538
4131.699   NH     2.703 -3.101
4131.723   Ar II 18.427 -0.360
4131.746   Fe I   4.218 -2.739
4131.764   Tm I   4.324 -3.760
4131.783   Ce I   2.373 -1.990
4131.805    V I   1.945 -1.029
4131.809    V II  4.704 -2.856
4131.813   CN     0.956 -0.588
4131.814   Mn I   4.360 -1.907
4131.827   NH     1.615 -4.129
4131.839   NH     1.575 -4.324
4131.845 12CH     0.839 -4.406
4131.854   Ce I   0.812 -2.320
4131.857   CN     0.956 -0.598
4131.860   Ca I   6.035 -4.203
4131.870   Fe II  7.562 -4.671
4131.889   NH     1.204 -4.812
4131.911   CN     0.956 -4.200
4131.917   Mo I   3.156 -0.359
4131.918 12CH     1.649 -4.492
4131.935   Fe I   3.417 -1.453
4131.952 12CH     2.346 -1.013
4131.952 13CH     1.954 -4.492
4131.956   CN     0.825 -4.561
4131.964   CN     1.093 -4.973
4131.971   Fe I   3.266 -1.576
4131.981   Ni II  8.447 -4.026
4131.986   Ca I   5.928 -2.485
4131.993    V I   0.287 -0.070
4131.997    V I   1.218 -2.584
4132.010    U I   0.530 -0.391
4132.026   Mo I   2.916 -1.392
4132.031 12CH     1.668 -1.089
4132.043 12CH     2.346 -1.023
4132.050   Tm I   4.235 -3.060
4132.058   Fe I   1.607 -0.675
4132.063   Yb I   5.450 -2.940
4132.068 13CH     1.761 -1.089
4132.088   NH     2.095 -4.056
4132.102 12CH     2.346 -3.873
4132.113 12CH     1.668 -1.101
4132.113 13CH     1.761 -1.077
4132.113   Cr II  8.215 -3.967
4132.144   Co I   1.049 -2.820
4132.155   NH     2.431 -3.406
4132.159   Cr I   3.079 -1.984
4132.167   NH     2.681 -3.078
4132.179 12CH     1.668 -3.873
4132.193   Pr I   0.204 -0.875
4132.202   Co I   3.568 -2.745
4132.207    W I   2.458 -0.540
4132.207   Tm I   4.174 -3.010
4132.217   Cr I   3.122 -2.895
4132.219   Sc I   2.001 -2.869
4132.224 13CH     2.883 -4.284
4132.232   Mo I   2.260 -1.522
4132.243 13CH     1.576 -4.492
4132.264   Gd I   0.602 -0.150
4132.280 12CH     1.704 -4.518
4132.301   Mn I   5.520 -0.410
4132.302 13CH     2.246 -1.034
4132.314   Ce I   0.709 -2.150
4132.339   Ce I   2.885 -3.910
4132.341   NH     2.681 -4.144
4132.352   NH     2.099 -4.087
4132.353   Fe I   3.686 -3.689
4132.371 13CH     2.246 -1.023
4132.419   Cr II  3.758 -2.568
4132.427   Ba I   0.000 -1.938
4132.427   Ca I   6.035 -1.652
4132.432 12CH     2.034 -4.492
4132.434 13CH     2.884 -4.294
4132.456 13CH     0.557 -1.913
4132.476   NH     2.883 -3.902
4132.480 12CH     2.052 -1.043
4132.482 13CH     2.438 -4.805
4132.485 12CH     1.955 -1.054
4132.487    V I   2.684 -3.763
4132.491   Ti I   2.289 -2.997
4132.509   Tm I   3.295 -2.230
4132.518 13CH     0.839 -4.406
4132.523   Ce I   0.960 -2.720
4132.525   Ca I   2.933 -1.583
4132.530   NH     2.883 -3.026
4132.533   Fe I   4.256 -0.991
4132.550   Ti I   2.695 -0.905
4132.550   Nd I   0.471 -1.090
4132.572   NH     2.436 -4.565
4132.585   NH     2.410 -3.283
4132.586 13CH     0.557 -1.907
4132.589   NH     1.575 -4.301
4132.594 12CH     2.438 -2.158
4132.612   Ni II  9.473 -2.397
4132.620   Li I   1.848 -1.732
4132.626   Ce I   0.823 -0.920
4132.632 12CH     2.052 -3.873
4132.637 12CH     1.955 -3.873
4132.642   NH     2.436 -3.462
4132.642   NH     2.410 -3.283
4132.644   NH     2.703 -3.078
4132.652   Fe I   4.076 -4.408
4132.690 12CH     2.438 -4.805
4132.692   Tm I   2.421 -0.130
4132.711   Fe I   4.154 -2.703
4132.733 13CH     0.557 -3.688
4132.738   NH     1.454 -4.621
4132.753   Th I   1.204 -0.600
4132.758 12CH     1.816 -4.388
4132.767   Ce I   1.365 -1.590
4132.775 12CH     2.438 -2.145
4132.776   NH     2.460 -3.431
4132.800    O II 25.832 -0.065
4132.801   NH     1.575 -4.271
4132.827   Ce I   2.596 -3.510
4132.828 13CH     1.668 -3.873
4132.832 13CH     2.113 -4.492
4132.839   Dy I   1.654 -0.810
4132.844 12CH     1.955 -1.066
4132.846 12CH     2.052 -1.055
4132.873    V I   1.064 -3.100
4132.890   NH     1.616 -4.096
4132.899   Fe I   2.843 -1.006
4132.905   NH     1.747 -4.614
4132.909   NH     2.080 -4.070
4132.912 13CH     1.649 -4.492
4132.917 13CH     2.448 -3.675
4132.943   Fe I   1.608 -4.969
4132.945 12CH     1.808 -4.782
4132.981   Sc I   1.943 +0.262
4132.984 13CH     1.718 -4.799
4133.008   Mo I   2.836 -1.523
4133.026   NH     1.747 -4.696
4133.039   Mn I   4.666 -3.137
4133.045   Ce I   1.482 -0.670
4133.052 13CH     2.448 -3.686
4133.061 13CH     1.827 -4.256
4133.065   NH     2.081 -4.728
4133.066    V I   1.869 -3.436
4133.075    V I   2.365 -4.120
4133.126 13CH     1.657 -4.542
4133.169   Sm I   0.248 -1.670
4133.191   Ce I   3.325 -3.320
4133.194 13CH     3.080 -2.842
4133.201    U I   0.718 -1.095
4133.204 13CH     2.346 -3.873
4133.211   Tm I   3.295 -2.580
4133.216 12CH     1.859 -1.065
4133.252   Cr I   3.817 -2.215
4133.285 12CH     2.150 -1.033
4133.339 12CH     2.368 -2.190
4133.344   NH     2.708 -3.101
4133.348 13CH     2.102 -3.994
4133.350   Nd I   0.321 -0.490
4133.353   Dy I   1.530 -0.309
4133.368 12CH     1.859 -3.873
4133.406 13CH     3.080 -2.851
4133.425   Re I   2.022 -0.620
4133.427   NH     1.619 -4.129
4133.428   Co I   2.877 -3.679
4133.437 12CH     2.150 -3.873
4133.457 13CH     1.955 -3.873
4133.481    W I   2.422 -0.320
4133.491    U I   0.000 -0.760
4133.505 12CH     0.840 -4.406
4133.515   NH     1.615 -4.045
4133.517 13CH     2.052 -3.873
4133.519 12CH     2.368 -2.177
4133.540   CN     0.987 -4.713
4133.562   CN     1.093 -4.964
4133.570 12CH     1.859 -1.078
4133.584   Sc I   1.996 -4.374
4133.603   Fe I   4.209 -1.363
4133.604 13CH     2.438 -2.158
4133.613 13CH     2.368 -2.190
4133.623   Cr II  8.215 -2.984
4133.629   CN     0.936 -0.598
4133.650   NH     2.460 -3.405
4133.657 12CH     2.151 -1.044
4133.668   NH     2.099 -4.848
4133.678 12CH     2.448 -3.675
4133.678   Ce I   0.601 -1.140
4133.690   CN     0.936 -0.608
4133.696   NH     2.703 -3.026
4133.734    V I   2.578 -1.901
4133.739   Fe I   3.695 -4.587
4133.742   CN     0.936 -4.191
4133.756 12CH     2.448 -3.686
4133.768 13CH     2.438 -2.252
4133.769   NH     2.099 -4.056
4133.770    V I   1.051 -1.852
4133.785 13CH     2.368 -2.177
4133.794   Ce I   0.516 +0.300
4133.796   NH     2.901 -2.978
4133.799   NH     2.436 -3.406
4133.800   NH     2.116 -3.990
4133.801   Ce I   0.864 +0.370
4133.809 13CH     2.438 -2.238
4133.837 13CH     2.438 -2.145
4133.849   Dy I   1.239 +0.603
4133.850 12CH     0.557 -1.913
4133.854 13CH     2.034 -4.492
4133.856   Fe I   3.366 -1.311
4133.862   Fe I   4.256 -3.189
4133.868 12CH     0.557 -3.688
4133.874   NH     2.829 -4.490
4133.878 12CH     2.102 -3.994
4133.893 12CH     2.883 -4.284
4133.904   Tm I   3.435 -3.380
4133.931 12CH     2.102 -1.538
4133.948   NH     1.500 -4.822
4133.977 12CH     2.102 -1.555
4133.978   NH     2.436 -4.520
4133.994 12CH     2.884 -4.294
4133.996   Fe I   4.313 -2.805
4133.998   NH     2.095 -3.967
4134.049 12CH     0.557 -1.907
4134.051    V I   1.942 -1.672
4134.051   Co II  8.702 -3.674
4134.062   Ce I   1.206 -2.920
4134.068   Th I   0.000 -1.154
4134.076 13CH     0.642 -4.588
4134.093 13CH     1.668 -1.101
4134.097 12CH     1.578 -4.492
4134.113   Th I   1.141 -0.890
4134.129 13CH     1.859 -3.873
4134.132 13CH     1.668 -1.089
4134.140   Dy I   1.355 +0.120
4134.155 13CH     2.102 -1.538
4134.164   Gd I   0.066 -0.331
4134.179 13CH     0.840 -4.406
4134.185 13CH     2.102 -1.555
4134.194   Fe I   2.609 -3.811
4134.237   NH     2.708 -4.214
4134.283    V I   2.278 -4.138
4134.288   NH     2.708 -3.078
4134.290 13CH     1.654 -2.463
4134.290   Tb I   0.816 -1.040
4134.314   Zr I   1.582 -0.440
4134.315 12CH     1.507 -4.492
4134.336   Fe I   0.000 -4.721
4134.338   Ti II  5.058 -4.176
4134.356 13CH     1.654 -2.441
4134.391 13CH     2.150 -3.873
4134.404   Cr I   4.096 -0.351
4134.421   Fe I   3.015 -1.696
4134.426   Fe I   3.417 -2.201
4134.433   NH     2.465 -3.431
4134.435   Tm I   3.102 -0.810
4134.478   Yb I   3.566 -2.240
4134.480    V I   0.301 -0.226
4134.504   NH     1.619 -4.096
4134.505   Ti I   2.506 -4.131
4134.561   NH     1.499 -4.780
4134.568   NH     1.500 -4.803
4134.587   Nb I   1.403 -0.460
4134.603 12CH     1.764 -1.077
4134.625   Mn I   4.827 -1.184
4134.644   NH     2.460 -3.355
4134.657   Ce I   2.568 +0.470
4134.678   Fe I   2.829 -0.649
4134.704 12CH     1.576 -1.101
4134.706   Nd I   0.380 -1.140
4134.709   Dy I   0.874 -0.950
4134.716   Fe I   4.446 -2.350
4134.724   Yb I   5.450 -3.120
4134.753 12CH     1.764 -3.873
4134.779 12CH     1.654 -2.463
4134.782 12CH     1.576 -1.114
4134.806   NH     2.432 -3.237
4134.813    V II  6.042 -4.567
4134.818   NH     2.705 -2.781
4134.827 12CH     1.654 -4.708
4134.849 13CH     1.581 -4.875
4134.851 12CH     1.576 -3.873
4134.856   Ru I   1.461 -2.160
4134.872   Yb I   5.633 -3.310
4134.892   NH     2.432 -3.237
4134.909 13CH     1.654 -4.708
4134.914 12CH     1.654 -2.441
4134.933 13CH     3.080 -4.584
4134.933 13CH     2.438 -4.805
4134.941   Ce I   2.995 -2.640
4134.946 12CH     1.764 -1.089
4134.977   Fe I   4.387 -3.065
4134.986   Mn I   4.268 -3.582
4134.987 13CH     1.955 -1.054
4134.993 12CH     2.250 -1.023
4134.996 12CH     2.197 -4.492
4135.003 13CH     2.346 -1.023
4135.018 13CH     1.578 -4.492
4135.019   NH     2.116 -3.959
4135.027   NH     2.945 -3.028
4135.034 13CH     2.055 -4.805
4135.034   Mn I   4.247 -0.030
4135.042   CN     0.842 -4.556
4135.054   Cr I   4.099 -2.671
4135.059    V I   2.332 -4.432
4135.061   NH     1.582 -4.180
4135.064   Tm I   4.162 -2.360
4135.064 13CH     0.488 -4.430
4135.069   CN     0.987 -4.705
4135.078 13CH     2.346 -1.013
4135.078   NH     2.732 -3.049
4135.095   Yb I   4.313 -0.210
4135.102   Ce I   0.328 -3.110
4135.109   Ce I   0.857 -1.030
4135.124   NH     1.619 -4.045
4135.128 13CH     2.052 -1.043
4135.129   Ti I   2.305 -1.625
4135.142   Sm I   0.659 -0.865
4135.145 12CH     2.250 -3.873
4135.167   Mn I   4.258 -1.933
4135.167 13CH     3.080 -4.594
4135.169 13CH     1.507 -4.492
4135.206 13CH     1.955 -1.066
4135.213 12CH     2.116 -4.492
4135.215   Mo I   2.836 -1.825
4135.232 12CH     1.718 -4.799
4135.243   NH     2.465 -4.598
4135.269   Fe I   3.397 -2.955
4135.269   NH     2.599 -4.696
4135.275   Rh I   0.706 -0.680
4135.296    V I   1.081 -1.208
4135.298   Yb I   5.073 -2.380
4135.306   NH     2.465 -3.405
4135.307   Mn II  5.815 -3.278
4135.316   Mn I   4.354 -1.587
4135.320   Nd I   0.631 -0.070
4135.338   NH     2.708 -3.026
4135.338   NH     2.705 -2.781
4135.348 13CH     2.052 -1.055
4135.369 12CH     2.250 -1.034
4135.369   NH     2.491 -3.379
4135.377   Mo I   3.179 -1.154
4135.379 12CH     2.438 -2.252
4135.413 12CH     0.642 -4.588
4135.419    V I   3.283 -4.112
4135.424   Ce I   0.559 -0.820
4135.427   Nb I   1.574 -0.650
4135.444   CN     0.916 -0.608
4135.445   Tm I   4.355 -2.750
4135.446   NH     2.906 -2.978
4135.449 13CH     1.576 -3.873
4135.453 12CH     2.438 -4.805
4135.456 13CH     1.764 -3.873
4135.477   Cr I   4.193 -3.307
4135.487   Ce I   1.194 -0.680
4135.491   NH     2.120 -3.990
4135.491   NH     1.504 -4.822
4135.499   CN     0.916 -0.618
4135.501   Sm I   0.185 -1.114
4135.509   Mo I   2.523 -2.175
4135.519   NH     2.708 -4.180
4135.549 12CH     2.438 -2.238
4135.550   CN     0.916 -4.181
4135.573   Sc I   3.340 -2.305
4135.579 13CH     1.859 -1.065
4135.604    C I   7.946 -3.070
4135.605 12CH     2.448 -1.003
4135.614   Sc I   3.057 -3.822
4135.622 12CH     1.657 -4.542
4135.641   Sc I   3.057 -3.922
4135.656   Zr I   0.633 -1.080
4135.677   NH     2.099 -3.967
4135.680   Fe I   0.500 -6.000
4135.686   Cr II  5.670 -3.269
4135.699 12CH     2.448 -1.013
4135.755   Fe I   4.191 -1.800
4135.756 12CH     2.448 -3.873
4135.756    U I   0.779 -1.205
4135.771 13CH     1.806 -3.810
4135.773   Cr II  5.319 -3.237
4135.775   Os I   0.516 -1.260
4135.802 13CH     1.859 -1.078
4135.841   NH     2.099 -4.779
4135.845   Cr I   3.011 -3.144
4135.850   Ce I   1.581 -1.530
4135.870 13CH     2.055 -1.978
4135.892   Ce I   1.319 -0.470
4135.914   NH     2.732 -3.027
4135.919   Ti I   2.292 -1.799
4135.937 12CH     2.688 -2.615
4135.949 12CH     2.055 -1.978
4135.971 13CH     1.611 -4.566
4135.990 13CH     2.055 -1.962
4136.007 12CH     2.055 -4.708
4136.013   NH     2.945 -3.028
4136.027   Ce I   1.412 -2.870
4136.034 12CH     2.055 -4.805
4136.059   NH     1.518 -4.354
4136.078   Tm I   3.783 -1.540
4136.086 13CH     2.150 -1.033
4136.088 12CH     0.410 -4.326
4136.093 12CH     2.055 -1.962
4136.103    V I   1.869 -4.058
4136.107   NH     1.504 -4.803
4136.129 12CH     3.074 -3.277
4136.135 13CH     1.568 -2.601
4136.142   NH     2.491 -3.354
4136.171 13CH     2.250 -3.873
4136.190   NH     1.504 -4.780
4136.201   Ta I   0.491 -1.510
4136.207 13CH     1.806 -1.385
4136.208   NH     1.582 -4.145
4136.236 12CH     1.827 -4.256
4136.248   NH     1.444 -4.983
4136.248 13CH     2.441 -4.805
4136.255 13CH     1.568 -2.552
4136.285   Th I   1.473 +0.145
4136.293    C I   7.946 -4.220
4136.298   NH     2.464 -3.355
4136.307 13CH     2.151 -1.044
4136.308 12CH     2.688 -2.626
4136.315 13CH     1.806 -1.291
4136.319   Tm I   2.606 -2.840
4136.336 12CH     0.488 -4.430
4136.344    W I   2.267 -0.740
4136.377    V I   0.287 -2.290
4136.389   Fe I   4.415 -3.403
4136.423 13CH     1.841 -4.155
4136.445   Ni I   3.306 -4.748
4136.450   Re I   1.457 -1.040
4136.457 12CH     2.441 -4.805
4136.469 12CH     3.074 -3.286
4136.482   NH     2.913 -4.868
4136.485   NH     2.465 -4.557
4136.495 13CH     1.568 -4.424
4136.505   Ca I   4.680 -3.577
4136.512 13CH     1.656 -2.441
4136.521   Fe I   3.366 -1.516
4136.543 12CH     2.441 -2.145
4136.546 12CH     1.806 -1.385
4136.575 12CH     1.671 -1.089
4136.586   NH     2.116 -3.885
4136.592 12CH     1.806 -3.815
4136.594 13CH     1.656 -2.463
4136.601   NH     2.141 -3.910
4136.615   NH     2.913 -4.879
4136.617   NH     2.120 -4.889
4136.625 13CH     2.197 -4.492
4136.639 12CH     1.568 -2.601
4136.639 12CH     1.806 -3.810
4136.644 12CH     2.441 -2.158
4136.651 13CH     1.576 -1.114
4136.685 12CH     1.806 -1.291
4136.687 13CH     1.576 -1.101
4136.690   NH     1.586 -4.180
4136.692 12CH     1.568 -4.424
4136.710   NH     2.120 -3.959
4136.724 12CH     1.671 -3.873
4136.730   Tm I   3.955 -1.450
4136.731 13CH     2.688 -2.615
4136.736 13CH     2.116 -4.492
4136.741   NH     2.737 -3.049
4136.746 13CH     0.410 -4.326
4136.747   Nd I   0.380 -1.030
4136.750   Ce I   0.655 -2.190
4136.753 13CH     1.806 -3.815
4136.758   NH     2.568 -2.893
4136.771   Sc I   2.320 -1.119
4136.782   Ce I   0.893 -0.890
4136.813    U I   0.548 -1.265
4136.813 12CH     1.568 -2.552
4136.823   NH     2.732 -2.981
4136.829 13CH     2.055 -4.708
4136.835 13CH     1.764 -1.077
4136.855   Ni I   3.306 -4.482
4136.872   Yb I   6.877 -2.270
4136.876   NH     1.518 -4.330
4136.882   Ti I   2.250 -0.446
4136.888   Ca I   5.807 -2.892
4136.895   Ce I   0.740 -0.220
4136.902   Mn II  6.139 -1.290
4136.909 12CH     1.671 -1.101
4136.921    V I   2.256 -0.680
4136.923 12CH     1.509 -4.492
4136.924   Mo I   3.302 -1.210
4136.936   Yb I   6.660 -1.540
4136.940 13CH     2.448 -3.873
4136.954   NH     1.582 -4.086
4136.998   Fe I   3.412 -0.452
4137.000   NH     2.491 -3.310
4137.011   Ce I   2.577 -1.760
4137.036   NH     2.496 -3.379
4137.041   La I   0.131 -0.880
4137.051 13CH     1.764 -1.089
4137.060    V II  4.776 -4.359
4137.067   Eu I   1.994 -0.020
4137.068   NH     1.517 -4.297
4137.070 12CH     1.656 -2.441
4137.071   CN     0.843 -4.548
4137.076   NH     2.568 -2.893
4137.077 13CH     2.688 -2.626
4137.084 12CH     1.656 -2.463
4137.086   Nb I   0.000 -0.440
4137.102   Gd I   1.233 -0.120
4137.132 12CH     1.656 -4.708
4137.133   Ca I   4.681 -3.143
4137.190    V I   2.332 -1.211
4137.201   Ce I   3.328 -1.360
4137.214 13CH     1.656 -4.708
4137.222 13CH     1.816 -4.619
4137.228   Ru I   0.997 -1.870
4137.240   CN     0.897 -0.618
4137.254   NH     1.177 -4.946
4137.257 13CH     1.569 -2.601
4137.272   Mn I   3.383 -1.500
4137.284   Ti I   2.318 -0.283
4137.291 13CH     1.569 -2.552
4137.312   CN     0.897 -0.628
4137.317   Yb I   6.586 -3.730
4137.341   Fe II  9.171 -3.977
4137.351   Ca I   5.932 -2.159
4137.362   CN     0.897 -4.170
4137.375 13CH     1.671 -3.873
4137.392   Cr I   4.106 -1.216
4137.420   Fe I   4.283 -1.090
4137.421   Ce I   2.885 -2.010
4137.421   Ce I   1.482 -0.790
4137.464    W I   0.412 -1.807
4137.466   Ce I   0.635 -0.430
4137.471   Fe II  7.604 -4.336
4137.474   Tm I   3.764 -2.510
4137.476 12CH     0.411 -4.326
4137.508   NH     1.441 -4.700
4137.510 12CH     3.080 -4.584
4137.515 13CH     1.807 -3.810
4137.531   NH     2.737 -4.244
4137.576   NH     2.737 -3.027
4137.578   Fe I   4.387 -4.420
4137.579 13CH     2.441 -2.238
4137.584   Nb I   1.490 -0.730
4137.594 12CH     3.080 -4.594
4137.601   Re I   2.700 -0.630
4137.606 13CH     2.441 -2.145
4137.616 13CH     1.569 -4.424
4137.632   Fe I   4.231 -3.434
4137.645   Ce I   0.516 +0.440
4137.649 12CH     2.814 -2.393
4137.656 13CH     2.441 -2.158
4137.663   NH     2.141 -3.880
4137.664 13CH     3.074 -3.277
4137.684   NH     1.521 -4.354
4137.708   NH     2.829 -4.453
4137.709 12CH     2.351 -1.013
4137.709   Ce I   1.582 -2.350
4137.726   Ti I   2.160 -2.352
4137.753   NH     2.496 -4.628
4137.759   Fe II  9.905 -4.279
4137.760 12CH     1.569 -2.601
4137.777 13CH     1.509 -4.492
4137.800   Sc I   1.996 -3.045
4137.808   NH     2.496 -3.354
4137.810   NH     2.525 -3.333
4137.813 12CH     1.569 -4.424
4137.820 13CH     2.441 -2.252
4137.841   Os I   1.887 -1.090
4137.841    V I   2.581 -1.408
4137.842 12CH     2.371 -2.177
4137.849 12CH     1.569 -2.552
4137.849 12CH     1.487 -1.113
4137.859 12CH     2.351 -3.873
4137.872   NH     1.586 -4.145
4137.882 12CH     2.814 -2.382
4137.891   Ca I   2.933 -0.992
4137.916 12CH     1.440 -4.492
4137.923   Cr I   4.099 -1.261
4137.924 12CH     1.487 -1.127
4137.936 13CH     3.074 -3.286
4137.943   Tm I   3.766 -2.440
4137.954 12CH     2.371 -2.190
4137.957 13CH     2.250 -1.023
4137.959   NH     1.552 -4.238
4137.961   NH     1.763 -4.990
4137.968   Fe I   2.833 -3.787
4137.972   Cr I   2.708 -3.913
4137.974    V I   1.064 -1.907
4137.985   Ti I   2.487 -4.659
4137.995 12CH     1.487 -3.749
4138.028   Gd I   0.865 -0.619
4138.043    W I   1.650 -0.890
4138.060 13CH     1.807 -1.291
4138.082 13CH     1.807 -1.385
4138.087 12CH     2.351 -1.023
4138.096   Ce I   0.924 -0.080
4138.109   Cr I   2.987 -2.364
4138.109 13CH     2.371 -2.177
4138.110    V I   1.869 -1.251
4138.120 12CH     1.581 -4.875
4138.122   Cr I   3.013 -3.520
4138.127   Yb I   6.303 -2.530
4138.132 13CH     2.058 -4.805
4138.135 13CH     0.411 -4.326
4138.167   Yb I   7.133 -1.680
4138.168    V I   1.945 -0.788
4138.173 13CH     2.250 -1.034
4138.181   Fe I   4.220 -2.466
4138.197   Tm I   2.947 -2.870
4138.206   Ca I   5.967 -3.211
4138.208   Fe II  4.732 -3.494
4138.210   Ce I   1.327 -1.090
4138.221    V I   1.711 -1.973
4138.228 13CH     2.371 -2.190
4138.245 13CH     2.119 -3.030
4138.255   CN     1.107 -0.739
4138.264   Ce I   1.079 -2.070
4138.275   NH     2.120 -3.885
4138.283   Cr I   4.402 -4.206
4138.284    V II  6.478 -4.598
4138.295   Nb I   2.236 -0.200
4138.295    W I   2.458 -0.330
4138.295   Cr II  8.227 -4.853
4138.299   Ti I   1.873 -3.755
4138.301   NH     2.145 -3.910
4138.316   CN     1.107 -0.758
4138.330   Tm I   1.088 -0.090
4138.342   CN     1.107 -3.772
4138.350   Ce I   1.348 +0.250
4138.365   Co I   2.542 -3.134
4138.375 13CH     2.119 -3.043
4138.376   Ce I   0.470 -1.790
4138.384 12CH     1.807 -3.810
4138.390   Tm I   1.627 -0.290
4138.395   Cr I   4.204 -3.135
4138.405   Fe II  2.828 -4.316
4138.406    V I   2.565 -2.997
4138.413 13CH     1.569 -4.591
4138.417   NH     2.764 -3.003
4138.420    V I   2.678 -4.416
4138.421 12CH     1.807 -1.385
4138.430 12CH     1.807 -1.291
4138.434   Ni I   4.167 -1.142
4138.447   Yb I   6.303 -2.040
4138.447   NH     2.120 -4.828
4138.467 12CH     1.807 -3.815
4138.483   NH     2.737 -2.981
4138.493   NH     1.521 -4.330
4138.495   NH     2.525 -3.309
4138.516   Tm I   4.140 -1.860
4138.536   Dy I   1.056 -0.520
4138.539   Mo I   3.033 -1.389
4138.546 13CH     1.487 -3.749
4138.547   NH     1.176 -4.858
4138.550   Tm I   4.104 -2.470
4138.574 12CH     1.611 -4.566
4138.621   NH     1.586 -4.086
4138.627   Co I   3.732 -1.716
4138.629 13CH     1.807 -3.815
4138.653    U I   0.285 -1.694
4138.664   NH     2.496 -3.310
4138.671   NH     2.737 -4.212
4138.682 13CH     1.671 -1.089
4138.682   NH     1.521 -4.297
4138.704 13CH     1.440 -4.492
4138.708   Mn I   4.666 -2.215
4138.712   NH     1.179 -4.946
4138.725   Sm I   0.101 -1.745
4138.831 13CH     2.448 -1.013
4138.839   Fe I   2.279 -3.333
4138.851 13CH     2.452 -3.675
4138.858   NH     2.496 -4.590
4138.894 13CH     1.671 -1.101
4138.911 13CH     2.448 -1.003
4138.918   Sm I   0.544 -1.620
4138.920   Mn II  6.913 -2.986
4138.964 13CH     2.351 -3.873
4138.973   NH     2.141 -3.817
4138.976 12CH     2.119 -3.030
4138.987 13CH     2.441 -4.805
4138.996   Fe I   4.387 -2.101
4139.013   CN     0.878 -0.628
4139.019   Ni I   3.796 -3.570
4139.024   Ce I   0.000 -2.240
4139.029   Tm I   4.329 -3.010
4139.030   Ni I   4.165 -4.461
4139.032   CN     1.120 -4.966
4139.036 12CH     2.119 -3.043
4139.048 12CH     2.200 -4.492
4139.050   Nd I   0.321 -2.000
4139.072 12CH     1.580 -1.101
4139.079   CN     0.878 -0.639
4139.088   Fe I   4.256 -2.402
4139.089 13CH     2.058 -1.962
4139.099   NH     2.168 -3.843
4139.108   Ca I   6.040 -2.535
4139.120   Mn I   4.345 -3.403
4139.128   CN     0.878 -4.160
4139.134 12CH     2.058 -4.805
4139.138    U I   0.000 -1.675
4139.157   NH     2.764 -2.981
4139.176   Fe I   4.143 -3.116
4139.176   Cr I   2.709 -3.411
4139.187 13CH     2.058 -1.978
4139.192 12CH     2.058 -1.962
4139.198   Tm I   3.884 -2.940
4139.204   NH     1.552 -4.200
4139.206   Mn I   4.345 -2.867
4139.220 12CH     1.580 -3.873
4139.236   NH     2.525 -3.269
4139.246    V I   1.893 -0.485
4139.258   NH     2.615 -4.793
4139.266 12CH     2.058 -1.978
4139.267   NH     1.444 -4.700
4139.274   Cr I   3.850 -2.887
4139.275 13CH     2.452 -3.686
4139.276   NH     2.145 -4.928
4139.318    W I   2.037 -0.960
4139.321 12CH     2.441 -2.238
4139.324 12CH     2.058 -4.708
4139.347   Tm I   3.648 -1.000
4139.353   Fe I   4.256 -3.682
4139.362   NH     2.145 -3.880
4139.369    V I   1.218 -2.873
4139.396 12CH     1.580 -1.114
4139.408   Ce I   0.417 -2.150
4139.424   Nb I   0.049 -1.020
4139.434 12CH     2.441 -2.252
4139.435   Ce I   1.274 -1.880
4139.439   CN     1.097 -0.758
4139.444   Co I   2.042 -2.423
4139.471   Ti I   2.231 -0.807
4139.487   NH     2.529 -3.333
4139.491 13CH     0.686 -3.962
4139.507   CN     1.097 -0.777
4139.508 12CH     2.441 -4.805
4139.520   Mo I   2.070 -2.366
4139.532   CN     1.097 -3.753
4139.559   Dy I   0.874 -0.720
4139.563 12CH     1.841 -4.155
4139.614 12CH     2.452 -3.675
4139.617   NH     1.555 -4.238
4139.660   Sc I   2.109 -1.150
4139.664 13CH     1.857 -4.073
4139.684 13CH     1.487 -1.127
4139.696   Nb I   0.130 -0.220
4139.703   Fe I   4.260 -3.116
4139.718   Fe II  4.495 -3.760
4139.720 13CH     1.487 -1.113
4139.722 13CH     2.814 -2.393
4139.743   Tm I   4.141 -2.450
4139.761   Ca I   4.681 -3.193
4139.810    V I   3.286 -4.279
4139.814   Ce I   0.875 -1.310
4139.816 12CH     2.282 -4.492
4139.820 13CH     1.580 -3.873
4139.837   Ti I   2.289 -1.069
4139.863   Ce I   3.335 -0.780
4139.869 13CH     0.686 -1.658
4139.869 13CH     1.872 -2.631
4139.873 13CH     1.306 -4.993
4139.904 13CH     0.686 -1.691
4139.927   Fe I   0.989 -3.629
4139.938 13CH     1.872 -2.614
4139.938   NH     1.179 -4.858
4139.943   NH     2.764 -2.940
4139.959 12CH     2.441 -4.693
4139.981 12CH     2.452 -3.686
4139.996   Zr I   1.751 -0.570
4140.031   NH     2.168 -3.814
4140.056 13CH     2.814 -2.382
4140.084    V II  4.704 -1.914
4140.097 13CH     1.656 -4.819
4140.099   NH     2.769 -3.003
4140.099   NH     1.552 -4.133
4140.122   NH     2.529 -4.656
4140.130   NH     2.561 -3.291
4140.147 13CH     2.058 -4.708
4140.171   NH     2.530 -3.309
4140.198   Cr I   4.096 -2.709
4140.233   Tm I   3.766 -1.840
4140.235   Th I   1.145 -0.850
4140.240   Fe I   2.949 -3.459
4140.247   Mn I   4.827 -1.541
4140.262 12CH     0.784 -4.400
4140.274   Sc I   1.954 +0.381
4140.283 13CH     0.686 -3.898
4140.301 13CH     2.441 -4.693
4140.314   Ce I   3.825 -2.890
4140.347   CN     0.860 -4.543
4140.356 12CH     1.442 -4.492
4140.396    V I   2.264 -3.645
4140.403   Fe I   3.417 -1.297
4140.414   Ti I   2.239 -1.088
4140.428 13CH     1.528 -4.617
4140.449   Gd I   0.556 -1.220
4140.461 12CH     1.872 -2.631
4140.463   Mn II  5.567 -2.541
4140.463   NH     1.763 -4.968
4140.472   Fe I   3.397 -2.987
4140.502   NH     1.525 -4.305
4140.504 12CH     2.550 -0.993
4140.505 12CH     1.816 -4.619
4140.509   Ti I   3.062 -2.906
4140.515   Ce I   1.013 -1.620
4140.522   Ca I   4.131 -4.487
4140.532   Fe I   4.387 -5.045
4140.576   CN     1.013 -4.705
4140.593   CN     1.120 -4.956
4140.598 12CH     2.550 -1.003
4140.603 12CH     1.872 -2.614
4140.615   CN     1.088 -0.777
4140.618   Ca I   4.763 -2.236
4140.651 12CH     2.550 -3.873
4140.669   CN     1.088 -0.798
4140.670   NH     2.145 -3.817
4140.680 13CH     2.200 -4.492
4140.693   CN     1.088 -3.733
4140.699   Co II  5.055 -3.257
4140.700   Cr I   3.845 -1.085
4140.703    O II 25.837 -1.413
4140.712   Ce I   1.103 -2.100
4140.736   NH     2.561 -3.269
4140.746   Co II  8.372 -2.374
4140.747   Ce I   0.521 -1.360
4140.753   Fe I   4.446 -4.928
4140.767   CN     0.860 -0.639
4140.799   NH     2.769 -4.271
4140.805   NH     2.172 -3.843
4140.825   CN     0.860 -0.650
4140.828   NH     1.773 -4.728
4140.837   NH     2.769 -2.981
4140.843 13CH     2.351 -1.013
4140.849   NH     2.145 -4.873
4140.852   Cr II  9.532 -2.812
4140.873   CN     0.860 -4.149
4140.876   NH     1.556 -4.200
4140.885 13CH     0.784 -4.400
4140.909   Cr I   4.446 -2.767
4140.910   NH     2.529 -3.269
4140.937   Ce I   1.014 -2.070
4140.979   Tm I   3.955 -2.010
4141.005   Gd I   1.575 -0.720
4141.056 13CH     2.351 -1.023
4141.056   Mn I   4.258 -0.180
4141.059 13CH     1.580 -1.101
4141.110   NH     2.530 -4.621
4141.113    V II  6.470 -3.817
4141.116 12CH     1.569 -4.591
4141.126 12CH     0.686 -1.658
4141.141   NH     2.168 -3.759
4141.145   Sc I   2.001 -3.874
4141.145 13CH     1.442 -4.492
4141.152 12CH     0.686 -3.898
4141.168   Co I   3.665 -1.792
4141.174 12CH     0.686 -3.962
4141.200 12CH     0.686 -1.691
4141.221    U I   1.041 -0.263
4141.221   Sc I   2.109 -2.116
4141.224   Pr I   0.550 +0.143
4141.241   Co I   0.629 -5.000
4141.257 13CH     1.598 -4.803
4141.269 13CH     1.580 -1.114
4141.311   NH     2.198 -3.785
4141.324    V I   2.286 -0.402
4141.327   Tm I   3.958 -2.420
4141.330   Ca I   4.680 -4.764
4141.350   Ca I   4.763 -1.219
4141.376   NH     2.561 -3.232
4141.380   Ce I   0.869 -2.860
4141.400   Co II  8.712 -2.577
4141.420 12CH     1.399 -1.126
4141.427    V II  5.537 -3.244
4141.441   NH     2.434 -3.237
4141.452   Tm I   1.111 -2.510
4141.457   Tm I   3.283 -1.080
4141.461   Yb I   5.868 -1.540
4141.492 12CH     1.399 -1.140
4141.506   Dy I   0.103 -1.281
4141.512   NH     2.844 -4.511
4141.522   NH     2.759 -2.749
4141.528   NH     2.434 -3.237
4141.547 12CH     2.452 -1.003
4141.549   NH     1.467 -4.385
4141.559 13CH     2.282 -4.492
4141.560   Tm I   3.580 -3.090
4141.562 12CH     1.399 -3.749
4141.621   NH     2.769 -2.940
4141.632   Th I   2.203 +0.028
4141.641 13CH     1.323 -4.916
4141.658   NH     2.172 -4.964
4141.683   Fe I   2.728 -4.648
4141.693   Mn I   4.268 -2.045
4141.698 12CH     2.452 -3.873
4141.703    V I   3.315 -3.837
4141.718   La I   0.403 -0.660
4141.718   NH     1.431 -4.845
4141.737   NH     2.172 -3.814
4141.742   Co II  5.068 -3.177
4141.757   NH     2.798 -2.962
4141.759   Fe II  7.567 -3.774
4141.759   CN     1.079 -0.798
4141.763 12CH     0.786 -4.400
4141.781   Fe II  9.905 -4.529
4141.784   Sc I   2.111 -2.178
4141.794   NH     1.555 -4.133
4141.799   Fe I   4.143 -4.630
4141.815    V I   0.262 -2.760
4141.815   CN     1.079 -0.820
4141.816   NH     2.769 -4.241
4141.818   NH     2.566 -3.291
4141.838   CN     1.079 -3.711
4141.856   Mn I   4.273 -2.684
4141.858    U I   0.077 -1.143
4141.863   Fe I   3.015 -1.927
4141.867   NH     1.526 -4.264
4141.879   Mo I   3.223 -1.733
4141.880   Ce I   1.775 -1.480
4141.902   Fe I   2.728 -3.197
4141.907   Sc II  6.908 -3.246
4141.924 13CH     2.550 -3.873
4141.929 12CH     2.452 -1.013
4141.960   Ca I   4.681 -4.439
4141.979   Ce I   1.676 -1.980
4142.008 13CH     1.491 -4.646
4142.033   Ce I   0.521 -1.290
4142.041 12CH     1.490 -1.113
4142.041   Mo I   2.070 -2.255
4142.042   Ce I   1.339 -2.660
4142.070 13CH     1.399 -3.749
4142.086 12CH     1.376 -4.492
4142.090   CN     1.013 -4.697
4142.093    V I   2.616 -2.805
4142.110   Tm I   3.947 -3.140
4142.119   Ca I   4.763 -0.461
4142.124   NH     2.759 -2.749
4142.129   Fe I   4.652 -2.491
4142.134   NH     2.198 -3.757
4142.151   Ni I   3.898 -0.842
4142.159   Mo I   3.156 -1.212
4142.173   Fe I   4.283 -3.554
4142.187 12CH     1.490 -3.749
4142.200   Cr I   4.447 +0.039
4142.211   NH     1.529 -4.305
4142.225   Ce I   2.473 -3.580
4142.237   Nb I   1.369 -1.050
4142.249    W I   2.246 -0.460
4142.249   NH     2.615 -4.720
4142.292   Fe I   2.453 -3.883
4142.355 12CH     1.490 -1.127
4142.360    V I   2.278 -2.396
4142.364   Yb I   3.914 -3.070
4142.369   NH     1.431 -4.826
4142.370   NH     2.600 -3.253
4142.381   NH     2.566 -4.681
4142.386 13CH     0.786 -4.400
4142.395   NH     1.431 -4.801
4142.397   Ce I   0.696 +0.300
4142.410   NH     2.798 -2.940
4142.412   NH     1.467 -4.360
4142.420   Fe I   3.573 -3.290
4142.423   NH     2.566 -3.269
4142.454   Cr I   3.122 -1.899
4142.472 12CH     1.656 -4.819
4142.473   Ti I   2.677 -0.410
4142.474   Th I   1.796 -0.321
4142.474   Fe I   4.371 -1.775
4142.488   CN     0.843 -0.650
4142.551   Tm I   3.102 -2.360
4142.556   CN     0.842 -0.661
4142.565   Tm I   4.081 -1.930
4142.565   NH     2.460 -3.195
4142.588   Fe I   4.301 -1.150
4142.590   Ni I   4.167 -1.661
4142.596   NH     1.776 -4.728
4142.603   CN     0.843 -4.138
4142.610   Ti I   2.239 -2.316
4142.614    V I   0.275 -2.670
4142.638   Ce I   1.027 -1.490
4142.659   NH     1.467 -4.325
4142.670   NH     1.502 -4.386
4142.685   NH     2.460 -3.195
4142.697   Sm I   0.434 -1.700
4142.701   Th I   0.000 -1.239
4142.739 13CH     1.490 -3.749
4142.760 12CH     1.857 -4.073
4142.763   CN     0.773 -0.776
4142.766   NH     1.773 -4.697
4142.786   Ce I   1.404 -1.630
4142.796 13CH     1.876 -4.004
4142.806 12CH     2.817 -2.382
4142.813 13CH     1.376 -4.492
4142.825   Ce I   0.704 -0.500
4142.835   CN     0.773 -0.785
4142.836    Y I   0.000 +0.210
4142.845   NH     2.172 -3.759
4142.856   Ce I   1.582 -2.030
4142.868    V I   1.081 -2.047
4142.875   Ti I   1.739 -2.169
4142.880   CN     1.070 -0.820
4142.880 13CH     2.122 -3.030
4142.885 13CH     2.452 -3.873
4142.894   CN     0.773 -4.444
4142.905   NH     2.600 -3.232
4142.911 12CH     2.818 -2.393
4142.911 13CH     1.344 -4.853
4142.914   Er I   0.636 -0.725
4142.920    V II  3.973 -1.992
4142.931   CN     1.070 -0.843
4142.951   NH     1.525 -4.185
4142.952   CN     1.070 -3.689
4142.959   Ni I   4.088 -1.220
4142.963   Sm I   0.388 -1.703
4142.973   Th I   0.510 -2.429
4143.023   NH     2.202 -3.785
4143.031   NH     2.172 -4.914
4143.043   Ti I   2.305 -0.238
4143.060   NH     2.566 -3.232
4143.070   Yb I   5.341 -2.570
4143.083   Ca I   4.624 -2.550
4143.084   NH     2.198 -3.708
4143.088   NH     2.798 -2.902
4143.100   Dy I   0.590 -0.480
4143.112   Pr I   0.372 +0.365
4143.114 12CH     2.444 -4.693
4143.134 13CH     1.456 -4.678
4143.150 13CH     1.399 -1.140
4143.155   Ni I   3.480 -4.419
4143.155 12CH     1.306 -4.993
4143.168   Ti I   2.297 -1.851
4143.172   NH     1.471 -4.385
4143.177    V II  6.496 -4.343
4143.182 13CH     1.399 -1.126
4143.196   Nb I   0.019 -1.120
4143.202   NH     2.811 -4.868
4143.225 12CH     1.528 -4.617
4143.237   Tm I   4.140 -2.700
4143.239   Cr I   4.207 -2.550
4143.254   NH     2.231 -3.734
4143.267   NH     2.566 -4.648
4143.277   Ti I   2.292 -0.665
4143.289 13CH     2.122 -3.043
4143.344   Cr I   4.208 -3.185
4143.346   Sc I   2.111 -1.352
4143.389   NH     1.436 -4.845
4143.394 13CH     1.875 -2.614
4143.396   Cr I   3.826 -3.049
4143.402   NH     2.811 -4.881
4143.415   Fe I   3.045 -0.204
4143.423   Co II  5.089 -3.792
4143.454   NH     2.600 -3.198
4143.457 13CH     2.444 -4.693
4143.459   NH     2.803 -2.962
4143.497   Fe I   3.368 -1.640
4143.516   Tm I   3.580 -1.320
4143.528   NH     2.811 -4.892
4143.529   Yb I   7.956 -1.340
4143.548 13CH     1.875 -2.631
4143.556   NH     1.529 -4.264
4143.583   Co I   3.622 -2.908
4143.614 12CH     2.122 -3.030
4143.693 13CH     1.368 -4.800
4143.693    V I   1.893 -3.265
4143.694   Ce I   1.319 -0.420
4143.703   Tm I   3.631 -2.950
4143.726   Cr I   4.099 -1.644
4143.773   NH     2.202 -4.997
4143.797 13CH     1.424 -4.713
4143.814   Cr I   2.708 -4.541
4143.826   Fe I   2.858 -1.443
4143.832   Ce I   3.161 -3.950
4143.845   NH     2.202 -3.757
4143.860   Cr I   4.533 -2.751
4143.894    V I   2.608 -2.559
4143.912 13CH     2.550 -1.003
4143.916 13CH     1.490 -1.113
4143.929   NH     1.434 -4.796
4143.952 12CH     2.122 -3.043
4143.957   Cr I   2.987 -3.195
4143.977   CN     1.062 -0.843
4143.978   Cr II  8.107 -2.728
4143.982   NH     2.231 -3.707
4143.986 13CH     1.394 -4.754
4144.000 13CH     2.550 -0.993
4144.005   Ti I   2.250 -1.934
4144.007   Cr I   3.847 -0.815
4144.013   NH     1.436 -4.826
4144.017 12CH     2.285 -4.492
4144.027   CN     1.062 -0.867
4144.036   NH     1.471 -4.360
4144.039   NH     1.436 -4.801
4144.047   CN     1.062 -3.665
4144.060 12CH     1.875 -2.614
4144.066   Cr I   4.106 -1.283
4144.070   NH     2.605 -3.253
4144.079   Fe I   4.313 -1.547
4144.080   NH     2.803 -4.295
4144.111   NH     2.803 -2.940
4144.118 13CH     1.490 -1.127
4144.122    V I   2.359 -4.839
4144.141 12CH     1.875 -2.631
4144.162   Ru I   1.002 -0.370
4144.174   Sc I   2.010 -3.624
4144.181   NH     1.502 -4.340
4144.191   CN     0.825 -0.661
4144.249   Gd I   0.921 -0.566
4144.254   CN     0.825 -0.672
4144.258   Cr II  9.971 -3.088
4144.273   Fe I   4.103 -2.268
4144.299   CN     0.825 -4.127
4144.307   Yb I   7.133 -2.130
4144.316   NH     1.470 -4.325
4144.357   NH     1.505 -4.386
4144.357 12CH     1.377 -4.492
4144.361   Ce I   0.737 -0.690
4144.363   Re I   2.149 -0.910
4144.393   Yb I   5.613 -3.680
4144.406   Tb I   0.126 -0.270
4144.431   NH     1.482 -4.486
4144.466   Tm I   4.141 -2.300
4144.492   Ce I   0.478 -0.230
4144.524 12CH     1.598 -4.803
4144.536   NH     1.776 -4.697
4144.540   Nd I   0.205 -0.980
4144.552   Cr I   4.449 -1.256
4144.558    V I   2.374 -4.502
4144.560   Tm I   1.933 -2.270
4144.562 13CH     1.827 -4.504
4144.568   NH     2.605 -4.704
4144.572   Ti I   1.430 -4.652
4144.583   NH     2.641 -3.219
4144.603   NH     2.605 -3.232
4144.605    V I   2.359 -4.644
4144.665   NH     1.529 -4.185
4144.688   NH     1.763 -4.756
4144.694   Yb I   6.877 -1.900
4144.695    U I   0.285 -1.498
4144.710   NH     1.789 -4.559
4144.714   NH     2.844 -4.469
4144.765   CN     0.752 -0.785
4144.766   Ti I   2.487 -3.964
4144.787   NH     2.803 -2.902
4144.792   NH     2.202 -3.708
4144.800   NH     2.231 -3.663
4144.813    V I   2.379 -3.702
4144.822   NH     2.611 -2.852
4144.828   Cr I   4.533 -1.242
4144.837   CN     0.752 -0.794
4144.846   Ce I   0.808 -1.350
4144.853   Cr I   2.915 -3.750
4144.862 13CH     2.452 -1.003
4144.888 12CH     1.323 -4.916
4144.892 12CH     1.491 -4.646
4144.894   CN     0.752 -4.435
4144.908   Ce I   0.869 -1.540
4144.916   Fe I   4.435 -2.415
4144.927   Yb I   8.133 -1.990
4144.947   NH     2.266 -3.688
4144.969   NH     2.235 -3.734
4144.982   Ce I   0.704 -0.740
4144.986   NH     2.202 -4.952
4144.986 13CH     2.817 -2.382
4144.987   Ce I   2.129 -0.580
4144.989   NH     2.803 -4.267
4144.990 13CH     2.818 -2.393
4144.996   Ce I   0.696 +0.130
4145.021   Cr I   2.709 -3.576
4145.034   Ti I   0.900 -2.363
4145.039   Cr I   3.888 -3.641
4145.048   CN     1.055 -0.867
4145.052   NH     2.641 -3.198
4145.070 13CH     2.452 -1.013
4145.086 13CH     1.377 -4.492
4145.093   Co I   3.775 -4.519
4145.093   CN     1.055 -0.892
4145.113   CN     1.055 -3.641
4145.136   Co II  3.485 -2.116
4145.150   NH     2.605 -3.198
4145.151   NH     2.835 -2.923
4145.157    W I   1.655 -0.950
4145.164   Cr I   2.915 -4.444
4145.183   Ti I   1.443 -4.594
4145.200   Fe I   2.692 -2.930
4145.203   Tm I   4.288 -1.670
4145.204   NH     2.611 -2.852
4145.225   Sm I   0.498 -0.351
4145.253   Yb I   7.409 -2.900
4145.295   Ni I   4.266 -1.806
4145.296   Tm I   4.435 -2.250
4145.300   Cr I   2.987 -3.763
4145.365   NH     2.605 -4.673
4145.375 12CH     1.313 -1.139
4145.377   Sc I   2.001 -2.909
4145.433 12CH     1.402 -1.126
4145.442 12CH     1.313 -1.153
4145.471   Cr II  9.557 -3.150
4145.480   Mn II  5.418 -3.808
4145.486   Ce I   0.809 -1.470
4145.502   Cr I   3.826 -1.216
4145.512   NH     1.502 -4.246
4145.514 12CH     1.313 -3.749
4145.521   NH     2.641 -3.166
4145.535    V I   2.286 -0.856
4145.568   Ca I   5.921 -4.473
4145.576 12CH     1.402 -3.749
4145.592   NH     2.266 -3.663
4145.598   Mo I   2.916 -1.822
4145.620   Dy I   0.538 -1.860
4145.697   NH     2.235 -3.707
4145.719   NH     1.437 -4.796
4145.725   NH     2.835 -2.903
4145.734   Ru I   1.123 -0.650
4145.735   NH     1.465 -4.618
4145.736 12CH     1.402 -1.140
4145.752   Fe I   4.415 -3.243
4145.758   Hf I   0.699 -1.550
4145.763 13CH     2.285 -4.492
4145.781   Cr II  5.319 -1.106
4145.816 13CH     2.165 -3.994
4145.837 13CH     1.898 -3.944
4145.838   CN     0.878 -4.531
4145.838   NH     1.773 -4.553
4145.839 12CH     1.876 -4.004
4145.859   Th I   1.740 +0.000
4145.860    V I   2.684 -2.326
4145.863 12CH     2.368 -4.492
4145.872   CN     0.808 -0.672
4145.899   Mn I   4.666 -4.124
4145.906   NH     1.505 -4.340
4145.910   Tm I   2.076 -1.380
4145.936   CN     0.808 -0.684
4145.947    W I   1.508 -1.190
4145.974   Ni I   3.796 -2.705
4145.980   CN     0.808 -4.115
4145.982 13CH     1.313 -3.749
4145.985   Ti I   3.104 -0.208
4145.995   Nb I   1.369 -1.060
4146.019   Cr II  9.580 -4.909
4146.060   Dy I   1.142 +0.650
4146.064   Fe I   2.988 -1.970
4146.085 13CH     1.402 -3.749
4146.093   CN     1.047 -0.892
4146.097 12CH     1.456 -4.678
4146.117 12CH     1.344 -4.853
4146.123   Fe I   4.446 -3.437
4146.124   Nd I   1.503 -0.419
4146.127   NH     1.482 -4.435
4146.143   CN     1.047 -0.920
4146.152   NH     1.485 -4.486
4146.161   CN     1.047 -3.614
4146.200   Cr I   3.845 -2.278
4146.214   CN     1.148 -4.958
4146.218   NH     1.155 -4.909
4146.232   Ce I   0.561 +0.010
4146.264    C I   7.946 -2.020
4146.277   Sc I   1.865 -1.733
4146.296 12CH     2.165 -1.539
4146.297   NH     2.646 -3.219
4146.297   NH     2.266 -3.623
4146.302   Fe I   4.435 -3.860
4146.306   NH     2.835 -2.868
4146.307   NH     1.789 -4.525
4146.310 12CH     0.359 -4.322
4146.311   Ca I   4.680 -3.107
4146.339   Ca I   6.046 -0.170
4146.364   Ca I   5.921 -4.348
4146.382 12CH     2.165 -3.994
4146.387   Cr II  3.758 -3.359
4146.412   NH     2.305 -3.646
4146.413   Cr I   3.369 -3.222
4146.426   Si I   4.920 -4.611
4146.432   Mn I   2.920 -3.922
4146.439 12CH     2.165 -1.523
4146.461   Cr I   3.000 -2.114
4146.467   Ca I   6.046 -4.390
4146.481   NH     1.451 -4.810
4146.484   Ce I   0.900 -1.030
4146.491   NH     1.792 -4.559
4146.506   Ce I   3.562 -0.920
4146.512   NH     2.235 -3.663
4146.522 13CH     2.165 -1.539
4146.522   Ca I   6.046 -3.159
4146.541   Mn I   4.332 -2.568
4146.585   Cr I   2.710 -4.422
4146.604    W I   3.105 -1.500
4146.605   Cr I   3.889 -4.044
4146.610    U I   0.908 -0.429
4146.610   Nd I   0.742 -1.370
4146.632   Sm I   0.282 -1.614
4146.638 12CH     2.554 -0.993
4146.664   NH     2.271 -3.688
4146.669   Cr I   2.967 -1.548
4146.681 13CH     2.165 -1.523
4146.692   Ce I   0.876 -1.870
4146.693   Ce I   0.459 -1.960
4146.712   NH     2.235 -4.987
4146.729   NH     1.419 -4.420
4146.735   NH     2.646 -4.725
4146.738   Sm I   0.185 -1.540
4146.739   NH     2.634 -4.824
4146.742   CN     0.731 -0.794
4146.750   Dy I   0.938 -2.090
4146.764   NH     2.646 -3.198
4146.765   Yb I   5.828 -1.770
4146.768   Ru I   1.193 -1.130
4146.768    C I   7.946 -3.700
4146.783 13CH     1.596 -4.841
4146.783    V II  6.100 -2.202
4146.786 12CH     2.554 -3.873
4146.786 12CH     1.314 -4.492
4146.790 12CH     2.653 -0.984
4146.798   Ce I   1.826 -3.800
4146.812   CN     0.731 -0.804
4146.831 12CH     1.424 -4.713
4146.835   NH     2.685 -3.186
4146.848   Ce I   0.459 -2.000
4146.848 12CH     1.368 -4.800
4146.868   CN     0.731 -4.425
4146.877   NH     2.840 -2.923
4146.886 12CH     2.653 -0.994
4146.919 13CH     0.359 -4.322
4146.936 12CH     2.653 -3.873
4146.943   Ca I   4.681 -3.547
4146.957    C I   7.946 -2.610
4146.964 13CH     1.716 -2.439
4146.990   Fe I   5.000 -0.500
4146.983   Co II  5.089 -2.877
4146.984   NH     2.305 -3.622
4147.001 13CH     1.313 -1.153
4147.021   Tm I   3.934 -1.860
4147.022 12CH     2.555 -1.003
4147.031 13CH     1.716 -2.418
4147.036 13CH     1.313 -1.139
4147.084 12CH     1.394 -4.754
4147.122   CN     1.041 -0.920
4147.153 13CH     1.610 -2.547
4147.165   CN     1.041 -0.949
4147.180   Nb I   1.429 -0.470
4147.182   CN     1.041 -3.586
4147.199 13CH     1.402 -1.126
4147.210   Fe I   0.900 -5.800
4147.230   NH     2.646 -3.166
4147.241   NH     1.505 -4.246
4147.243   NH     2.685 -3.167
4147.257   Cl I   8.987 -2.180
4147.261 13CH     1.611 -2.500
4147.272   Fe II  4.616 -3.788
4147.287 13CH     1.618 -4.741
4147.309   NH     2.271 -3.663
4147.310   Ce I   0.960 -1.540
4147.343   Fe I   3.332 -1.909
4147.350   Ca I   2.933 -2.521
4147.353   Zr I   1.550 -0.540
4147.356   Mn II  6.111 -4.473
4147.358    V I   2.264 -2.614
4147.382   Sc I   1.954 -0.570
4147.397 13CH     1.402 -1.140
4147.426   NH     2.840 -4.317
4147.450   NH     2.840 -2.903
4147.451   NH     2.646 -4.696
4147.456 13CH     1.314 -4.492
4147.465   Ce I   3.562 -2.770
4147.473   Fe I   3.603 -2.421
4147.515   Ce I   1.008 -2.370
4147.520   CN     0.792 -0.684
4147.524 12CH     1.716 -2.439
4147.530   Cr I   3.850 -1.084
4147.540 13CH     1.610 -4.408
4147.542 12CH     3.273 -4.507
4147.543 12CH     0.360 -4.322
4147.555   NH     1.468 -4.618
4147.555 13CH     1.860 -3.914
4147.559   Mn I   3.373 -0.990
4147.573 12CH     1.716 -4.708
4147.584   CN     0.792 -0.696
4147.593   NH     2.304 -3.586
4147.605   NH     1.776 -4.553
4147.627   CN     0.792 -4.103
4147.628 13CH     1.716 -4.708
4147.637   NH     2.684 -3.137
4147.642   NH     1.419 -4.393
4147.660 12CH     1.716 -2.418
4147.669   Fe I   1.484 -2.104
4147.674   NH     1.465 -4.560
4147.681   NH     2.345 -3.608
4147.710   Sm I   0.040 -1.390
4147.714 12CH     1.610 -2.547
4147.727 13CH     2.368 -4.492
4147.747   Cr I   3.857 -1.335
4147.747   NH     1.158 -4.909
4147.750   CN     1.039 -4.697
4147.765 12CH     1.610 -4.408
4147.775   Yb I   6.651 -1.160
4147.786    C I   7.946 -2.760
4147.796   NH     1.482 -4.317
4147.797   CN     1.149 -4.949
4147.814 12CH     3.273 -4.498
4147.818   NH     1.485 -4.435
4147.819   Yb I   7.080 -2.860
4147.846    V I   2.269 -0.982
4147.853 12CH     1.827 -4.504
4147.879   Ta I   0.697 -1.500
4147.879 12CH     1.611 -2.500
4147.915   Cr I   4.096 -1.069
4147.938   Tm I   3.848 -1.660
4147.941   Ti I   2.334 -1.785
4147.952   NH     1.419 -4.355
4147.975    C I   7.946 -2.360
4148.012   NH     2.271 -3.623
4148.029   NH     2.840 -2.868
4148.037 13CH     1.860 -1.291
4148.049   Ce I   2.108 -2.120
4148.063 13CH     2.554 -3.873
4148.066   NH     1.808 -4.436
4148.089   NH     1.792 -4.525
4148.117   Yb I   6.257 -3.530
4148.125   CN     1.034 -0.949
4148.132   NH     2.309 -3.646
4148.134 13CH     0.597 -1.914
4148.142 13CH     1.860 -1.374
4148.153 13CH     0.360 -4.322
4148.162   Ce I   0.740 -3.380
4148.162   CN     1.034 -0.980
4148.178   CN     1.034 -3.556
4148.182   Th I   0.971 -1.026
4148.185   Ce I   3.257 -2.290
4148.187   NH     2.346 -3.586
4148.204    V II  6.470 -4.328
4148.239   NH     2.840 -4.291
4148.249 13CH     0.597 -1.919
4148.255   Fe I   3.654 -2.870
4148.270   Sc II  4.878 -4.711
4148.282   Pt I   4.081 -2.300
4148.304 13CH     2.653 -3.873
4148.311   NH     1.454 -4.810
4148.359    V II  6.101 -1.733
4148.373   Ru I   1.125 -1.680
4148.409 12CH     1.860 -1.291
4148.411   Fe I   3.603 -2.661
4148.423 13CH     1.611 -2.547
4148.430   Mo I   3.078 -1.979
4148.432   Pr I   0.216 -0.709
4148.436   NH     1.423 -4.420
4148.438 13CH     1.611 -2.500
4148.447 13CH     0.597 -3.749
4148.456 12CH     1.860 -3.743
4148.457 13CH     2.167 -3.994
4148.470   Ce I   1.140 -1.850
4148.497   Cr I   3.857 -0.684
4148.499 12CH     1.860 -3.914
4148.514   Tm I   2.432 -1.790
4148.545 12CH     1.860 -1.374
4148.566   NH     2.690 -3.186
4148.585   Mn I   4.273 -2.440
4148.607 13CH     3.273 -4.507
4148.624 13CH     1.860 -3.743
4148.640 13CH     2.550 -3.664
4148.655   NH     1.789 -4.416
4148.657   Ce I   1.212 -2.620
4148.668   NH     2.874 -2.888
4148.683   Mo I   2.918 -1.494
4148.684   Th I   0.514 -2.387
4148.693   CN     0.710 -0.804
4148.703   NH     2.309 -3.622
4148.710   NH     2.345 -3.552
4148.716   Ce I   1.748 -2.990
4148.720   Ni I   3.465 -2.236
4148.727   Th I   0.930 -0.843
4148.739   Ca I   4.769 -2.811
4148.747   Nb I   1.094 -1.070
4148.763   CN     0.710 -0.813
4148.765   NH     1.451 -4.742
4148.776 13CH     2.550 -3.675
4148.788   Mn I   4.268 -0.320
4148.792   NH     2.389 -3.573
4148.796 13CH     1.922 -3.890
4148.810 13CH     1.611 -4.408
4148.817 12CH     1.898 -3.944
4148.818   CN     0.710 -4.416
4148.823   Fe I   4.387 -2.813
4148.850    V I   0.267 -2.540
4148.855   Gd I   0.213 -0.710
4148.859   Tm I   3.186 -1.620
4148.893 12CH     1.315 -4.492
4148.899   Ce I   1.090 +0.040
4148.901   Ce I   1.828 -2.320
4148.924 13CH     3.273 -4.498
4148.937   Mo I   2.076 -1.272
4148.945 12CH     0.733 -4.395
4148.950   NH     2.690 -4.744
4148.972   NH     2.690 -3.167
4148.975   Mo I   3.700 -0.354
4148.975   NH     2.816 -2.719
4148.979 12CH     3.383 -3.819
4148.984 12CH     1.611 -2.547
4149.024 12CH     2.167 -3.994
4149.036 12CH     1.611 -4.408
4149.056 12CH     1.611 -2.500
4149.063   Yb I   2.444 +0.319
4149.079 12CH     3.383 -3.828
4149.081 12CH     2.167 -1.523
4149.098   CN     1.029 -0.980
4149.108   NH     2.862 -4.542
4149.136 12CH     2.167 -1.539
4149.138   CN     1.029 -1.013
4149.143   Ce I   1.026 -0.830
4149.146   CN     0.776 -0.696
4149.153   CN     1.029 -3.524
4149.170   NH     2.874 -2.869
4149.174   Co II  5.122 -3.519
4149.198   Zr I   0.802 -0.040
4149.204   NH     1.366 -4.870
4149.206 12CH     1.316 -1.139
4149.207   NH     2.731 -3.156
4149.229   Tm I   3.505 -3.060
4149.237   NH     2.389 -3.552
4149.250   CN     1.039 -4.689
4149.258   Fe II  7.727 -4.009
4149.271   NH     2.634 -4.756
4149.277   Ni II  8.758 -3.486
4149.279 12CH     1.596 -4.841
4149.309   NH     2.309 -3.586
4149.322   CN     0.776 -0.709
4149.323 13CH     2.167 -1.523
4149.346 12CH     1.316 -3.749
4149.349   Co II  7.611 -3.152
4149.360 13CH     1.718 -2.418
4149.361 13CH     2.167 -1.539
4149.363   NH     2.690 -3.137
4149.364   CN     0.776 -4.091
4149.365   Fe I   3.329 -0.848
4149.367   NH     1.423 -4.393
4149.402   NH     2.350 -3.608
4149.419   NH     1.808 -4.401
4149.436   Mo I   2.988 -1.929
4149.437    V II  4.735 -3.586
4149.441   Ti I   2.695 -1.685
4149.442    W I   2.436 -0.570
4149.446   Cr I   3.845 -1.289
4149.454 13CH     1.718 -2.439
4149.459 13CH     1.862 -3.914
4149.461 12CH     2.550 -3.664
4149.475   Ca I   4.769 -1.111
4149.480   Gd I   0.897 -0.504
4149.484   Fe I   3.695 -2.965
4149.488   Fe I   4.220 -2.759
4149.494 12CH     1.316 -1.153
4149.495   NH     1.468 -4.560
4149.499   Cr I   4.096 -3.523
4149.520 13CH     0.733 -4.395
4149.522    V I   2.582 -3.298
4149.542 12CH     2.550 -3.675
4149.558   NH     2.731 -3.137
4149.563 13CH     1.315 -4.492
4149.570   NH     1.485 -4.317
4149.592   NH     2.690 -4.717
4149.608 12CH     0.597 -1.914
4149.628 12CH     0.597 -3.749
4149.648   NH     1.423 -4.355
4149.663   NH     2.873 -2.837
4149.665   NH     2.816 -2.719
4149.670 12CH     1.229 -1.152
4149.682   Mn II  6.177 -4.932
4149.685   NH     2.389 -3.521
4149.694   Mo I   2.680 -1.863
4149.732 12CH     1.229 -1.167
4149.735   Mn I   4.794 -0.799
4149.742   Ti I   2.239 -3.926
4149.766   Mn I   2.888 -4.943
4149.781   Ce I   0.709 -0.246
4149.792   NH     2.435 -3.541
4149.794 12CH     0.597 -1.919
4149.806 12CH     1.229 -3.749
4149.814 13CH     1.316 -3.749
4149.825   NH     1.465 -4.404
4149.830   Sm I   0.104 -0.910
4149.857   NH     1.812 -4.436
4149.884   NH     2.730 -3.110
4149.888   NH     1.366 -4.849
4149.893   Ce I   1.088 +0.550
4149.907   NH     2.350 -3.586
4149.950   Ce I   1.706 -1.490
4149.950   NH     1.366 -4.823
4149.954   Cr I   4.389 -3.652
4149.966   Ce I   0.721 -0.190
4149.970   Ce I   0.464 -0.810
4149.973   Re I   1.714 -1.160
4149.987   Th I   1.311 -0.380
4149.990 12CH     1.718 -2.418
4150.016 12CH     1.718 -2.439
4150.047 13CH     1.862 -1.374
4150.053   CN     1.023 -1.013
4150.064 12CH     1.718 -4.708
4150.083 13CH     1.862 -1.291
4150.088   CN     1.023 -1.050
4150.090    V II  2.026 -3.775
4150.102   CN     1.023 -3.489
4150.108   Tm I   2.201 +0.137
4150.112   Ti I   2.267 -3.487
4150.119 13CH     1.718 -4.708
4150.145 13CH     2.554 -0.993
4150.154   Tm I   3.328 -3.280
4150.182   NH     2.435 -3.521
4150.207 13CH     3.383 -3.819
4150.212 12CH     2.371 -4.492
4150.226   Cr I   4.204 -2.863
4150.234   Ni I   3.306 -4.888
4150.234   Ce I   1.206 -2.810
4150.235 13CH     1.229 -3.749
4150.238   Ni I   3.740 -1.548
4150.246   Ca I   4.769 -0.633
4150.249   Mn I   4.247 -2.760
4150.249   Fe I   3.430 -1.390
4150.251   Fe II  6.088 -3.283
4150.259 13CH     3.383 -3.828
4150.262   Ti I   2.396 -3.070
4150.290 12CH     0.734 -4.395
4150.300   Ru I   1.177 -1.860
4150.309   Tm I   3.936 -2.550
4150.324 13CH     2.129 -4.805
4150.331   NH     2.711 -4.881
4150.347 13CH     2.555 -1.003
4150.348   Ni I   3.941 -2.000
4150.362   Ni I   4.165 -0.905
4150.377   Fe II  9.373 -3.056
4150.393 13CH     2.653 -0.994
4150.403 12CH     1.862 -3.914
4150.404   Ce I   0.812 -0.870
4150.412    S I   6.860 -3.601
4150.423   Co I   3.568 -0.885
4150.423   NH     2.879 -2.888
4150.428   NH     2.350 -3.552
4150.431   Co I   0.582 -2.960
4150.435   NH     1.792 -4.416
4150.447   Fe I   3.415 -2.684
4150.450 12CH     1.862 -1.374
4150.455 12CH     1.862 -1.291
4150.473   NH     1.431 -4.906
4150.481   Cr I   3.092 -2.937
4150.488 13CH     2.653 -0.984
4150.502 12CH     1.862 -3.743
4150.515   NH     2.394 -3.573
4150.522   NH     2.711 -4.894
4150.541 12CH     1.618 -4.741
4150.551   Ti I   2.297 -0.647
4150.561   NH     2.435 -3.491
4150.567   Fe II  6.088 -3.164
4150.587   Tm I   3.247 -2.430
4150.596   NH     1.454 -4.742
4150.601   Gd I   1.233 -1.062
4150.619   CN     0.690 -0.813
4150.640   NH     2.711 -4.905
4150.646   Ni I   4.154 -2.461
4150.660    V I   2.638 -0.597
4150.671 13CH     1.862 -3.743
4150.688   CN     0.690 -0.823
4150.742   CN     0.690 -4.406
4150.742   NH     2.484 -3.511
4150.751   CN     0.760 -0.709
4150.751   NH     2.491 -3.156
4150.771   Ni I   3.679 -3.692
4150.798   Ti I   2.239 -1.101
4150.807   CN     0.760 -0.721
4150.847   CN     0.760 -4.079
4150.858   Ti I   2.249 -4.111
4150.865 13CH     0.734 -4.395
4150.870 13CH     1.316 -1.139
4150.897   NH     1.370 -4.870
4150.904   Ce I   1.058 +0.060
4150.906   NH     2.879 -4.337
4150.911   Fe I   4.387 -2.771
4150.912   NH     2.491 -3.156
4150.922   NH     2.879 -2.869
4150.934   Pr I   1.182 -0.629
4150.958   Ti I   2.175 -0.068
4150.959   NH     2.394 -3.552
4150.961   NH     2.736 -3.156
4150.980   NH     1.831 -4.339
4150.981   Mn I   4.666 -1.339
4150.982   CN     1.018 -1.050
4150.986   Zr I   0.802 -0.992
4150.993   Cr II  5.330 -2.071
4151.009   Cr I   3.368 -2.527
4151.015   CN     1.018 -1.089
4151.017   NH     2.462 -3.195
4151.026   CN     0.865 -0.783
4151.027   CN     1.018 -3.451
4151.057 13CH     1.316 -1.153
4151.067   Mn I   4.258 -2.216
4151.080   NH     2.484 -3.492
4151.093   Ce I   1.325 -3.220
4151.107   Er I   0.000 +0.443
4151.139   NH     2.462 -3.195
4151.139   Tm I   3.797 -0.990
4151.140   Ce I   3.469 -2.100
4151.144   Ce I   2.548 -0.960
4151.196   Ce I   1.177 -2.350
4151.198 13CH     1.229 -1.167
4151.212   NH     1.812 -4.401
4151.222 13CH     2.129 -1.962
4151.232 13CH     1.229 -1.152
4151.233   Sc I   1.943 -3.038
4151.285   NH     1.808 -4.314
4151.295   NH     2.736 -4.761
4151.310   NH     2.736 -3.137
4151.317   Ce I   0.175 -3.010
4151.326 12CH     2.129 -1.962
4151.331    V I   1.064 -1.636
4151.336   Ti II  5.423 -2.000
4151.350 13CH     2.129 -1.946
4151.350   Sc I   2.338 -1.558
4151.360   Dy I   0.874 +0.060
4151.389 12CH     2.129 -4.708
4151.397   Ti I   3.108 -1.258
4151.397   NH     2.484 -3.464
4151.404   NH     2.394 -3.521
4151.413   NH     2.879 -2.837
4151.413 12CH     2.129 -4.805
4151.456   CN     0.897 -4.519
4151.457   Cr I   4.099 -1.731
4151.477 12CH     2.129 -1.946
4151.519   NH     2.440 -3.541
4151.520   Eu I   1.279 -1.960
4151.564   Cr I   2.967 -3.188
4151.567 13CH     0.522 -4.457
4151.567   Ce I   1.495 -2.280
4151.580   NH     1.375 -4.457
4151.582   Ni I   3.796 -3.501
4151.591   Mn I   4.666 -0.917
4151.598    V I   1.860 -4.441
4151.617   Gd I   1.527 -0.823
4151.621   NH     1.370 -4.823
4151.630   NH     2.879 -4.313
4151.633   NH     2.736 -3.110
4151.644   NH     1.468 -4.404
4151.651   NH     1.451 -4.518
4151.652   Cr II  8.091 -4.926
4151.675   NH     1.370 -4.849
4151.687   Nd I   0.380 -1.031
4151.694 13CH     1.949 -3.843
4151.705 12CH     1.922 -3.890
4151.716   NH     2.535 -3.483
4151.726 12CH     2.455 -2.177
4151.744 13CH     1.841 -4.413
4151.755   Co I   3.568 -2.741
4151.764   Fe I   4.220 -1.861
4151.774   Mn I   4.354 -3.146
4151.803   NH     2.779 -3.128
4151.818   Fe I   3.573 -4.052
4151.845   Tm I   4.235 -1.180
4151.860   Mn I   4.354 -3.126
4151.868   NH     2.863 -4.500
4151.868   NH     2.736 -4.736
4151.878   Mo I   3.164 -0.917
4151.885   CN     1.014 -1.089
4151.907   NH     2.440 -3.521
4151.913 12CH     2.455 -2.165
4151.917   CN     1.014 -1.133
4151.928   CN     1.014 -3.409
4151.946   Fe I   3.547 -1.526
4151.946   Ce I   0.709 -2.410
4151.960   La I   0.235 -0.460
4151.970   Ce I   0.684 +0.510
4151.982 12CH     1.254 -4.483
4151.994 13CH     2.455 -2.177
4152.006   NH     2.535 -3.464
4152.008    V I   2.638 -2.932
4152.033   Cr I   4.532 -1.755
4152.036   Nb I   0.086 -1.550
4152.056   Fe I   4.076 -2.921
4152.060   Sm I   0.485 -1.320
4152.081 13CH     2.371 -4.492
4152.100   NH     2.779 -3.110
4152.102   Ce I   1.251 -2.840
4152.146   NH     1.831 -4.305
4152.152   Mn I   4.606 -2.411
4152.169   Fe I   0.957 -3.232
4152.181 13CH     2.455 -2.165
4152.190   Mn I   4.606 -4.079
4152.200   Sm I   0.185 -0.720
4152.204   Fe I   3.654 -3.326
4152.246 13CH     2.129 -4.708
4152.257   CN     0.855 -0.801
4152.265   NH     2.535 -3.438
4152.284   NH     2.440 -3.491
4152.290   Re I   4.165 +0.330
4152.293   NH     1.434 -4.906
4152.330   CN     0.745 -0.721
4152.336   Sc I   1.969 +0.448
4152.361   NH     2.779 -3.084
4152.371   Tm I   4.254 -3.020
4152.379   CN     0.745 -0.734
4152.389   Tm I   4.174 -2.820
4152.398   NH     2.915 -2.856
4152.419   CN     0.745 -4.066
4152.469   Mn I   4.345 -1.909
4152.475   NH     2.489 -3.511
4152.478   Dy I   1.169 -0.727
4152.505   Tm I   3.783 -1.900
4152.521   CN     0.670 -0.823
4152.545   Mn I   5.112 -1.630
4152.549   NH     1.375 -4.428
4152.553   Ti I   2.506 -3.459
4152.574   Nb I   0.086 -0.030
4152.585   Ho I   0.079 -0.890
4152.588   CN     0.670 -0.833
4152.598 13CH     1.254 -4.483
4152.604    S I   6.860 -3.131
4152.620   Ho I   0.079 -0.930
4152.629 12CH     2.781 -2.604
4152.631   Re I   1.955 -1.370
4152.640   CN     0.670 -4.396
4152.643    V I   2.616 -0.676
4152.645   Zr I   1.366 -0.250
4152.686 12CH     2.781 -2.615
4152.688   Tm I   4.140 -3.740
4152.705    V II  3.799 -3.032
4152.724   Ni II  9.473 -3.074
4152.730   Tm I   2.184 -1.640
4152.731 12CH     3.174 -3.927
4152.754   Cr I   4.532 -2.887
4152.759   Cr I   3.890 -3.980
4152.762   Fe I   3.430 -3.160
4152.766   CN     1.010 -1.133
4152.767   Cr I   3.847 -0.774
4152.773   La I   1.754 -0.343
4152.776   Cr I   4.106 -2.307
4152.780   NH     1.834 -4.339
4152.796   CN     1.010 -1.182
4152.801   NH     2.589 -3.457
4152.806   CN     1.010 -3.363
4152.812   NH     2.489 -3.492
4152.821   Pb I   9.581 -0.940
4152.832   NH     2.915 -2.838
4152.910 12CH     0.522 -4.457
4152.926   Ce I   1.676 -0.150
4152.932   NH     1.375 -4.387
4152.941 13CH     1.640 -4.686
4152.983 12CH     3.175 -3.917
4153.008   Fe II  2.891 -4.815
4153.012 13CH     1.539 -4.865
4153.015   Tm I   3.349 -2.270
4153.033   Tm I   4.254 -2.350
4153.045   NH     2.589 -3.439
4153.063   Cr I   2.544 -3.686
4153.075   NH     1.812 -4.314
4153.107   NH     3.068 -4.292
4153.110   Cr I   4.455 -1.521
4153.115   Fe I   2.949 -3.119
4153.126   Ce I   0.232 -0.840
4153.126   NH     2.489 -3.464
4153.128 12CH     2.657 -0.984
4153.131   Cr I   4.533 -1.368
4153.133 13CH     3.174 -3.927
4153.134   Ce I   0.529 -0.800
4153.148 13CH     2.211 -3.016
4153.165   Ce I   1.251 -1.930
4153.169 13CH     2.519 -4.805
4153.174   Mo I   2.476 -2.251
4153.204   Yb I   4.342 -2.510
4153.240 12CH     2.455 -4.492
4153.251   Cr I   3.369 -3.346
4153.251   NH     2.588 -3.414
4153.268 13CH     3.174 -4.170
4153.272   NH     1.378 -4.457
4153.274 12CH     2.657 -3.873
4153.278 13CH     2.210 -3.029
4153.295 12CH     2.519 -2.146
4153.318 12CH     1.232 -1.152
4153.318    V I   0.262 -2.550
4153.320   Sm I   0.659 -0.610
4153.371   NH     1.441 -4.681
4153.375    C I   7.946 -2.650
4153.387   Fe I   2.404 -3.528
4153.392 13CH     3.175 -3.917
4153.395 12CH     2.519 -4.805
4153.406   Ce I   0.735 -1.600
4153.447   Tm I   4.368 -1.040
4153.449 13CH     3.174 -4.180
4153.454 12CH     1.232 -3.749
4153.459   NH     2.540 -3.483
4153.459 13CH     2.781 -2.604
4153.478   CN     0.846 -0.821
4153.480   NH     1.454 -4.518
4153.481   CN     1.177 -4.951
4153.487 12CH     2.519 -2.133
4153.487 13CH     2.781 -2.615
4153.494   NH     1.856 -4.260
4153.499   Gd I   1.584 -0.328
4153.511 12CH     2.658 -0.994
4153.511   CN     0.845 -0.842
4153.525   Tm I   3.648 -2.350
4153.535   CN     0.846 -3.776
4153.587   NH     2.785 -3.128
4153.592 12CH     1.232 -1.167
4153.592 13CH     2.131 -4.805
4153.622   CN     1.006 -1.182
4153.626   NH     1.138 -4.967
4153.647   Cr II  8.091 -3.140
4153.649   CN     1.006 -1.236
4153.656    V I   2.286 -1.497
4153.658   CN     1.006 -3.312
4153.661   Ce I   0.529 -1.570
4153.671   NH     1.830 -4.233
4153.721   Nd I   1.668 -0.462
4153.747   NH     2.540 -3.464
4153.756   Zr I   1.584 -0.440
4153.765 13CH     1.951 -2.613
4153.765   Co I   2.542 -4.108
4153.766   Cr I   2.545 -1.826
4153.800   NH     2.658 -2.815
4153.813   Cr I   2.545 -0.979
4153.837 13CH     1.951 -2.598
4153.873   NH     2.785 -4.777
4153.875   CN     0.731 -0.734
4153.880   Yb I   5.581 -2.580
4153.881   NH     2.970 -4.294
4153.881   NH     2.785 -3.110
4153.884 13CH     1.232 -3.749
4153.900   Fe I   3.394 -0.321
4153.908   Ce I   0.464 -2.260
4153.921   Tm I   4.141 -2.350
4153.923 12CH     1.255 -4.483
4153.924   CN     0.731 -0.748
4153.933   Ce I   1.613 -0.470
4153.947   NH     1.834 -4.305
4153.954 12CH     2.211 -3.016
4153.963   CN     0.731 -4.052
4153.971    U I   0.000 -0.125
4153.985 13CH     0.839 -2.388
4154.004   NH     2.540 -3.438
4154.015 12CH     2.210 -3.029
4154.074   NH     2.656 -4.857
4154.090   Lu I   0.927 -0.760
4154.099   Fe I   3.397 -1.530
4154.105   NH     2.645 -3.432
4154.139   NH     2.784 -3.084
4154.175   Cr I   3.850 -2.914
4154.185   Ce I   1.456 -1.520
4154.187   NH     2.920 -2.856
4154.224   Mn I   4.640 -2.040
4154.249   NH     1.378 -4.428
4154.253   NH     2.658 -2.815
4154.269 12CH     1.148 -1.166
4154.286 12CH     3.278 -4.498
4154.291    V I   2.295 -2.453
4154.305   NH     2.645 -3.415
4154.324 12CH     3.278 -4.507
4154.326 12CH     1.147 -1.182
4154.343   Rh I   1.577 -0.750
4154.353   Ce I   0.823 -0.960
4154.367 13CH     2.519 -2.146
4154.379   Fe I   4.103 -2.589
4154.381 13CH     0.838 -2.120
4154.381   NH     2.785 -4.753
4154.396   CN     0.651 -0.833
4154.401 12CH     1.148 -3.749
4154.434 12CH     1.951 -2.613
4154.455   Cr I   4.532 -1.523
4154.458   CN     1.003 -1.236
4154.461   NH     2.645 -3.391
4154.462   Ce I   1.709 -1.270
4154.462   CN     0.651 -0.844
4154.477   CN     1.003 -1.299
4154.483   Cr I   3.375 -2.172
4154.485   CN     1.003 -3.253
4154.496 13CH     0.839 -4.587
4154.499   Fe I   2.829 -0.688
4154.510   NH     1.856 -4.228
4154.513   CN     0.651 -4.386
4154.521 12CH     1.949 -3.843
4154.540 13CH     1.255 -4.483
4154.548 13CH     1.978 -3.800
4154.561   NH     2.594 -3.457
4154.581 12CH     1.951 -2.598
4154.602   Mn I   2.941 -3.107
4154.608   NH     2.920 -4.355
4154.614 13CH     2.519 -2.133
4154.618   NH     2.920 -2.838
4154.619 13CH     2.131 -1.946
4154.626 12CH     2.756 -0.975
4154.626   Mn I   4.606 -1.181
4154.647 13CH     2.657 -3.873
4154.662   CN     0.836 -0.842
4154.664    W I   2.404 -0.130
4154.666   NH     1.378 -4.387
4154.676   Ca I   4.680 -4.425
4154.683 12CH     2.131 -4.805
4154.698   CN     0.836 -0.864
4154.716   Mn I   4.268 -2.070
4154.722   CN     0.836 -3.755
4154.723 12CH     2.756 -0.984
4154.723 13CH     2.131 -1.962
4154.743   NH     2.830 -3.102
4154.744   Sc I   2.338 -0.616
4154.744    V I   1.804 -3.838
4154.747 12CH     2.131 -1.946
4154.756   Tm I   4.433 -3.090
4154.769 12CH     2.756 -3.873
4154.793 13CH     1.148 -3.749
4154.794   Ca I   5.927 -3.635
4154.799 13CH     2.554 -3.664
4154.803   NH     2.594 -3.439
4154.806   Fe I   3.366 -0.400
4154.811 12CH     3.174 -4.170
4154.826 12CH     2.131 -1.962
4154.833    V I   2.269 -2.527
4154.842   Mn I   4.608 -1.464
4154.851   Ti I   2.250 -0.466
4154.865   Gd I   1.102 -0.650
4154.880   Mn I   4.608 -2.745
4154.883 13CH     1.232 -1.152
4154.890 12CH     2.131 -4.708
4154.909 12CH     3.174 -4.180
4154.981   Ca I   4.763 -3.525
4154.988   NH     2.830 -3.084
4155.006   NH     2.594 -3.414
4155.013   Sc I   1.985 -1.070
4155.014   Cr I   4.096 -3.753
4155.033   Ce I   3.799 -2.920
4155.035 12CH     1.841 -4.413
4155.061 13CH     1.232 -1.167
4155.075    V I   2.379 -3.307
4155.082    V II  6.457 -4.262
4155.091   CN     1.066 -4.689
4155.107   NH     3.077 -4.292
4155.115 13CH     0.707 -4.623
4155.119   Fe I   4.103 -4.469
4155.131   Ce I   0.735 -3.270
4155.162   CN     1.177 -4.942
4155.184   NH     1.434 -4.966
4155.188   NH     2.830 -3.060
4155.203   Cr I   4.208 -2.592
4155.207   NH     1.444 -4.681
4155.208   Sm I   0.544 -0.730
4155.220   Ce I   0.977 -0.750
4155.225 13CH     2.555 -3.675
4155.227    V I   1.853 -4.440
4155.231   Ce I   0.879 -1.910
4155.235 13CH     2.455 -4.492
4155.256   NH     1.140 -4.967
4155.264   CN     1.000 -1.299
4155.267 12CH     0.838 -2.120
4155.271   CN     1.000 -1.373
4155.278   CN     1.000 -3.186
4155.284   Mo I   2.081 -0.963
4155.299   NH     1.860 -4.260
4155.309   Ca I   4.681 -3.627
4155.315   Fe II  7.695 -3.387
4155.356   Ce I   1.092 -0.980
4155.379 12CH     0.839 -4.587
4155.393 13CH     3.278 -4.507
4155.400 13CH     3.278 -4.498
4155.404    U I   0.779 -0.606
4155.411   CN     0.717 -0.748
4155.412 12CH     0.839 -2.388
4155.428   Ce I   1.274 -0.580
4155.444   Yb I   7.020 -2.920
4155.450   CN     0.717 -0.762
4155.468   NH     1.834 -4.233
4155.487   CN     0.717 -4.039
4155.513   NH     2.875 -4.294
4155.529   Ce I   1.123 -0.210
4155.541 13CH     2.684 -4.805
4155.554   Cr I   4.533 -1.443
4155.558   Ti I   3.111 -2.797
4155.569   Mn I   3.378 -1.490
4155.571   Mo I   2.063 -1.321
4155.622 12CH     2.554 -3.664
4155.624 12CH     1.539 -4.865
4155.629   NH     1.885 -4.193
4155.650   Sm I   0.185 -2.320
4155.699   Ir I   3.528 -0.370
4155.704 13CH     1.147 -1.182
4155.720   Nd I   0.064 -2.190
4155.733   NH     2.980 -4.306
4155.738 13CH     1.148 -1.166
4155.741   Cr I   4.096 -3.985
4155.749 13CH     2.131 -4.708
4155.750   NH     2.703 -3.408
4155.768    V I   2.616 -1.262
4155.774   Fe II  7.539 -2.785
4155.778   Ni II  8.522 -2.511
4155.780   NH     1.856 -4.166
4155.790   NH     2.979 -4.294
4155.833   CN     0.828 -0.864
4155.863   Ca I   5.928 -2.638
4155.865   CN     0.828 -0.887
4155.877   Co I   3.530 -3.137
4155.880    V I   0.301 -4.250
4155.887 13CH     2.163 -4.279
4155.887   CN     0.828 -3.733
4155.888   NH     2.650 -3.432
4155.910   NH     2.703 -3.392
4155.965   Ti I   2.236 -4.651
4155.968   Co I   2.542 -3.664
4155.983   Ce I   1.495 -0.710
4155.994 12CH     2.555 -3.675
4156.017   NH     2.703 -3.370
4156.050   CN     0.998 -1.373
4156.051   CN     0.998 -1.462
4156.056   CN     0.998 -3.105
4156.067   Sc I   3.083 -3.461
4156.078   Nd I   0.182 +0.160
4156.086   NH     1.333 -4.498
4156.087   NH     2.650 -3.415
4156.087 12CH     3.175 -2.833
4156.109   Cr I   3.010 -3.335
4156.136 12CH     3.174 -2.842
4156.153 12CH     3.174 -3.268
4156.171   Ti I   1.749 -3.217
4156.177 12CH     1.640 -4.686
4156.208   Sc I   1.985 -0.870
4156.210   Co I   3.687 -2.038
4156.232   Zr I   0.710 -0.780
4156.238   Th I   1.323 -0.909
4156.239 13CH     2.756 -3.873
4156.239   NH     2.650 -3.391
4156.244 12CH     3.174 -3.277
4156.246   CN     0.632 -0.844
4156.250   Nd I   0.000 -1.060
4156.257   Sm I   0.434 -1.350
4156.277   NH     2.656 -4.794
4156.283   Fe I   3.695 -4.060
4156.297   Fe I   4.435 -3.055
4156.300   Fe I   4.415 -1.974
4156.310   CN     0.632 -0.854
4156.316   NH     1.860 -4.228
4156.360   CN     0.632 -4.375
4156.381   Ce I   0.977 -1.730
4156.388   NH     1.304 -4.896
4156.405 12CH     2.458 -2.165
4156.450   NH     2.958 -2.826
4156.453   Fe I   3.368 -1.594
4156.483   Ca I   5.821 -2.256
4156.497   Cr I   2.967 -4.370
4156.509   Pr I   1.158 -0.091
4156.512   Cr I   4.204 -2.805
4156.517   Th I   1.188 -0.625
4156.521 12CH     2.458 -2.177
4156.521   NH     1.885 -4.162
4156.538 12CH     0.707 -4.623
4156.559   Cr II  9.580 -4.034
4156.567   NH     2.835 -3.102
4156.578   CN     1.066 -4.682
4156.617   Ce I   0.737 -1.440
4156.631   Ce I   1.254 -2.700
4156.642   Co I   2.718 -4.433
4156.648    U I   0.077 -0.415
4156.671   Fe I   2.947 -1.823
4156.673   NH     2.883 -4.574
4156.673 13CH     2.458 -2.165
4156.678   Nb I   1.990 -0.800
4156.687 12CH     0.312 -4.318
4156.768   Ce I   1.546 -2.640
4156.769   Mo I   2.836 -1.435
4156.790 13CH     2.458 -2.177
4156.799   Fe I   2.829 -0.808
4156.802   CN     0.996 -1.462
4156.804   CN     0.996 -1.574
4156.807   NH     2.835 -4.791
4156.808   CN     0.996 -3.006
4156.809   NH     2.835 -3.084
4156.837 13CH     2.657 -0.984
4156.877 13CH     2.684 -1.864
4156.886   Ti II  5.567 -4.319
4156.900   Co I   2.080 -3.084
4156.905   CN     0.703 -0.762
4156.911   Cr I   4.785 -3.422
4156.965   Fe I   4.473 -5.025
4156.966   CN     0.703 -0.777
4156.969   Sc I   1.943 -2.326
4156.973   CN     0.820 -0.887
4156.979 12CH     3.388 -3.819
4157.002   CN     0.703 -4.024
4157.003   CN     0.820 -0.911
4157.006   NH     2.835 -3.060
4157.010   Mn I   4.640 -0.538
4157.022 13CH     2.684 -1.852
4157.024    C I   7.946 -2.620
4157.024   CN     0.820 -3.709
4157.027   NH     1.437 -4.966
4157.029 13CH     2.658 -0.994
4157.048    W I   2.232 -1.440
4157.053   Mn I   4.679 -1.818
4157.063   Ti I   2.250 -2.921
4157.085    V II  5.468 -1.978
4157.091 13CH     2.522 -4.805
4157.095   Sc I   1.986 -1.210
4157.108   NH     1.304 -4.874
4157.119   NH     1.333 -4.467
4157.162   Tm I   3.855 -1.830
4157.177   Cr I   4.535 -1.728
4157.181   CN     0.916 -4.507
4157.200   Fe I   3.000 -2.800
4157.209   NH     1.304 -4.846
4157.237   Cr I   4.096 -1.680
4157.242   NH     2.877 -2.692
4157.247 13CH     0.312 -4.318
4157.248   NH     2.884 -4.320
4157.255   NH     2.835 -4.768
4157.272   Ca I   4.624 -3.726
4157.283 12CH     3.389 -3.828
4157.285 12CH     1.978 -3.800
4157.318 12CH     2.522 -4.805
4157.319   NH     2.884 -4.308
4157.335   Ce I   1.796 -1.300
4157.342 13CH     2.853 -4.930
4157.350   NH     2.883 -4.294
4157.385 13CH     2.010 -3.762
4157.396   Th I   1.291 -0.741
4157.398   NH     2.879 -4.533
4157.399   Mo I   3.168 -0.208
4157.402   NH     1.916 -4.135
4157.409 12CH     2.522 -2.133
4157.438   NH     1.888 -4.193
4157.475 13CH     1.954 -2.598
4157.513   La I   0.000 -1.450
4157.515 12CH     2.522 -2.146
4157.534   CN     0.995 -1.574
4157.536   CN     0.995 -1.729
4157.538   CN     0.995 -2.875
4157.564   Ce I   1.706 -1.130
4157.568   NH     2.709 -3.408
4157.569   Nd I   1.375 -0.798
4157.583   NH     1.860 -4.166
4157.586   NH     1.333 -4.421
4157.588   NH     2.612 -4.894
4157.591 12CH     2.684 -1.864
4157.594   NH     1.885 -4.108
4157.600   Tm I   3.958 -1.590
4157.624    Y I   1.948 -0.050
4157.627   Ce I   0.933 -2.640
4157.639   Ti I   1.430 -3.725
4157.641 13CH     1.954 -2.613
4157.648 12CH     1.197 -4.475
4157.688 12CH     2.684 -4.805
4157.698 12CH     2.684 -4.805
4157.698    S I   6.860 -2.910
4157.712   Eu I   1.618 -0.500
4157.721    C I   7.946 -3.520
4157.726   NH     2.709 -3.392
4157.733 12CH     1.150 -1.166
4157.734 12CH     2.458 -4.492
4157.735    V II  3.803 -4.276
4157.745   Ti I   2.175 -1.688
4157.749   Cr I   3.011 -4.154
4157.755   Yb I   2.847 -2.780
4157.769   NH     2.612 -4.907
4157.770   Fe I   4.371 -1.181
4157.771 12CH     0.313 -4.318
4157.778 13CH     3.174 -3.268
4157.778   Gd I   0.124 -1.014
4157.780   Fe I   3.414 -0.403
4157.795 12CH     2.684 -1.852
4157.795 13CH     3.174 -3.277
4157.806   Tm I   4.254 -2.820
4157.829   NH     2.709 -3.370
4157.842   NH     1.337 -4.498
4157.866 12CH     1.150 -3.749
4157.869 12CH     0.685 -4.391
4157.877   NH     2.612 -4.919
4157.878   Ca I   6.054 -0.970
4157.885   NH     2.764 -3.386
4157.899   Mo I   3.263 -0.340
4157.956    V I   2.616 -3.194
4157.970 13CH     2.214 -3.016
4157.970   Sc I   1.954 -3.054
4157.992 12CH     1.150 -1.182
4157.996   Nb I   1.505 -0.370
4158.004   NH     2.764 -3.370
4158.028   NH     2.877 -2.692
4158.066   NH     2.764 -3.349
4158.069   CN     0.614 -0.854
4158.082   Mo I   2.934 -1.554
4158.085   CN     0.812 -0.911
4158.108 12CH     2.853 -2.100
4158.115    V II  3.803 -3.962
4158.118   CN     0.812 -0.936
4158.125   Tm I   3.766 -2.890
4158.132   CN     0.614 -0.865
4158.138   CN     0.812 -3.685
4158.176   NH     2.883 -3.077
4158.181   CN     0.614 -4.365
4158.188   NH     1.916 -4.106
4158.212 13CH     1.197 -4.475
4158.212 13CH     3.388 -3.819
4158.220 12CH     1.954 -2.598
4158.224 12CH     2.853 -4.930
4158.226 13CH     1.666 -4.637
4158.230   NH     1.308 -4.896
4158.233    V I   2.684 -3.906
4158.238   CN     0.994 -1.729
4158.240   CN     0.994 -1.985
4158.241   CN     0.994 -2.684
4158.258 13CH     1.150 -3.749
4158.267   Ti II  5.428 -0.490
4158.269   Ti I   2.677 -0.549
4158.281   NH     2.963 -2.826
4158.291   Sc I   1.986 -0.655
4158.312 12CH     1.954 -2.613
4158.314   Co II  8.634 -1.981
4158.326 12CH     2.786 -2.604
4158.330   NH     1.889 -4.162
4158.331 13CH     0.313 -4.318
4158.338    V I   0.287 -4.235
4158.340 12CH     2.853 -2.089
4158.345   Mn II  6.913 -2.998
4158.359 13CH     2.684 -4.805
4158.361   Ni II  3.669 -4.735
4158.371   NH     2.883 -3.060
4158.383   CN     0.690 -0.777
4158.390   Fe I   2.000 -4.000
4158.390 13CH     2.214 -3.029
4158.397 13CH     0.685 -4.391
4158.409   Co I   2.874 -1.603
4158.435 13CH     2.756 -0.984
4158.438   CN     0.690 -0.792
4158.444   Tm I   2.679 -1.390
4158.449   Sc I   1.987 -1.413
4158.468 13CH     3.389 -3.828
4158.473   CN     0.690 -4.010
4158.479   Gd I   0.938 -0.606
4158.487   Ce I   1.254 -1.510
4158.491   Ni I   3.306 -4.283
4158.497 12CH     2.163 -4.279
4158.511   Mn I   4.608 -4.017
4158.512   NH     2.883 -3.037
4158.524   Ni I   4.266 -1.382
4158.528    V I   2.295 -1.187
4158.535   Th I   1.216 -0.222
4158.539 13CH     2.522 -2.133
4158.539 13CH     2.756 -0.975
4158.568   Cr I   4.099 -3.365
4158.582   Sc I   2.614 -2.998
4158.589 13CH     2.522 -2.146
4158.600   Tm I   1.088 -0.627
4158.613   Tm I   2.947 -2.120
4158.688   Mn I   4.755 -1.070
4158.691   Cr II  9.684 -1.223
4158.705 12CH     2.786 -2.615
4158.749   Fe I   3.695 -2.238
4158.756   Tm I   3.592 -2.130
4158.767 13CH     1.484 -4.892
4158.777 12CH     2.214 -3.016
4158.779 13CH     1.857 -4.339
4158.783   Os I   1.747 -1.570
4158.783   Ca I   5.796 -3.977
4158.792   Fe I   3.430 -0.800
4158.812 13CH     1.656 -2.496
4158.815 13CH     0.734 -4.067
4158.824   NH     1.951 -4.084
4158.824 13CH     2.853 -2.100
4158.835   Mn I   4.755 -2.504
4158.845   Sm I   0.282 -1.900
4158.869   Co II  2.779 -4.119
4158.888   NH     1.337 -4.467
4158.907 13CH     1.656 -2.451
4158.909   Hf I   2.153 -0.580
4158.924   CN     0.993 -1.985
4158.926   CN     0.993 -2.286
4158.928   NH     1.308 -4.874
4159.029   Ce I   1.090 +0.180
4159.032   Mn II  5.815 -4.084
4159.041   Ce I   1.027 -2.200
4159.048   NH     1.308 -4.846
4159.063 12CH     0.686 -4.391
4159.089 13CH     2.853 -2.089
4159.104   NH     1.916 -4.058
4159.113   NH     2.883 -4.533
4159.125 13CH     2.140 -4.283
4159.129 12CH     2.214 -3.029
4159.141 12CH     1.068 -1.181
4159.143   NH     2.513 -3.737
4159.158 13CH     2.786 -2.604
4159.170   Ru I   2.014 -1.150
4159.183   CN     0.805 -0.936
4159.190   Fe I   4.000 -0.700
4159.193 12CH     1.068 -1.197
4159.205 13CH     1.150 -1.166
4159.205   CN     0.805 -0.964
4159.210   NH     2.579 -3.715
4159.211   NH     1.920 -4.135
4159.223   CN     0.805 -3.658
4159.229 13CH     1.656 -4.451
4159.253 13CH     0.734 -1.691
4159.269 13CH     0.734 -1.740
4159.271 12CH     1.068 -3.749
4159.276   NH     2.513 -3.720
4159.298 12CH     3.179 -3.917
4159.310   Dy I   1.056 -0.490
4159.311   NH     2.579 -3.700
4159.357   NH     2.579 -3.680
4159.359   NH     2.512 -3.700
4159.362   Co II  5.068 -2.806
4159.362 12CH     3.179 -3.927
4159.367   NH     2.449 -3.759
4159.373 13CH     1.150 -1.182
4159.374   NH     1.336 -4.421
4159.385   NH     2.526 -3.120
4159.395   Sm I   0.333 -1.580
4159.400   NH     1.888 -4.108
4159.425 12CH     1.198 -4.475
4159.433 12CH     1.656 -2.496
4159.482 12CH     1.656 -4.451
4159.497   NH     2.789 -4.334
4159.508 13CH     2.786 -2.615
4159.510   Sm I   0.188 -1.790
4159.520   NH     1.951 -4.056
4159.534   NH     2.449 -3.742
4159.542   Tm I   2.440 -0.355
4159.547 13CH     3.174 -2.842
4159.570   Nd I   2.262 +0.054
4159.584   NH     2.789 -4.322
4159.589 12CH     1.656 -2.451
4159.591 13CH     0.686 -4.391
4159.593   NH     2.526 -3.120
4159.595   Si I   4.930 -4.115
4159.629 13CH     1.068 -3.749
4159.631   NH     2.789 -4.308
4159.637   Ti I   2.160 -0.246
4159.655   NH     2.449 -3.720
4159.660   Th I   1.796 -0.628
4159.663 13CH     3.175 -2.833
4159.679 13CH     2.687 -4.805
4159.679    V I   1.711 -2.502
4159.679    V I   0.287 -1.730
4159.698   NH     2.648 -3.695
4159.707 13CH     0.734 -3.990
4159.708 13CH     3.179 -3.917
4159.719   Ti I   2.256 -2.690
4159.732   Si I   4.930 -4.840
4159.734 13CH     2.458 -4.492
4159.750   NH     2.770 -3.386
4159.765   NH     2.387 -3.782
4159.765 13CH     3.179 -3.927
4159.769   NH     2.648 -3.680
4159.782   NH     2.647 -3.661
4159.817   Tm I   3.580 -2.140
4159.827   CN     0.677 -0.792
4159.866   CN     0.596 -0.865
4159.868   NH     2.770 -3.370
4159.882   CN     0.677 -0.807
4159.911   NH     1.988 -4.038
4159.916   CN     0.677 -3.994
4159.921   Re I   3.368 +0.130
4159.926   NH     2.770 -3.349
4159.928   CN     0.596 -0.876
4159.949   Mn I   5.112 -1.583
4159.951    V I   2.278 -1.451
4159.952   Tm I   3.860 -3.290
4159.965   Os I   1.584 -1.730
4159.967   NH     2.387 -3.765
4159.970   Ce I   2.373 -1.010
4159.975   CN     0.596 -4.354
4159.989 13CH     1.198 -4.475
4159.998   NH     1.920 -4.106
4160.022 12CH     2.010 -3.762
4160.029    W I   2.602 -0.410
4160.050   Cr I   3.013 -3.323
4160.051   NH     2.889 -3.077
4160.079   Cr I   3.817 -3.251
4160.095   Yb I   4.347 -2.410
4160.106   Ce I   0.529 -1.650
4160.129   NH     2.387 -3.742
4160.140   Fe I   4.103 -3.259
4160.171   Ca I   5.983 -4.198
4160.178   Ce I   0.875 -0.860
4160.186   Ti I   3.108 -0.350
4160.208   CN     0.994 -2.286
4160.210   CN     0.994 -1.985
4160.228 13CH     2.044 -3.728
4160.229 13CH     1.657 -2.451
4160.232   NH     1.295 -4.543
4160.237   CN     0.798 -0.964
4160.237   NH     2.328 -3.807
4160.238 13CH     1.657 -2.496
4160.240   Fe I   4.446 -2.295
4160.243   NH     2.889 -3.060
4160.248   NH     2.889 -4.804
4160.254 13CH     1.917 -3.914
4160.254   La I   0.131 -0.930
4160.261   CN     0.798 -0.993
4160.264   Ca I   5.983 -3.698
4160.279   CN     0.798 -3.630
4160.295    V I   1.893 -2.940
4160.297   Cr II  6.285 -4.653
4160.306   NH     1.951 -4.013
4160.309 13CH     1.780 -2.416
4160.312   Er I   1.309 -0.011
4160.346    W I   2.787 -0.300
4160.347    V II  1.673 -4.940
4160.363   Fe I   4.313 -0.824
4160.373 13CH     1.780 -2.396
4160.381   NH     2.889 -3.037
4160.392    V I   0.267 -3.080
4160.401    V I   0.275 -4.138
4160.404   Ce I   2.373 -0.720
4160.408   Ti I   2.662 +0.069
4160.408   Ce I   1.212 -1.750
4160.412   Fe I   4.103 -3.716
4160.425   Mn I   4.360 -4.003
4160.439   Ce I   0.740 -1.430
4160.478   NH     2.328 -3.789
4160.486 13CH     1.068 -1.197
4160.489   Sc I   1.943 -1.443
4160.522 13CH     1.068 -1.181
4160.528   NH     1.988 -4.012
4160.541   Cr I   4.106 -3.954
4160.552   Fe I   2.949 -3.010
4160.560   Nd I   0.559 -0.500
4160.562 12CH     0.734 -1.691
4160.590 12CH     0.734 -3.990
4160.591 12CH     0.734 -4.067
4160.606   Tm I   3.783 -1.820
4160.619 12CH     0.734 -1.740
4160.623   Fe II  2.844 -4.918
4160.632   NH     1.955 -4.084
4160.637   NH     2.889 -4.781
4160.638   Cr I   3.011 -3.542
4160.655 13CH     1.657 -4.451
4160.656   Fe II  7.583 -4.705
4160.657   Co II  3.408 -1.905
4160.678   NH     2.029 -3.997
4160.678   NH     2.827 -3.365
4160.685   NH     2.328 -3.765
4160.697   Co I   3.530 -4.132
4160.698   NH     2.272 -3.834
4160.716 13CH     3.179 -4.170
4160.734   Tm I   3.934 -2.500
4160.760   NH     2.827 -3.349
4160.762   NH     2.719 -3.676
4160.776   Fe I   4.209 -2.090
4160.778   NH     2.827 -3.329
4160.778 13CH     1.917 -1.374
4160.785   NH     2.719 -3.643
4160.794   Cr I   4.099 -2.199
4160.799   Nb I   0.348 -1.700
4160.804   NH     2.719 -3.661
4160.813   CN     0.995 -2.684
4160.815   CN     0.995 -1.985
4160.816   CN     0.995 -1.729
4160.860 12CH     1.657 -2.496
4160.868   Mo I   3.438 -1.441
4160.882 13CH     1.917 -1.353
4160.908 12CH     1.657 -4.451
4160.911   NH     1.920 -4.058
4160.912 12CH     1.657 -2.451
4160.925   NH     2.519 -3.737
4160.943 12CH     1.780 -2.416
4160.949    U I   0.000 -1.227
4160.968   Ca I   4.763 -3.668
4160.981   NH     2.272 -3.814
4160.993 12CH     1.780 -4.708
4161.016   NH     2.585 -3.715
4161.021 13CH     1.780 -4.708
4161.022   Fe II  7.543 -4.069
4161.057   NH     2.519 -3.720
4161.075   Cr II  5.330 -2.433
4161.076   NH     2.218 -3.862
4161.077   Fe I   3.368 -1.820
4161.080 12CH     1.780 -2.396
4161.089   Ce I   0.956 -3.800
4161.115   NH     2.585 -3.700
4161.120    V I   2.359 -4.529
4161.134   Ce I   2.319 -1.220
4161.134   NH     2.455 -3.759
4161.135   NH     2.519 -3.700
4161.139 13CH     3.179 -4.180
4161.148   NH     2.072 -3.959
4161.158   NH     2.585 -3.680
4161.163 13CH     2.687 -1.852
4161.165   Ce I   0.957 -0.510
4161.180 12CH     2.761 -0.975
4161.184 12CH     1.917 -1.374
4161.185   CN     1.206 -4.944
4161.200   Zr I   0.713 -0.590
4161.204   NH     1.988 -3.973
4161.225   NH     2.029 -3.972
4161.230 12CH     1.917 -3.847
4161.235   NH     2.272 -3.789
4161.249   Fe I   4.143 -4.403
4161.250   Nb I   1.676 -0.560
4161.255   CN     0.664 -0.807
4161.273   NH     2.681 -4.889
4161.274 12CH     1.917 -3.914
4161.275   CN     0.791 -0.993
4161.289   Ca I   5.932 -3.788
4161.298   CN     0.664 -0.823
4161.300   Ti I   2.506 -3.575
4161.300   NH     2.455 -3.742
4161.304   CN     0.791 -1.024
4161.307    V I   1.712 -3.690
4161.307    V I   2.608 -3.793
4161.309   NH     2.167 -3.892
4161.320   CN     0.791 -3.600
4161.320 12CH     1.917 -1.353
4161.324 12CH     2.761 -3.873
4161.324   Ni I   3.193 -2.604
4161.328   NH     1.955 -4.056
4161.330   CN     0.664 -3.978
4161.335   NH     2.493 -3.156
4161.338   NH     1.295 -4.510
4161.341 13CH     2.687 -1.864
4161.347   NH     2.118 -3.924
4161.348   Cr I   3.375 -3.323
4161.381   Ti I   2.267 -2.228
4161.385   NH     2.694 -3.951
4161.387   CN     0.996 -2.875
4161.390   CN     0.996 -1.729
4161.391   CN     0.996 -1.574
4161.403   NH     2.218 -3.842
4161.409 13CH     1.917 -3.847
4161.414   Cr I   4.455 +0.490
4161.417   NH     2.454 -3.720
4161.433 12CH     2.514 -4.693
4161.433 12CH     1.666 -4.637
4161.439   NH     2.694 -3.981
4161.441   NH     2.694 -3.968
4161.444   NH     2.777 -3.952
4161.458   NH     2.777 -3.965
4161.484   Fe I   3.015 -2.153
4161.490 12CH     1.484 -4.892
4161.498   NH     2.493 -3.156
4161.525   NH     2.393 -3.782
4161.529   Ti II  1.084 -2.091
4161.541   NH     2.654 -3.695
4161.554   Tm I   2.964 -1.830
4161.561 12CH     2.761 -0.984
4161.582   Cr II  4.920 -4.233
4161.590   Th I   1.713 -0.900
4161.594   Ni II  8.767 -2.301
4161.611   NH     2.654 -3.680
4161.620   NH     2.654 -3.661
4161.632   NH     2.072 -3.935
4161.636   CN     0.578 -0.876
4161.658   Ru I   1.692 -0.920
4161.662 13CH     2.856 -4.930
4161.684   NH     2.167 -3.871
4161.693   Sc I   2.338 -0.712
4161.698   CN     0.578 -0.888
4161.710   NH     2.218 -3.814
4161.714   NH     1.993 -4.038
4161.727   NH     2.393 -3.765
4161.739   Th I   0.930 -0.807
4161.744   CN     0.578 -4.342
4161.774   NH     2.118 -3.902
4161.786   Ce I   2.040 -0.520
4161.792   Sr I   2.940 -0.502
4161.808   NH     2.029 -3.936
4161.814 13CH     2.514 -4.693
4161.831   Cr I   3.839 -2.082
4161.840 12CH     2.687 -4.805
4161.851   Sc I   1.969 -0.435
4161.858   Fe II  7.773 -4.195
4161.868 12CH     2.140 -4.283
4161.886   NH     2.393 -3.742
4161.905   NH     1.295 -4.459
4161.937   Ce I   1.404 -2.950
4161.937 12CH     2.687 -1.852
4161.941   Ce I   1.274 -0.880
4161.942   CN     0.998 -3.006
4161.947   CN     0.998 -1.574
4161.948   CN     0.998 -1.462
4161.996   NH     2.334 -3.807
4162.024   Yb I   4.964 -3.140
4162.027   NH     1.298 -4.543
4162.037   Ce I   0.960 -1.750
4162.049   NH     2.166 -3.842
4162.057 12CH     2.543 -4.492
4162.057 12CH     2.687 -1.864
4162.060 12CH     1.857 -4.339
4162.066    V II  3.123 -2.788
4162.093   Ce I   1.709 -1.100
4162.095   NH     2.613 -3.967
4162.106   Fe II  9.825 -4.426
4162.107 13CH     2.232 -3.994
4162.111   NH     1.955 -4.013
4162.112   NH     2.613 -3.998
4162.132   NH     2.613 -3.984
4162.134   NH     2.072 -3.902
4162.154 12CH     2.687 -4.805
4162.164   Co I   3.576 -0.360
4162.185   Co II  8.423 -4.108
4162.204   NH     2.118 -3.871
4162.237   NH     2.334 -3.789
4162.265 12CH     3.179 -4.170
4162.275   NH     2.938 -3.053
4162.286   CN     0.785 -1.024
4162.287   Ce I   0.621 -2.330
4162.310   CN     0.785 -1.057
4162.319    V I   1.868 -2.861
4162.320 13CH     1.919 -3.914
4162.325   CN     0.785 -3.568
4162.331   NH     1.993 -4.012
4162.341   NH     2.863 -3.949
4162.405   Hf I   2.156 -0.310
4162.412 12CH     3.179 -2.833
4162.419 12CH     1.070 -1.181
4162.421   NH     2.938 -3.037
4162.429    U I   0.471 -0.227
4162.431   Fe I   4.473 -4.108
4162.440   NH     2.333 -3.765
4162.454   Cr II  8.078 -3.708
4162.461   NH     2.277 -3.834
4162.469   CN     1.000 -3.105
4162.473   NH     2.901 -4.605
4162.475   CN     1.000 -1.462
4162.476   CN     1.000 -1.373
4162.477   NH     2.033 -3.997
4162.483   Co I   2.877 -2.865
4162.487   Cr I   3.817 -1.350
4162.509   Th I   1.291 -0.450
4162.539   NH     2.792 -3.626
4162.545 12CH     2.856 -4.930
4162.549 12CH     1.070 -3.749
4162.565   Ti I   2.487 -2.424
4162.566   CN     1.093 -4.682
4162.574   NH     2.792 -3.657
4162.575   Fe I   3.642 -2.656
4162.589   NH     2.792 -3.643
4162.604 12CH     3.179 -4.180
4162.608   NH     2.834 -3.365
4162.620 12CH     2.232 -1.524
4162.625   Ce I   0.875 -0.250
4162.641   CN     0.652 -0.823
4162.653   CN     1.206 -4.936
4162.655    V I   2.582 -3.195
4162.658   NH     2.726 -3.676
4162.662 12CH     2.856 -2.089
4162.663 12CH     1.070 -1.197
4162.674   Mo I   3.168 -0.466
4162.675   NH     2.725 -3.643
4162.679   Th I   1.770 -0.438
4162.687   NH     2.834 -3.349
4162.695   CN     0.652 -0.840
4162.698   NH     2.726 -3.661
4162.701   NH     2.833 -3.329
4162.707   Mo I   2.680 -1.542
4162.708 12CH     2.232 -3.994
4162.709   Hf I   0.566 -1.520
4162.726   CN     0.652 -3.962
4162.728   Ti I   2.345 -2.605
4162.733   Gd I   0.492 -0.730
4162.743   NH     2.277 -3.814
4162.755 12CH     2.044 -3.728
4162.767 12CH     2.232 -1.508
4162.778 12CH     3.179 -2.842
4162.781 12CH     2.856 -2.100
4162.798 13CH     2.761 -3.873
4162.807    V II  6.529 -3.580
4162.813   Nb I   1.269 -1.160
4162.826 13CH     2.687 -4.805
4162.845   NH     2.223 -3.862
4162.864 13CH     2.232 -1.524
4162.872   Ce I   0.536 -0.670
4162.880 13CH     1.782 -2.396
4162.889 13CH     2.120 -4.303
4162.908 13CH     1.070 -3.749
4162.918   Fe I   3.017 -3.106
4162.921   Tm I   3.783 -1.610
4162.940   NH     2.076 -3.959
4162.949 13CH     1.919 -1.353
4162.952   Ce I   1.339 -2.720
4162.975   CN     1.003 -3.186
4162.982   CN     1.003 -1.373
4162.983   CN     1.003 -1.299
4162.991 13CH     1.782 -2.416
4162.994   NH     2.277 -3.789
4163.000 13CH     1.919 -1.374
4163.005   NH     1.992 -3.973
4163.023   NH     2.033 -3.972
4163.026   Ho I   0.000 +0.505
4163.029   Ce I   1.079 -1.340
4163.032 13CH     2.232 -1.508
4163.085   NH     2.171 -3.892
4163.087   Gd I   0.662 -0.837
4163.104   Tm I   4.096 -1.880
4163.107 13CH     2.081 -3.700
4163.110   NH     1.298 -4.510
4163.131   NH     2.123 -3.924
4163.137    V I   3.315 -4.714
4163.140   Sm I   0.000 -1.610
4163.145 13CH     1.694 -4.591
4163.146   Cr I   2.544 -3.988
4163.159   Ca I   4.769 -3.964
4163.171   NH     2.223 -3.842
4163.183   Fe II  7.567 -4.551
4163.199   Mn I   4.320 -4.058
4163.222   Ti I   1.443 -3.455
4163.231   NH     2.681 -4.830
4163.241   Ti I   2.506 -4.283
4163.251   NH     1.245 -4.923
4163.251   NH     2.701 -3.951
4163.275   CN     0.780 -1.057
4163.298   CN     0.780 -1.094
4163.301   NH     2.785 -3.936
4163.309   NH     2.702 -3.981
4163.311   NH     2.702 -3.968
4163.312   CN     0.780 -3.533
4163.323   NH     2.534 -4.016
4163.341 12CH     1.919 -3.914
4163.347   NH     2.534 -3.984
4163.347   Fe I   4.191 -3.353
4163.363   NH     2.534 -4.001
4163.378   NH     2.785 -3.952
4163.381   CN     0.561 -0.888
4163.388 12CH     1.919 -1.353
4163.390 13CH     2.977 -4.283
4163.392   NH     2.785 -3.965
4163.396   Yb I   5.510 -3.950
4163.405 12CH     1.919 -1.374
4163.412 13CH     2.856 -2.089
4163.423   NH     2.076 -3.935
4163.440   CN     0.561 -0.899
4163.448   CN     1.006 -3.253
4163.452 12CH     1.919 -3.847
4163.456   CN     1.006 -1.236
4163.459   NH     2.171 -3.871
4163.461   CN     1.006 -1.299
4163.463   Ni I   3.306 -3.973
4163.466   Nb I   0.267 -0.640
4163.475   NH     2.223 -3.814
4163.486   CN     0.561 -4.331
4163.490    V II  6.496 -4.220
4163.499 13CH     2.856 -2.100
4163.508 13CH     2.977 -4.273
4163.520   Ce I   1.366 +0.210
4163.557   NH     2.123 -3.902
4163.560   Nd I   0.182 -2.560
4163.587 12CH     1.782 -2.396
4163.604   NH     2.033 -3.936
4163.612 12CH     3.179 -3.268
4163.618   Cr I   2.545 -0.847
4163.625 12CH     1.782 -2.416
4163.631 13CH     1.919 -3.847
4163.640   Ce I   1.042 -2.260
4163.644   Ti II  2.590 -0.128
4163.647   Th I   1.205 -0.913
4163.653   Nb I   0.019 -0.150
4163.653    V II  3.123 -1.950
4163.665   Cr I   2.545 -1.560
4163.668   Fe I   3.417 -1.770
4163.676 12CH     1.782 -4.708
4163.678    U I   0.000 -1.419
4163.689   Fe I   2.692 -2.828
4163.704 13CH     1.782 -4.708
4163.710   Sm I   0.104 -1.740
4163.720   NH     1.298 -4.459
4163.729   Ca I   4.780 -2.329
4163.743 12CH     1.142 -4.467
4163.744   NH     2.708 -2.781
4163.802 13CH     1.070 -1.181
4163.822   NH     2.171 -3.842
4163.824   Tm I   4.433 -2.430
4163.898   CN     1.010 -3.312
4163.909   CN     1.010 -1.182
4163.912    C I   7.946 -2.950
4163.915   NH     2.620 -3.967
4163.922   NH     2.076 -3.902
4163.926   CN     1.010 -1.236
4163.936   NH     2.620 -3.998
4163.945 12CH     3.179 -3.277
4163.956   Cr I   3.839 -0.843
4163.956   NH     2.620 -3.984
4163.958 13CH     1.070 -1.197
4163.960   Fe I   2.851 -4.997
4163.978   Ce I   1.244 -0.850
4163.984   NH     2.122 -3.871
4164.003   NH     1.261 -4.594
4164.004   NH     2.697 -4.322
4164.009   NH     1.245 -4.900
4164.012    V II  2.036 -2.095
4164.021 13CH     1.432 -4.921
4164.028   CN     0.641 -0.840
4164.041   Ca I   4.624 -4.810
4164.067   CN     0.641 -0.857
4164.073   Ce I   2.596 -1.780
4164.074   CN     1.093 -4.674
4164.076   Mo I   2.260 -1.937
4164.085   Ce I   1.838 -1.690
4164.097   CN     0.641 -3.945
4164.131   Ti I   1.873 -0.932
4164.135   NH     2.950 -3.907
4164.153    V I   1.860 -3.263
4164.154   NH     1.244 -4.870
4164.160   Pr I   0.204 -0.083
4164.168   Mn I   4.345 -2.203
4164.191 13CH     2.543 -4.492
4164.193 12CH     2.860 -0.965
4164.205   NH     2.697 -4.348
4164.217   NH     2.906 -4.605
4164.218   NH     2.944 -3.053
4164.229   CN     0.775 -1.094
4164.240   Fe I   3.417 -3.356
4164.240   NH     2.870 -3.921
4164.251   CN     0.775 -1.133
4164.255   Th I   1.141 -1.165
4164.257 13CH     1.142 -4.467
4164.259 12CH     0.991 -1.196
4164.263   CN     0.775 -3.495
4164.274   Mn I   4.345 -1.283
4164.276   NH     2.708 -2.781
4164.277   NH     2.697 -4.336
4164.290 12CH     2.860 -0.975
4164.300 12CH     0.990 -1.212
4164.303   Fe II  7.568 -3.016
4164.319   CN     1.014 -3.363
4164.329   NH     2.893 -3.345
4164.330   CN     1.014 -1.133
4164.331 12CH     2.860 -4.050
4164.332   NH     2.871 -3.936
4164.349   NH     2.893 -3.311
4164.355   CN     1.014 -1.182
4164.360   NH     2.871 -3.949
4164.361   NH     2.944 -3.037
4164.366   Ti I   3.111 -1.246
4164.373   NH     2.944 -4.814
4164.373   NH     2.893 -3.330
4164.382 12CH     0.991 -3.652
4164.398   Nd I   1.418 -0.837
4164.420    C I   7.946 -3.810
4164.429   Fe I   4.473 -3.965
4164.450   Cr I   3.011 -3.239
4164.470   Ca I   4.780 -0.982
4164.479 12CH     2.905 -2.383
4164.501   NH     2.799 -3.626
4164.515    V I   2.616 -4.292
4164.540   Dy I   1.788 -1.300
4164.541   NH     2.799 -3.657
4164.549   Pt I   1.254 -1.950
4164.555   Ce I   0.893 -2.950
4164.555   NH     2.799 -3.643
4164.579   Tm I   2.951 -2.380
4164.590   Yb I   5.073 -2.400
4164.611    C I   7.946 -3.290
4164.630   Ni I   0.423 -4.343
4164.632   Mn II  8.129 -2.341
4164.658   Nb I   0.049 -0.130
4164.658   Yb I   4.014 -2.350
4164.708 13CH     0.991 -3.652
4164.719   CN     1.018 -3.409
4164.727 12CH     2.906 -2.372
4164.731   CN     1.018 -1.089
4164.737 12CH     2.517 -4.693
4164.759   CN     1.018 -1.133
4164.779   Fe I   2.990 -3.164
4164.782   Ce I   1.355 -2.110
4164.788    U I   0.036 -2.083
4164.793   Sm I   0.388 -1.527
4164.809   Fe II  5.956 -3.853
4164.823   NH     2.515 -4.907
4164.831   Er I   0.863 +0.047
4164.850   Nd I   0.000 -1.718
4164.878   Fe I   4.154 -3.325
4164.904   Sc I   3.083 -3.288
4164.907 13CH     2.234 -3.994
4164.910   Fe II  9.412 -4.568
4164.936   NH     2.458 -4.034
4164.975   Mn I   4.755 -0.960
4164.977   Mo I   3.263 -0.906
4164.998   NH     2.458 -4.019
4165.005   NH     2.458 -4.001
4165.036   Nd I   2.000 -0.079
4165.067   Tm I   3.860 -2.460
4165.074   Th I   1.903 -0.713
4165.084 12CH     2.977 -4.283
4165.092   CN     1.023 -3.451
4165.097 12CH     3.372 -4.177
4165.099   CN     0.545 -0.899
4165.101   Mg I   4.346 -2.680
4165.105 13CH     2.761 -0.975
4165.106   CN     1.023 -1.050
4165.109   NH     2.515 -4.921
4165.111   NH     1.248 -4.923
4165.117   NH     2.541 -4.016
4165.118    C I   7.946 -4.850
4165.119 13CH     2.517 -4.693
4165.129   Fe I   4.178 -2.523
4165.129   NH     2.515 -4.933
4165.136   CN     1.023 -1.089
4165.137   NH     2.541 -3.984
4165.149   Co I   3.775 -1.894
4165.157   CN     0.545 -0.911
4165.157   NH     2.541 -4.001
4165.165   CN     0.770 -1.133
4165.186   CN     0.770 -1.177
4165.187   Sc I   1.987 +0.565
4165.193   NH     1.261 -4.559
4165.197   CN     0.770 -3.453
4165.201   CN     0.545 -4.319
4165.204   Mn I   4.354 -2.262
4165.241   Cr II  8.215 -3.469
4165.242 13CH     3.179 -3.268
4165.243   NH     2.868 -3.609
4165.247   Ca I   4.780 -1.910
4165.286 13CH     2.761 -0.984
4165.309    C I   7.946 -3.010
4165.312 12CH     2.977 -4.273
4165.321   NH     2.868 -3.626
4165.332   NH     2.868 -3.640
4165.359   Fe I   3.640 -1.817
4165.360 12CH     1.143 -4.467
4165.365   Cr I   3.369 -2.728
4165.369   CN     0.630 -0.857
4165.378 12CH     3.372 -4.168
4165.397   Fe I   4.260 -2.242
4165.413   CN     0.630 -0.875
4165.418   Fe I   3.634 -2.327
4165.442   Ni I   4.088 -2.230
4165.442   CN     0.630 -3.927
4165.443   CN     1.029 -3.489
4165.458   CN     1.029 -1.013
4165.477 13CH     0.639 -1.924
4165.489   CN     1.029 -1.050
4165.501 13CH     3.179 -3.277
4165.510 12CH     2.234 -3.994
4165.511 13CH     0.990 -1.212
4165.514   Cr I   4.449 +0.400
4165.518 12CH     2.081 -3.700
4165.555 13CH     0.991 -1.196
4165.569 12CH     2.234 -1.508
4165.579 13CH     0.639 -1.941
4165.599   Ce I   0.910 +0.530
4165.635 12CH     2.234 -1.524
4165.642   Sm I   1.610 -0.864
4165.656   Cr II  8.273 -3.517
4165.665   Ca I   4.680 -3.503
4165.671    U I   0.036 -1.497
4165.674 13CH     1.876 -4.274
4165.678 13CH     2.653 -3.653
4165.679   Ca I   4.763 -2.778
4165.744   Cr II  5.493 -3.388
4165.754 12CH     2.120 -4.303
4165.758   Mo I   2.836 -1.705
4165.761   Sc I   1.954 -2.025
4165.766   Th I   0.966 -0.367
4165.766   CN     1.034 -3.524
4165.783   CN     1.034 -0.980
4165.805   Co I   3.568 -2.787
4165.814   Ca I   5.987 -4.764
4165.816   CN     1.034 -1.013
4165.817 13CH     2.653 -3.663
4165.820   NH     1.263 -4.594
4165.825 13CH     0.639 -3.845
4165.834 13CH     2.234 -1.508
4165.838   Nb I   1.490 -0.690
4165.850   Ce I   1.092 -0.660
4165.874   NH     1.248 -4.900
4165.874 13CH     1.143 -4.467
4165.879 13CH     2.234 -1.524
4165.880   NH     1.261 -4.501
4165.904   Cl I   8.987 -3.500
4165.911 13CH     2.860 -4.050
4165.970   Cr I   3.888 -2.807
4165.981   Fe II  9.905 -4.434
4165.999 13CH     3.179 -2.833
4166.001   Ba I   2.722 -0.434
4166.003 13CH     2.519 -2.237
4166.017   NH     1.248 -4.870
4166.029   NH     2.606 -4.336
4166.037   Ir I   1.225 -2.640
4166.051 13CH     2.519 -2.224
4166.055 13CH     2.120 -3.677
4166.063   CN     1.041 -3.556
4166.081   CN     1.041 -0.949
4166.083   CN     0.766 -1.177
4166.084   CN     0.766 -1.226
4166.091   Fe I   4.473 -3.126
4166.094   CN     0.766 -3.407
4166.110   NH     2.606 -4.351
4166.119   CN     1.041 -0.980
4166.181   NH     2.607 -4.364
4166.185   Mn I   4.685 -1.310
4166.189   Ti I   1.430 -3.538
4166.200 13CH     3.179 -2.842
4166.202   Ce I   1.355 -0.540
4166.263   NH     2.958 -3.907
4166.279   Mo I   3.078 -1.275
4166.303   Ca I   4.681 -2.770
4166.308   Ti I   1.879 -0.812
4166.317 12CH     1.694 -4.591
4166.339   CN     1.047 -3.586
4166.344   NH     2.900 -3.345
4166.355   Co I   3.568 -4.535
4166.357   NH     2.899 -3.311
4166.358   CN     1.047 -0.920
4166.359   Tm I   3.804 -2.220
4166.368   Ce I   3.807 -1.670
4166.368   NH     2.959 -3.921
4166.371   Zr I   0.687 -0.620
4166.385   NH     2.900 -3.330
4166.392   Ti I   1.734 -2.567
4166.393   CN     1.047 -0.949
4166.409   Cr I   2.544 -2.134
4166.410   NH     2.959 -3.933
4166.522   Fe I   4.371 -3.266
4166.549   Ti I   3.090 -2.926
4166.560 12CH     2.653 -3.653
4166.585   CN     1.055 -3.614
4166.605   CN     1.055 -0.892
4166.633    U I   0.077 -1.153
4166.645 12CH     2.653 -3.663
4166.646   CN     1.055 -0.920
4166.649   Ce I   0.587 -0.990
4166.681 13CH     2.905 -2.383
4166.682   CN     0.619 -0.875
4166.694 12CH     2.547 -4.492
4166.701    V I   2.295 -1.089
4166.713   NH     2.464 -4.034
4166.724   CN     0.619 -0.894
4166.728   Cr I   4.613 -3.992
4166.742   Co II  8.423 -4.074
4166.742 13CH     2.204 -4.805
4166.752   CN     0.619 -3.909
4166.772   Fe I   4.256 -3.858
4166.774   NH     2.464 -4.019
4166.778   NH     2.464 -4.001
4166.791   CN     0.529 -0.911
4166.803   CN     1.062 -3.641
4166.824   CN     1.062 -0.867
4166.830   NH     2.384 -4.053
4166.848   CN     0.529 -0.924
4166.850 12CH     1.432 -4.921
4166.872   CN     1.062 -0.892
4166.876   Ru I   0.811 -1.920
4166.884   Ce I   1.348 +0.600
4166.891   CN     0.529 -4.307
4166.915   NH     2.384 -4.038
4166.948   NH     2.383 -4.019
4166.955   Ni I   4.105 -0.951
4166.964   CN     0.763 -1.226
4166.965   CN     0.763 -1.280
4166.974   CN     0.763 -3.356
4166.979    V I   2.278 -1.076
4167.004   CN     1.070 -3.665
4167.013 12CH     0.639 -4.386
4167.026   CN     1.070 -0.843
4167.034 12CH     0.639 -1.924
4167.036   NH     1.264 -4.559
4167.041 13CH     2.906 -2.372
4167.057 12CH     0.639 -3.845
4167.069   CN     1.070 -0.867
4167.145 13CH     2.102 -4.339
4167.163   Gd I   0.425 -1.073
4167.177   CN     1.079 -3.689
4167.200   CN     1.079 -0.820
4167.203 12CH     0.268 -4.315
4167.209 12CH     0.639 -1.941
4167.218   Mn I   4.679 -1.520
4167.245   NH     2.996 -3.031
4167.248   CN     1.079 -0.843
4167.256 13CH     2.519 -4.805
4167.270   Gd I   0.124 -0.812
4167.271   Mg I   4.346 -0.745
4167.281   Co II  8.423 -4.532
4167.299   NH     2.875 -3.609
4167.300    V II  6.466 -3.149
4167.319   Ti I   2.408 -2.436
4167.321   CN     1.088 -3.711
4167.344   Fe I   4.191 -3.248
4167.346   CN     1.088 -0.798
4167.347 12CH     0.993 -1.196
4167.350   Mo I   3.302 -1.539
4167.381   NH     2.875 -3.626
4167.383   NH     1.229 -4.652
4167.394   NH     2.875 -3.640
4167.395   CN     1.088 -0.820
4167.433   NH     3.040 -3.907
4167.440   CN     1.097 -3.733
4167.466   CN     1.097 -0.777
4167.470 12CH     0.993 -3.652
4167.496 13CH     0.639 -4.386
4167.505    V II  1.679 -3.630
4167.507    Y I   0.066 -0.430
4167.514   Ru I   1.139 -0.610
4167.517   Fe I   4.103 -3.288
4167.520   CN     1.097 -0.798
4167.534   CN     1.107 -3.753
4167.552   Cr I   3.889 -3.495
4167.561   CN     1.107 -0.758
4167.565   Tm I   3.505 -3.560
4167.574 12CH     0.993 -1.212
4167.582   Ce I   0.721 -1.430
4167.590   Co I   3.713 -1.107
4167.594   CN     1.118 -3.772
4167.613   CN     1.107 -0.777
4167.622   CN     1.118 -0.739
4167.643   CN     1.129 -3.791
4167.665   Ni II  9.473 -2.010
4167.672   CN     1.129 -0.721
4167.689   Ti I   3.111 -0.490
4167.689   CN     1.118 -0.758
4167.705 13CH     2.204 -1.946
4167.713 13CH     1.724 -4.548
4167.717 13CH     0.268 -4.315
4167.718   NH     1.263 -4.501
4167.722   Fe I   4.446 -2.043
4167.732   CN     1.129 -0.739
4167.742   Fe I   3.573 -4.945
4167.769 12CH     2.519 -2.237
4167.792   Cr I   2.983 -2.665
4167.797 13CH     0.993 -3.652
4167.798   Ce I   1.123 -0.010
4167.814   Cr I   4.402 -4.108
4167.817   CN     0.759 -1.280
4167.818   CN     0.759 -1.343
4167.826   CN     0.759 -3.297
4167.833 12CH     2.204 -1.946
4167.837 13CH     2.204 -1.931
4167.849 12CH     2.519 -4.805
4167.852   Co I   3.568 -1.312
4167.859   Fe I   3.299 -1.863
4167.901 12CH     2.204 -4.708
4167.922 12CH     2.204 -4.805
4167.940   Cr I   4.855 +0.138
4167.950 12CH     2.519 -2.224
4167.956   Fe I   3.695 -1.201
4167.959   Cr I   4.402 -4.247
4167.967   CN     0.609 -0.894
4167.970   Dy I   0.513 +0.810
4167.976   Fe I   3.642 -2.645
4167.990 12CH     2.204 -1.931
4167.990   Nd I   1.457 +0.021
4168.011   CN     0.609 -0.914
4168.033   Pb I   2.660 -0.780
4168.037   CN     0.609 -3.889
4168.047   Co I   3.067 -3.630
4168.061 12CH     0.640 -4.386
4168.120   Nb I   0.000 -0.320
4168.142 12CH     0.269 -4.315
4168.151   NH     2.518 -4.351
4168.169   Co I   2.718 -3.183
4168.179 13CH     3.372 -4.177
4168.205    V II  6.057 -3.839
4168.221 13CH     2.860 -0.975
4168.266   NH     2.518 -4.380
4168.327   Sc I   2.608 -3.179
4168.334 13CH     2.860 -0.965
4168.339   Cr I   3.845 -2.064
4168.339 12CH     2.120 -3.677
4168.347   NH     2.708 -4.919
4168.352   NH     2.518 -4.366
4168.353   Fe II  9.905 -4.292
4168.402    V II  4.735 -2.890
4168.440 13CH     2.031 -2.597
4168.443   Co I   3.775 -1.631
4168.455   CN     0.513 -0.924
4168.469   Tm I   4.162 -3.220
4168.490   NH     2.565 -3.087
4168.512   CN     0.513 -0.937
4168.514 13CH     2.031 -2.582
4168.544 13CH     0.640 -4.386
4168.553   CN     0.513 -4.294
4168.593   Ti I   2.695 -1.882
4168.600   NH     2.390 -4.053
4168.600   Tm I   4.443 -2.720
4168.603 13CH     3.372 -4.168
4168.614   Fe I   3.368 -2.070
4168.634   Th I   1.311 -0.810
4168.645 13CH     0.993 -1.196
4168.645   CN     0.757 -1.343
4168.646   CN     0.757 -1.417
4168.650    W I   2.267 -0.530
4168.653   CN     0.757 -3.230
4168.657 13CH     0.269 -4.315
4168.673   NH     1.229 -4.613
4168.684   NH     2.390 -4.038
4168.713   NH     2.390 -4.019
4168.749   Nd I   1.529 -0.702
4168.751   NH     2.565 -3.087
4168.753   Tm I   4.265 -2.350
4168.760 13CH     1.382 -4.952
4168.782 12CH     3.487 -4.337
4168.787 13CH     0.993 -1.212
4168.800 13CH     2.204 -4.708
4168.810   CN     1.235 -4.938
4168.833 13CH     2.547 -4.492
4168.865   Ti I   1.460 -3.642
4168.897   NH     2.312 -4.074
4168.906    V I   1.051 -2.010
4168.937 12CH     1.876 -4.274
4168.941   Fe I   3.417 -1.780
4169.005    V II  6.100 -1.745
4169.007   NH     2.312 -4.058
4169.033   Sc I   1.969 -2.175
4169.033   Tm I   3.506 -3.740
4169.043 13CH     2.303 -3.003
4169.047    U I   1.007 +0.124
4169.064   NH     2.961 -3.325
4169.066   Co I   2.542 -4.824
4169.068   NH     2.312 -4.038
4169.072   NH     2.961 -3.311
4169.118   NH     2.946 -3.593
4169.170   Ca I   4.769 -4.028
4169.175 13CH     2.303 -3.015
4169.189 12CH     2.031 -2.597
4169.224   NH     2.946 -3.610
4169.226   NH     1.232 -4.652
4169.228   CN     0.600 -0.914
4169.252   Dy I   0.103 -2.089
4169.255    V I   1.893 -0.908
4169.255 13CH     3.487 -4.337
4169.260   NH     2.946 -3.623
4169.270   CN     0.600 -0.935
4169.277   NH     3.002 -3.031
4169.287   Fe I   4.371 -2.165
4169.295   CN     0.600 -3.869
4169.300 13CH     0.558 -4.665
4169.325   Zr I   1.779 -0.260
4169.326   Ti I   1.887 -0.661
4169.332    V II  1.679 -3.646
4169.342 12CH     2.031 -2.582
4169.436   Mn I   4.679 -2.014
4169.446   Pr I   0.422 -0.610
4169.447   CN     0.754 -1.417
4169.448   CN     0.754 -1.506
4169.454   CN     0.754 -3.149
4169.470   Sm I   0.248 -0.760
4169.495   NH     1.482 -4.916
4169.498   Yb I   7.003 -1.460
4169.509   NH     1.229 -4.547
4169.514   Tm I   3.766 -2.080
4169.532 13CH     2.982 -4.273
4169.573   Nb I   1.532 -0.350
4169.576   Ce I   1.482 -1.740
4169.587 12CH     0.916 -1.211
4169.594   Co I   2.871 -2.554
4169.622 12CH     0.915 -1.229
4169.629   Ti I   2.472 -4.324
4169.696   Ce I   0.900 -1.310
4169.700   Ni I   4.167 -2.362
4169.705 12CH     0.916 -3.652
4169.706   NH     3.049 -3.907
4169.738 13CH     2.982 -4.283
4169.756   Fe I   3.396 -2.040
4169.759   NH     3.049 -3.919
4169.761   Fe II  7.487 -4.582
4169.763   Ca I   5.955 -4.022
4169.765   Ce I   0.721 -0.490
4169.777   NH     1.188 -4.953
4169.791   Tm I   4.266 -1.890
4169.816   Mo I   2.916 -1.191
4169.820 12CH     2.909 -2.372
4169.838   Pd I   1.251 -2.080
4169.846   Cr I   4.106 +0.227
4169.877   Ce I   0.536 -0.020
4169.896   Fe I   3.695 -3.094
4169.897   Cr I   3.890 -4.155
4169.925 12CH     2.909 -2.383
4169.926 12CH     2.303 -3.003
4169.929   Ca I   4.763 -4.186
4169.936   Fe I   4.103 -2.501
4169.987 12CH     2.303 -3.015
4169.998 13CH     2.522 -2.224
4170.003 13CH     0.916 -3.652
4170.033   Ce I   3.803 -1.620
4170.037   Ce I   1.456 -0.780
4170.048   Ti II  4.002 -4.713
4170.050   Ru I   1.692 -0.950
4170.052   Mn I   4.679 -2.596
4170.061   Yb I   8.151 -1.060
4170.093   CN     0.498 -0.937
4170.101   Yb I   4.597 -0.730
4170.105   Ti I   2.506 -4.611
4170.107    V I   2.365 -3.737
4170.111   Gd I   0.427 -1.405
4170.114   Sc I   1.996 -1.361
4170.116   NH     2.708 -4.864
4170.123 12CH     2.102 -4.339
4170.131   Tm I   3.379 -2.840
4170.148   CN     0.498 -0.950
4170.171   Ce I   0.977 -2.420
4170.179 13CH     2.206 -4.805
4170.188   CN     1.120 -4.674
4170.189   CN     0.498 -4.281
4170.192   Cr I   4.099 +0.055
4170.222   CN     0.753 -1.506
4170.224   CN     0.753 -1.618
4170.228   CN     0.753 -3.050
4170.248 12CH     1.090 -4.460
4170.248 13CH     2.522 -2.237
4170.291   CN     1.235 -4.929
4170.307   Fe II  9.373 -3.658
4170.349   Mo I   1.335 -3.031
4170.356   NH     1.201 -4.719
4170.361   Re I   3.411 +0.400
4170.399   Ce I   1.296 -2.660
4170.449   Tm I   2.355 +0.386
4170.457    C I   7.946 -3.400
4170.459   CN     0.591 -0.935
4170.466   Th I   1.145 -0.862
4170.502   NH     1.232 -4.613
4170.504   CN     0.591 -0.956
4170.509    V II  6.023 -4.410
4170.527    W I   2.267 -0.270
4170.528   CN     0.591 -3.848
4170.533   Th I   0.615 -0.519
4170.541   NH     1.465 -4.906
4170.561   Cr II  7.939 -4.658
4170.563   Ce I   1.796 -3.150
4170.577   NH     1.188 -4.929
4170.614   Cr II  3.104 -3.563
4170.648    C I   7.946 -4.140
4170.650   Mo I   2.598 -1.758
4170.667   NH     2.318 -4.074
4170.714 13CH     1.090 -4.460
4170.720 12CH     0.558 -4.665
4170.735   Nd I   0.742 -1.035
4170.756 13CH     0.915 -1.229
4170.771   NH     1.188 -4.896
4170.777   NH     2.318 -4.058
4170.778   Cr I   3.011 -3.686
4170.786   Th I   1.713 -0.903
4170.801 13CH     0.916 -1.211
4170.834   NH     2.318 -4.038
4170.835   Cr II  5.662 -2.539
4170.841 12CH     1.724 -4.548
4170.857   Ce I   1.339 -1.590
4170.863   Ti II  4.895 -1.330
4170.880   Ce I   1.013 -1.910
4170.887   Co I   3.687 -0.879
4170.902   Fe I   3.015 -1.086
4170.973   CN     0.751 -1.618
4170.974   CN     0.751 -1.773
4170.977   CN     0.751 -2.919
4170.982 12CH     2.865 -0.965
4171.016   Ti I   2.154 -0.389
4171.033   Mn II  6.128 -2.364
4171.033   Ce I   0.893 -1.200
4171.040   NH     2.242 -4.095
4171.044   Fe I   4.320 -3.213
4171.048   NH     1.482 -4.877
4171.077   Mo I   3.078 -1.032
4171.122 12CH     2.865 -4.050
4171.131   Ce I   1.103 -2.980
4171.137 13CH     1.703 -2.448
4171.153   Tm I   3.618 -2.320
4171.178   NH     2.242 -4.078
4171.186    W I   0.599 -1.520
4171.189   NH     2.968 -3.325
4171.193   NH     2.968 -3.311
4171.226 13CH     1.703 -2.406
4171.237   Co I   3.687 -3.019
4171.266   Fe II  9.849 -4.972
4171.270   NH     2.242 -4.058
4171.275 13CH     2.206 -1.931
4171.294    V I   1.893 -0.692
4171.296   NH     2.954 -3.593
4171.299    V I   2.256 -2.536
4171.338   NH     1.232 -4.547
4171.341 12CH     2.982 -4.273
4171.343    V I   2.286 -2.286
4171.358 12CH     2.865 -0.975
4171.360 12CH     2.206 -4.805
4171.366   Cr I   4.532 -0.578
4171.369   Fe II  7.707 -3.509
4171.383   Ce I   0.737 -1.420
4171.390 13CH     2.207 -1.946
4171.406   NH     2.954 -3.610
4171.424   Fe I   3.018 -4.841
4171.428 12CH     2.206 -1.931
4171.430   NH     1.485 -4.916
4171.438 12CH     2.982 -4.283
4171.444   NH     2.954 -3.623
4171.457   Mo I   3.033 -1.560
4171.472   Zr I   1.350 -0.490
4171.480   Fe I   4.178 -5.000
4171.481   Tm I   2.971 -2.380
4171.504 13CH     2.522 -4.805
4171.510   Yb I   5.633 -3.010
4171.512   Mn II  6.177 -2.115
4171.518 12CH     2.207 -1.946
4171.538   Sc I   1.954 -0.848
4171.543   Er I   1.333 +0.344
4171.546   Fe I   4.283 -2.328
4171.558 12CH     2.543 -2.165
4171.561   Sm I   0.434 -1.660
4171.586 12CH     2.207 -4.708
4171.588 13CH     1.703 -4.435
4171.589    U I   0.217 -0.474
4171.590   NH     2.431 -4.366
4171.615   Ca I   5.832 -3.792
4171.646   CN     1.120 -4.667
4171.646   NH     2.431 -4.382
4171.678   CN     0.582 -0.956
4171.689 12CH     1.382 -4.952
4171.690   Cr I   3.847 -0.765
4171.691   Fe I   3.692 -1.435
4171.693   CN     0.750 -1.773
4171.693   NH     1.192 -4.953
4171.694   CN     0.750 -2.029
4171.696   CN     0.750 -2.727
4171.704   NH     2.431 -4.396
4171.705   Fe I   4.446 -2.442
4171.705   CN     0.483 -0.950
4171.708   Gd I   1.467 +0.389
4171.708 12CH     1.091 -4.460
4171.717   CN     0.582 -0.979
4171.740   CN     0.582 -3.826
4171.757   CN     0.483 -0.963
4171.759 12CH     2.543 -2.153
4171.765   NH     1.201 -4.677
4171.796   CN     0.483 -4.268
4171.820   Pr I   0.372 -0.305
4171.820   Ti I   2.480 -3.930
4171.823 12CH     1.703 -2.448
4171.827   Mn I   2.953 -3.944
4171.828   Fe I   4.294 -4.019
4171.828 13CH     2.543 -2.165
4171.861 13CH     2.086 -4.391
4171.872 12CH     1.703 -4.435
4171.899   Fe I   3.298 -1.701
4171.900 12CH     2.522 -2.224
4171.903   Cr II  3.105 -2.940
4171.904   Ti II  2.598 -0.291
4171.938 13CH     1.758 -4.506
4171.953   Ce I   1.014 -2.030
4171.975 12CH     1.703 -2.406
4171.976   Co II  2.729 -3.591
4172.018 12CH     2.522 -2.237
4172.028 13CH     2.543 -2.153
4172.039   Ga I   0.102 -0.270
4172.041   Sc I   2.294 -3.031
4172.070    V II  6.146 -2.835
4172.074 13CH     2.657 -3.653
4172.086   Fe II  9.250 -4.851
4172.093 12CH     3.377 -4.168
4172.098 12CH     2.522 -4.805
4172.117 12CH     3.377 -4.177
4172.122   Fe I   3.249 -0.893
4172.133 13CH     2.909 -2.383
4172.140 13CH     2.909 -2.372
4172.144   Cr II  8.215 -1.799
4172.152   Ce I   0.357 -1.040
4172.152   Yb I   6.651 -1.070
4172.163   Mn II  5.437 -4.642
4172.175 13CH     1.091 -4.460
4172.176   Tm I   3.483 -1.010
4172.178    V I   2.638 -1.127
4172.202   Fe II  4.732 -4.330
4172.202   NH     3.132 -3.905
4172.217   Er I   0.624 -0.324
4172.220   NH     2.419 -4.921
4172.238   NH     1.204 -4.719
4172.239   Pr I   0.204 -0.377
4172.274   Ca I   5.832 -3.656
4172.281   Mn II  6.177 -2.813
4172.314   La I   0.433 -0.930
4172.326   Tm I   3.484 -2.610
4172.329   NH     2.419 -4.936
4172.335 13CH     2.034 -2.582
4172.359   NH     2.419 -4.948
4172.363   Cr I   4.616 -3.988
4172.389   CN     0.750 -2.029
4172.391   CN     0.750 -2.330
4172.418   NH     2.529 -3.120
4172.420 12CH     3.372 -4.498
4172.431 13CH     1.898 -4.218
4172.462   NH     1.468 -4.906
4172.468   Fe I   4.371 -3.728
4172.475   Cr I   4.533 -1.884
4172.486 13CH     2.207 -4.708
4172.487   Ce I   3.650 -0.470
4172.488 12CH     0.918 -1.211
4172.489   Cr I   3.826 -2.354
4172.501   NH     1.192 -4.929
4172.502 13CH     2.658 -3.663
4172.504   Fe I   4.103 -3.727
4172.511 13CH     2.034 -2.597
4172.514   Cr II  8.264 -3.965
4172.548   Os I   1.260 -1.630
4172.553   Co I   3.687 -1.617
4172.562   Co II  8.562 -3.957
4172.565   Ir I   2.054 -1.090
4172.590   Tb I   0.982 -0.260
4172.591   Cr II  3.105 -2.943
4172.593   Ti I   1.879 -1.771
4172.594   Fe I   4.446 -3.376
4172.607 12CH     0.918 -3.652
4172.629   NH     2.529 -3.120
4172.641   Fe I   3.329 -1.192
4172.658   NH     1.192 -4.896
4172.698   Ce I   1.412 -1.820
4172.699 12CH     0.918 -1.229
4172.702 12CH     3.372 -4.490
4172.702 13CH     1.704 -2.406
4172.706 13CH     2.865 -4.050
4172.727 13CH     1.704 -2.448
4172.736   Fe I   4.435 -2.571
4172.745   Fe I   0.957 -3.074
4172.775   Tm I   4.288 -2.900
4172.780   Cr I   4.616 +0.248
4172.785   Cr I   4.855 -2.802
4172.789   NH     1.502 -4.793
4172.791   NH     1.201 -4.599
4172.796 13CH     3.273 -4.239
4172.818   NH     2.248 -4.095
4172.827   Cr I   3.966 -0.808
4172.839   Fe I   4.415 -3.509
4172.861   CN     0.574 -0.979
4172.872   Ce I   0.709 -2.880
4172.897   CN     0.574 -1.004
4172.900   NH     1.176 -4.800
4172.904 13CH     0.918 -3.652
4172.905    V II  6.339 -1.639
4172.919   CN     0.574 -3.802
4172.956   NH     2.248 -4.078
4172.957   Yb I   7.005 -3.030
4172.958 12CH     2.657 -3.653
4172.964 13CH     1.334 -4.986
4172.964   Fe I   4.218 -3.161
4172.965   Fe I   3.642 -2.039
4172.973    U I   0.779 -1.051
4172.981    V I   2.616 -2.870
4172.984   NH     1.485 -4.877
4173.014   Mn I   5.087 -2.827
4173.028 13CH     3.273 -4.229
4173.044   NH     2.248 -4.058
4173.051   Cr II  8.086 -3.414
4173.077   Ti II  2.061 -4.378
4173.100   Tm I   3.797 -1.510
4173.143   Tm I   3.764 -2.590
4173.151   Ce I   0.902 -1.510
4173.164 12CH     2.034 -2.582
4173.178 13CH     1.704 -4.435
4173.178   NH     2.175 -4.117
4173.181 12CH     3.273 -4.239
4173.185    V I   1.711 -4.215
4173.197   Ho I   0.000 -0.025
4173.232   Os I   0.638 -1.410
4173.255    V I   2.359 -3.569
4173.262 12CH     2.034 -2.597
4173.283   Ni I   3.796 -3.950
4173.285   Fe II  7.575 -3.749
4173.288   CN     0.469 -0.963
4173.315   Fe I   2.843 -1.686
4173.333 12CH     2.658 -3.663
4173.340   CN     0.469 -0.977
4173.346   NH     2.175 -4.100
4173.367   NH     1.482 -4.771
4173.370   Nd I   0.064 -1.500
4173.378   CN     0.469 -4.254
4173.392    V II  6.109 -4.641
4173.413 12CH     1.704 -2.448
4173.444 12CH     3.273 -4.229
4173.451 12CH     1.704 -2.406
4173.461   Fe II  2.583 -2.617
4173.462 12CH     1.704 -4.435
4173.471   NH     2.175 -4.078
4173.474   Fe I   3.017 -2.108
4173.484   Ce I   1.775 -1.360
4173.527   Co I   2.542 -2.711
4173.533   Ti II  1.084 -1.883
4173.549   Gd I   1.598 -0.284
4173.558   Fe II  7.653 -4.811
4173.564   Tm I   4.265 -2.680
4173.648   Ca I   4.624 -2.027
4173.648   Ce I   2.596 -2.920
4173.651   NH     1.204 -4.677
4173.693   CN     0.750 -2.330
4173.694   CN     0.750 -2.029
4173.704 13CH     0.918 -1.211
4173.721   Fe II  7.708 -4.544
4173.749   Fe I   4.191 -4.110
4173.809   Mn II  8.129 -2.593
4173.824   Cr I   3.013 -1.875
4173.835 13CH     0.918 -1.229
4173.855   Cr I   4.532 -0.962
4173.899   Ca I   4.769 -2.922
4173.911 13CH     1.976 -3.914
4173.921   Fe I   0.989 -3.293
4173.948   Nb I   2.236 +0.170
4173.950   Ce I   0.175 -2.370
4173.987   Fe I   4.435 -3.215
4174.011   Ce I   2.915 -1.900
4174.013    V I   1.711 -0.942
4174.013   CN     0.566 -1.004
4174.020   Ti I   2.249 -3.313
4174.051   CN     0.566 -1.029
4174.053 13CH     2.307 -3.003
4174.066   Ti II  2.598 -1.259
4174.067   Sc I   2.296 -4.330
4174.071   CN     0.566 -3.777
4174.075   Ti I   0.900 -2.520
4174.105   NH     1.502 -4.755
4174.134    Y I   0.066 -0.500
4174.143   Ce I   1.140 -1.710
4174.149   Fe II  7.627 -4.318
4174.158   Cr I   4.455 -0.752
4174.162   Tm I   4.235 -2.850
4174.189    U I   0.685 -0.948
4174.192    V II  6.042 -3.951
4174.200   Cr I   4.618 -4.130
4174.309   CN     0.751 -2.727
4174.311   CN     0.751 -2.029
4174.312   CN     0.751 -1.773
4174.318   Mn II  1.809 -3.548
4174.335   Nb I   1.079 -1.100
4174.346   Hf I   0.292 -0.910
4174.370 13CH     1.846 -2.394
4174.389   Ce I   0.900 -0.910
4174.395   Yb I   5.828 -3.130
4174.400   Fe I   3.573 -2.563
4174.433 13CH     1.846 -2.375
4174.440   Sm I   0.378 -1.270
4174.451   Ti I   2.236 -4.130
4174.456   NH     1.177 -4.753
4174.468   Ti I   2.231 -0.932
4174.470   Ce I   0.587 -1.190
4174.476   Nd I   1.499 -0.787
4174.485 13CH     2.307 -3.015
4174.485 13CH     1.976 -1.353
4174.494   Ca I   5.994 -3.180
4174.511   Ti I   1.739 -3.438
4174.532   Cr I   3.013 -2.418
4174.544   Ce I   0.969 -2.040
4174.544   NH     1.505 -4.793
4174.551   NH     3.027 -3.594
4174.556   Yb I   2.231 -0.495
4174.557    V I   2.242 -2.332
4174.589 13CH     1.976 -1.334
4174.611   NH     3.027 -3.606
4174.614    V I   2.616 -2.477
4174.626   Ti II  4.002 -4.473
4174.628 13CH     3.372 -4.498
4174.653   NH     3.141 -3.905
4174.688   NH     1.204 -4.599
4174.717   NH     2.762 -2.749
4174.728   Fe I   4.371 -2.024
4174.790   NH     1.179 -4.800
4174.823    V I   1.712 -3.116
4174.840   Fe II  9.849 -3.693
4174.845   CN     0.455 -0.977
4174.893   CN     0.753 -2.919
4174.895   CN     0.455 -0.992
4174.896   CN     0.753 -1.773
4174.897   CN     0.753 -1.618
4174.911   Cr I   3.826 -1.055
4174.913   Fe I   0.914 -2.969
4174.926 12CH     1.976 -1.353
4174.932   CN     0.455 -4.240
4174.938    V I   1.868 -3.542
4174.938 12CH     2.307 -3.003
4174.939   Cr I   4.096 -0.157
4174.942 12CH     2.086 -4.391
4174.943   NH     2.347 -4.413
4174.968   NH     2.181 -4.117
4174.975 12CH     1.976 -3.914
4174.983   NH     1.155 -4.899
4175.003   NH     2.347 -4.382
4175.011 13CH     3.372 -4.490
4175.015 12CH     1.976 -3.914
4175.015 12CH     1.758 -4.506
4175.017   Ce I   1.876 -3.070
4175.043   NH     2.347 -4.399
4175.064 12CH     1.976 -1.334
4175.081 12CH     1.846 -2.394
4175.105   Fe II  7.940 -4.931
4175.107 12CH     0.843 -1.227
4175.123    V I   1.081 -1.817
4175.132 12CH     1.846 -4.708
4175.132 13CH     1.846 -4.708
4175.133 12CH     0.843 -1.245
4175.136   NH     2.181 -4.100
4175.137 13CH     2.865 -0.965
4175.142   CN     0.558 -1.029
4175.145   NH     3.032 -3.307
4175.163 13CH     1.976 -3.914
4175.172   CN     0.558 -1.056
4175.179   Ta I   1.147 -1.050
4175.191   CN     0.558 -3.751
4175.195   Ti II  5.567 -3.156
4175.210 13CH     3.377 -4.177
4175.219 12CH     1.846 -2.375
4175.222 12CH     0.843 -3.652
4175.233   Ce I   0.740 -0.550
4175.236   NH     2.111 -4.141
4175.257   NH     2.181 -4.078
4175.260   Cr I   3.850 -0.324
4175.266    V I   2.247 -1.858
4175.287 12CH     1.852 -1.174
4175.296   Ru I   1.589 -1.860
4175.299 12CH     2.307 -3.015
4175.300   NH     1.485 -4.771
4175.303 13CH     2.865 -0.975
4175.308   NH     2.737 -4.946
4175.315   Fe I   4.154 -2.505
4175.322   Pr I   0.971 -0.160
4175.329 13CH     3.377 -4.168
4175.334   Fe I   4.186 -2.607
4175.334   NH     2.762 -2.749
4175.344 12CH     1.852 -1.187
4175.368   Cr I   4.446 -2.857
4175.423 12CH     1.852 -3.822
4175.428   Ru I   2.487 -0.460
4175.436   NH     2.111 -4.123
4175.452   CN     0.754 -3.050
4175.456   CN     0.754 -1.618
4175.458   CN     0.754 -1.506
4175.484    V I   3.245 -2.715
4175.488   Ce I   1.767 -2.410
4175.493 13CH     0.843 -3.652
4175.502   Ce I   1.520 -0.890
4175.519 12CH     1.767 -1.186
4175.534   Nd I   0.471 -1.080
4175.539   Gd I   0.213 +0.165
4175.542   Yb I   4.342 -3.110
4175.576 12CH     1.767 -1.200
4175.577   NH     1.525 -4.697
4175.591    W I   1.814 -1.420
4175.599   Yb I   2.847 -2.020
4175.599   NH     2.110 -4.100
4175.600   Nd I   0.631 -0.240
4175.622   Pr I   1.158 -0.017
4175.622   Os I   1.084 -1.240
4175.636   Fe I   2.843 -0.827
4175.641 13CH     2.601 -4.805
4175.653 12CH     1.767 -3.822
4175.667 12CH     1.898 -4.218
4175.693   Cr II  8.107 -2.898
4175.693 12CH     2.964 -0.957
4175.693 12CH     1.940 -1.162
4175.730   NH     1.176 -4.659
4175.754 12CH     1.940 -1.174
4175.779 12CH     2.601 -2.134
4175.793   Cr I   4.402 -3.737
4175.794 12CH     2.964 -0.966
4175.829   Cr I   4.535 -2.747
4175.831 12CH     2.964 -4.050
4175.832   Yb I   5.868 -1.470
4175.833 12CH     1.940 -3.822
4175.838 13CH     1.793 -4.464
4175.870    V II  4.735 -1.731
4175.870   NH     1.505 -4.755
4175.880 13CH     1.852 -3.822
4175.883 12CH     2.601 -4.805
4175.894   Fe I   3.397 -2.400
4175.917   Yb I   3.017 -3.020
4175.932   Mn I   2.941 -4.134
4175.939   Ce I   1.194 -1.310
4175.941   NH     1.502 -4.670
4175.949   Tm I   3.766 -2.600
4175.949   Cr I   3.000 -1.055
4175.949   NH     1.135 -4.985
4175.950   Ce I   0.740 -1.770
4175.964   Cr I   3.011 -2.915
4175.981   CN     0.757 -3.149
4175.981 12CH     2.601 -2.122
4175.987   CN     0.757 -1.506
4175.988   CN     0.757 -1.417
4175.988 12CH     1.334 -4.986
4175.994   Fe II  6.807 -3.628
4175.994   Cr I   4.186 -3.135
4176.032   Co I   3.568 -2.147
4176.068 13CH     1.767 -3.822
4176.076   Ce I   0.495 -1.160
4176.088   Cr I   4.532 -1.191
4176.143 13CH     1.978 -3.914
4176.182   Co I   2.871 -3.702
4176.196 13CH     0.843 -1.245
4176.244 13CH     0.843 -1.227
4176.249   CN     0.551 -1.056
4176.279   CN     0.551 -1.085
4176.296   CN     0.551 -3.723
4176.330 12CH     1.683 -1.199
4176.333 13CH     1.940 -3.822
4176.335   Th I   1.834 -0.828
4176.343   NH     1.179 -4.753
4176.360 12CH     0.597 -4.081
4176.374   CN     0.441 -0.992
4176.386 12CH     1.683 -1.213
4176.395   Mn I   4.685 -2.266
4176.406   Ti I   1.443 -3.039
4176.417 12CH     2.547 -2.153
4176.423   CN     0.441 -1.007
4176.458   CN     0.441 -4.225
4176.463 12CH     1.683 -3.822
4176.482   Th I   1.980 +0.184
4176.485   CN     0.759 -3.230
4176.491   CN     0.759 -1.417
4176.493   CN     0.759 -1.343
4176.520   Ce I   1.206 -1.450
4176.534 12CH     2.547 -2.165
4176.566   Fe I   3.368 -0.935
4176.569   Ce I   2.568 -2.020
4176.585   Tm I   4.081 -2.100
4176.599   Mn I   4.233 -0.120
4176.637    V I   1.043 -2.158
4176.650   CN     1.265 -4.931
4176.676   Ti II  4.864 -1.360
4176.679   Ce I   1.079 -2.080
4176.680   Cr I   4.447 +0.184
4176.683    V II  3.328 -3.433
4176.688 13CH     2.547 -2.153
4176.702   Ce I   1.123 +0.040
4176.711   NH     1.526 -4.661
4176.725   NH     1.155 -4.847
4176.733    V II  6.101 -4.681
4176.750   Ti I   0.900 -3.782
4176.784    V I   0.000 -3.140
4176.796   NH     1.135 -4.959
4176.801 12CH     2.029 -1.150
4176.801 13CH     0.597 -4.081
4176.805 13CH     2.547 -2.165
4176.822 13CH     1.978 -1.334
4176.826 12CH     2.879 -2.594
4176.841 13CH     1.683 -3.822
4176.861   Ta I   1.814 +0.000
4176.862 12CH     2.029 -1.162
4176.867   Fe I   4.283 -1.700
4176.881 12CH     2.879 -2.604
4176.883 13CH     1.978 -1.353
4176.888   NH     3.035 -3.594
4176.902   Mo I   3.033 -1.363
4176.911   NH     1.158 -4.899
4176.912   Ca I   4.763 -3.986
4176.918 13CH     2.601 -2.134
4176.926   NH     2.737 -4.896
4176.941 12CH     2.029 -3.946
4176.950   NH     3.035 -3.606
4176.961   CN     0.763 -3.297
4176.967   Ti I   2.662 -0.579
4176.969   CN     0.763 -1.343
4176.970   CN     0.763 -1.280
4176.976   Mn I   4.354 -3.279
4176.983   Ce I   1.826 -2.700
4177.009 13CH     2.073 -4.463
4177.042   NH     2.116 -4.141
4177.045   NH     1.135 -4.924
4177.058 13CH     1.852 -1.187
4177.063    V I   2.575 +0.029
4177.076   Fe I   3.332 -2.612
4177.079   Fe I   4.143 -3.499
4177.082   Mn I   4.354 -2.082
4177.091   Tm I   4.174 -3.530
4177.110 13CH     1.852 -1.174
4177.119 13CH     1.848 -2.375
4177.126 12CH     1.041 -4.454
4177.137   Fe I   4.283 -4.557
4177.151   NH     2.049 -4.166
4177.159   Cr I   3.010 -2.244
4177.183 13CH     2.601 -2.122
4177.185 13CH     1.767 -1.200
4177.199   Cr I   4.533 -2.318
4177.222   Cr I   2.967 -3.780
4177.232 13CH     1.767 -1.186
4177.242   NH     2.116 -4.123
4177.243 13CH     1.848 -2.394
4177.248 12CH     1.978 -3.914
4177.254   Mo I   2.836 -0.810
4177.269 12CH     0.597 -4.081
4177.297 12CH     1.978 -1.334
4177.320   Nd I   0.064 -0.100
4177.322   CN     0.545 -1.085
4177.325 12CH     1.978 -1.353
4177.348   CN     0.545 -1.117
4177.360   Ti II  5.569 -3.979
4177.365   CN     0.545 -3.693
4177.370 12CH     3.493 -4.337
4177.374 12CH     1.978 -3.914
4177.379   Ti I   1.887 -1.721
4177.386   NH     2.049 -4.147
4177.398   Yb I   7.980 -0.340
4177.401   NH     2.116 -4.100
4177.410   NH     3.039 -3.307
4177.411   CN     0.766 -3.356
4177.420   CN     0.766 -1.280
4177.421   CN     0.766 -1.226
4177.428   Nb I   1.269 -1.170
4177.431   Cr I   4.802 -3.445
4177.432   NH     1.529 -4.697
4177.450   Cr I   3.011 -1.893
4177.473   Sc I   1.987 -0.654
4177.478   Fe I   4.154 -5.026
4177.480   La I   0.131 -1.090
4177.480   Mn II  6.133 -2.411
4177.489 13CH     2.029 -3.946
4177.516   Fe I   2.404 -4.328
4177.527 13CH     2.964 -4.050
4177.529    Y I   0.409 -0.160
4177.533   Tm I   3.162 -1.770
4177.548 13CH     1.041 -4.454
4177.562 13CH     1.978 -3.914
4177.573   Co I   0.224 -4.905
4177.576   Sc I   2.614 -2.666
4177.578 13CH     1.940 -1.174
4177.589   NH     2.048 -4.123
4177.594   Fe I   0.914 -3.058
4177.614   Ca I   4.624 -3.699
4177.615   Tm I   3.484 -1.880
4177.618   Fe II  9.100 -3.776
4177.623   Mn II  6.133 -3.531
4177.632 13CH     1.940 -1.162
4177.634   Co I   3.576 -1.362
4177.643   NH     1.179 -4.659
4177.676 12CH     1.600 -1.212
4177.692   Fe II  2.544 -3.449
4177.700 13CH     2.879 -2.594
4177.702   Sc I   2.296 -2.674
4177.702   Mn II  5.991 -4.150
4177.710 13CH     0.597 -4.081
4177.721 13CH     2.879 -2.604
4177.726 12CH     1.600 -1.226
4177.728   Tm I   4.443 -2.270
4177.740   Cu I   4.838 -1.611
4177.798 13CH     3.383 -4.678
4177.805 12CH     1.600 -3.822
4177.806   Yb I   5.985 -1.140
4177.819 12CH     0.845 -1.227
4177.827   Ce I   1.694 -2.240
4177.834   CN     0.770 -3.407
4177.836 12CH     0.227 -4.011
4177.845   CN     0.770 -1.226
4177.845 13CH     3.493 -4.337
4177.846   CN     0.770 -1.177
4177.863   Cr I   3.878 -0.489
4177.875   Ta I   1.462 -1.120
4177.876   CN     0.428 -1.007
4177.883   NH     1.505 -4.670
4177.896 13CH     1.683 -1.213
4177.900   NH     1.552 -4.618
4177.901 13CH     3.383 -4.669
4177.906 12CH     1.848 -2.375
4177.912   Ti I   0.900 -4.044
4177.917   Tm I   3.328 -1.580
4177.923   CN     0.428 -1.022
4177.926   Yb I   7.211 -2.650
4177.927   Fe II  9.825 -4.695
4177.934 12CH     0.845 -3.652
4177.935   NH     1.139 -4.985
4177.939 13CH     1.683 -1.199
4177.953   Ca I   4.680 -2.621
4177.955 12CH     1.848 -2.394
4177.957   CN     0.428 -4.210
4177.962   CN     1.148 -4.667
4177.981   Cr I   3.847 -2.576
4177.993   Cr I   3.966 -3.107
4178.001   Sm I   0.544 -0.705
4178.006 12CH     1.848 -4.708
4178.006 13CH     1.848 -4.708
4178.013 12CH     0.845 -1.245
4178.030   Sm I   0.185 -1.287
4178.034   Mn I   4.332 -3.924
4178.054   Cr I   4.616 -2.250
4178.060   Fe I   4.500 -0.500
4178.060   Th I   0.909 -0.649
4178.090   Dy I   1.142 -0.370
4178.094   NH     2.608 -3.055
4178.138   CN     1.265 -4.922
4178.145   Ce I   0.674 -3.150
4178.147 13CH     1.600 -3.822
4178.194    V II  4.776 -4.466
4178.205 13CH     0.845 -3.652
4178.206   NH     1.525 -4.590
4178.207   Fe I   4.415 -1.782
4178.219   Co II  7.593 -1.981
4178.229   CN     0.775 -3.453
4178.240   CN     0.775 -1.177
4178.242   CN     0.775 -1.133
4178.267   Ce I   1.365 -1.580
4178.276   Mo I   3.179 -0.462
4178.304 13CH     0.227 -4.011
4178.323   Cr I   4.535 -1.406
4178.337   NH     1.155 -4.730
4178.368   CN     0.539 -1.117
4178.397    V II  1.686 -1.565
4178.397   CN     0.539 -1.150
4178.409    V I   2.286 -2.656
4178.412   CN     0.539 -3.661
4178.414   NH     2.608 -3.055
4178.433 12CH     1.042 -4.454
4178.436   Nd I   1.945 -0.058
4178.442   Fe II  5.956 -3.814
4178.463    P II  9.635 -0.409
4178.481   Fe I   4.371 -2.879
4178.485   Fe II  9.849 -4.883
4178.521   Cr I   2.872 -3.900
4178.526   Nd I   0.380 -1.330
4178.527   Cr I   4.099 -1.759
4178.536   Mo I   2.063 -2.455
4178.540   NH     1.138 -4.971
4178.572   NH     1.529 -4.661
4178.585   Yb I   7.370 -1.340
4178.586   CN     0.780 -3.495
4178.594   Ca I   4.681 -2.285
4178.600   CN     0.780 -1.094
4178.618   CN     0.780 -1.133
4178.624   Cr II  9.580 -4.560
4178.626   Fe II  7.489 -4.372
4178.635   Nd I   0.182 -1.030
4178.641 12CH     0.228 -4.011
4178.651   NH     1.158 -4.847
4178.676 12CH     2.119 -1.138
4178.711   Fe I   4.446 -2.684
4178.737 12CH     2.119 -1.151
4178.797   Ca I   5.962 -3.389
4178.797   NH     1.139 -4.959
4178.802 13CH     2.029 -1.162
4178.816 12CH     2.119 -3.946
4178.816   Cr I   3.011 -2.348
4178.841   Tm I   4.459 -2.710
4178.856 12CH     1.793 -4.464
4178.856 13CH     1.042 -4.454
4178.861 13CH     2.029 -1.150
4178.862   Fe II  2.583 -2.535
4178.869   NH     1.989 -4.192
4178.870   Ca I   5.578 -2.417
4178.887   NH     1.552 -4.584
4178.924   CN     0.785 -3.533
4178.940   CN     0.785 -1.057
4178.953   Fe I   4.387 -2.397
4178.957 13CH     0.845 -1.227
4178.958   CN     0.785 -1.094
4178.974   NH     2.054 -4.166
4178.995    U I   0.569 -1.261
4179.019   Sc I   2.001 -0.923
4179.029   Ti II  7.355 -3.012
4179.036   Cr I   3.849 -2.611
4179.038   NH     1.138 -4.924
4179.042   Fe I   4.473 -5.059
4179.043 13CH     3.174 -4.583
4179.054    V II  1.687 -2.500
4179.059 13CH     1.922 -4.167
4179.072   Cr I   4.449 -1.022
4179.075   Ce I   0.897 -0.680
4179.076 13CH     0.845 -1.245
4179.078   Yb I   4.964 -2.010
4179.092 13CH     3.175 -4.573
4179.109 13CH     0.228 -4.011
4179.117   Ce I   1.828 -3.970
4179.140   Sm I   0.277 -2.590
4179.141 13CH     1.600 -1.226
4179.142   NH     1.989 -4.172
4179.157   NH     2.265 -4.416
4179.163   Ti I   3.112 -3.583
4179.177   Tm I   3.947 -0.700
4179.185   Fe I   4.473 -4.993
4179.185   Tm I   3.715 -1.280
4179.186 13CH     1.600 -1.212
4179.198   NH     2.264 -4.399
4179.202   NH     2.265 -4.431
4179.210   Ni I   3.699 -4.783
4179.210   NH     2.054 -4.147
4179.211   Fe I   4.415 -1.767
4179.214   Co I   2.877 -1.740
4179.232   Cr I   3.113 -2.018
4179.241   Mn I   4.685 -3.172
4179.243   CN     0.791 -3.568
4179.256   Cr I   3.850 -0.139
4179.259   CN     0.791 -1.024
4179.280   CN     0.791 -1.057
4179.287   Ce I   0.446 -1.320
4179.350   CN     0.416 -1.022
4179.359   Cr I   4.106 -1.080
4179.367   Fe I   4.260 -0.500
4179.388   CN     0.534 -1.150
4179.389   NH     2.325 -4.935
4179.390   NH     1.989 -4.147
4179.393   Pr I   0.204 +0.293
4179.395   CN     0.416 -1.038
4179.403    V I   0.301 -1.418
4179.409   NH     2.054 -4.123
4179.413   CN     0.534 -1.186
4179.415 13CH     2.119 -3.946
4179.421   Cr II  3.827 -1.996
4179.427   CN     0.534 -3.626
4179.428   CN     0.416 -4.194
4179.432   Tm I   4.288 -3.530
4179.433 13CH     1.832 -4.421
4179.441 12CH     3.377 -4.490
4179.466 12CH     3.377 -4.498
4179.499   CN     1.149 -4.660
4179.502 12CH     1.520 -1.225
4179.510   Nd I   0.471 -1.490
4179.515 12CH     1.855 -1.174
4179.525   CN     0.798 -3.600
4179.543   CN     0.798 -0.993
4179.550 12CH     1.520 -1.240
4179.550   Co II  5.175 -3.898
4179.563   NH     2.325 -4.950
4179.564   CN     0.798 -1.024
4179.568   NH     2.326 -4.963
4179.578 12CH     1.770 -1.186
4179.579 13CH     3.278 -4.229
4179.580   Nd I   0.182 -0.640
4179.628 12CH     1.520 -3.822
4179.651 12CH     1.855 -3.822
4179.662 13CH     3.278 -4.239
4179.698   Ce I   1.770 -3.300
4179.703   Ce I   1.194 -2.930
4179.712 12CH     1.770 -3.822
4179.715   Th I   0.189 -1.330
4179.716 13CH     2.604 -4.805
4179.725   Mn I   4.332 -4.419
4179.732   Sc I   1.969 -2.475
4179.738   NH     1.555 -4.618
4179.742   Ce I   1.251 -1.970
4179.761   Nb I   1.532 -0.650
4179.774   Cr I   3.013 -2.213
4179.779   NH     1.582 -4.551
4179.784   CN     0.805 -3.630
4179.803   CN     0.805 -0.964
4179.807   Zr I   1.665 -0.680
4179.822 13CH     2.300 -3.994
4179.824   Co II  8.456 -4.450
4179.829 12CH     1.856 -1.187
4179.830   CN     0.805 -0.993
4179.868   Mn I   2.920 -4.825
4179.869   Ti I   2.175 -1.180
4179.880 12CH     1.770 -1.200
4179.881   Yb I   6.562 -3.620
4179.888   Cr I   4.613 -1.044
4179.896   Cr I   4.618 -3.455
4179.899   Co I   0.101 -4.747
4179.913   Cr II  8.091 -3.153
4179.938 13CH     1.520 -3.822
4179.955   Ti I   3.113 -4.140
4179.958   Tm I   3.947 -3.000
4179.959 12CH     2.604 -4.805
4179.959 13CH     2.964 -0.966
4179.960   Th I   1.205 -0.973
4179.969   Tm I   3.349 -3.680
4179.997 12CH     3.278 -4.229
4180.014   CN     0.812 -3.658
4180.029   Tm I   3.132 -1.430
4180.034   CN     0.812 -0.936
4180.048 12CH     3.278 -4.239
4180.056 12CH     2.604 -2.122
4180.057   CN     0.812 -0.964
4180.058   Ti II  4.009 -3.821
4180.064   Mn II  5.437 -2.830
4180.077 13CH     2.964 -0.957
4180.078    V I   2.256 -1.607
4180.090 12CH     1.943 -1.162
4180.096   NH     1.529 -4.590
4180.109 13CH     1.855 -3.822
4180.125   Tm I   3.580 -3.220
4180.128 12CH     3.383 -4.678
4180.128 13CH     1.770 -3.822
4180.129   NH     1.552 -4.523
4180.141   Cr I   4.802 -3.173
4180.167 12CH     2.604 -2.134
4180.179   Cr I   4.402 -4.099
4180.182 12CH     2.073 -4.463
4180.209   Ce I   1.042 -1.360
4180.217 12CH     1.685 -1.199
4180.224    V II  7.709 -3.622
4180.228   CN     0.820 -3.685
4180.230 12CH     1.943 -3.822
4180.240    W I   2.458 -0.560
4180.249   CN     0.820 -0.911
4180.268   CN     0.820 -0.936
4180.287   NH     1.158 -4.730
4180.342   NH     1.933 -4.220
4180.350 12CH     3.383 -4.669
4180.350 12CH     1.685 -3.822
4180.369 12CH     2.300 -1.510
4180.378   CN     0.529 -1.186
4180.395   CN     0.828 -3.709
4180.400   CN     0.528 -1.226
4180.409   Fe I   2.727 -3.040
4180.413   CN     0.529 -3.588
4180.417 12CH     1.943 -1.174
4180.418   CN     0.828 -0.887
4180.448   CN     0.828 -0.911
4180.458   Fe II  7.558 -3.178
4180.462 12CH     2.300 -3.994
4180.467   Ti I   2.495 -3.848
4180.471   NH     1.140 -4.971
4180.483   Cr I   3.013 -4.140
4180.492   Ti I   2.160 -1.219
4180.497   Mn I   4.726 -2.259
4180.501   Mo I   3.156 -1.657
4180.507 12CH     1.686 -1.213
4180.518    V I   2.247 -1.854
4180.525 12CH     2.300 -1.494
4180.545   Ce I   0.521 -3.250
4180.546   CN     0.836 -3.733
4180.561   Ca I   4.763 -2.430
4180.561   Cr I   4.535 -4.058
4180.570   CN     0.836 -0.864
4180.598   CN     0.836 -0.887
4180.610   Fe II  9.849 -3.805
4180.637 13CH     2.300 -1.510
4180.639   NH     1.138 -4.817
4180.644   NH     1.582 -4.519
4180.648   Ce I   0.470 -3.690
4180.653   Pr I   0.216 -1.208
4180.657   NH     1.933 -4.199
4180.668   CN     0.845 -3.755
4180.677   Ti I   2.487 -2.544
4180.684   Mn I   4.332 -4.010
4180.692   CN     0.846 -0.842
4180.702   Co I   2.928 -2.390
4180.711   NH     1.994 -4.192
4180.722   CN     0.845 -0.864
4180.729   NH     1.556 -4.584
4180.729 13CH     1.685 -3.822
4180.731 13CH     1.943 -3.822
4180.756   CN     0.855 -3.776
4180.782   CN     0.855 -0.821
4180.792 12CH     0.773 -1.244
4180.798   CN     0.404 -1.038
4180.799 13CH     2.119 -1.151
4180.808 12CH     0.773 -1.263
4180.810   Yb I   3.768 -0.290
4180.814   Ce I   2.129 -2.060
4180.815    V I   2.578 -0.540
4180.816   CN     0.855 -0.842
4180.817 13CH     2.300 -1.494
4180.829   CN     0.865 -3.797
4180.842   CN     0.404 -1.055
4180.856   CN     0.865 -0.801
4180.864   CN     0.875 -3.816
4180.866 13CH     2.119 -1.138
4180.873   CN     0.404 -4.177
4180.876 13CH     1.520 -1.240
4180.886   CN     0.886 -3.835
4180.887   CN     0.865 -0.821
4180.891    V II  1.687 -2.877
4180.892   CN     0.876 -0.783
4180.900   Tm I   2.184 -1.300
4180.901 12CH     0.773 -3.652
4180.916   CN     0.886 -0.764
4180.918 13CH     1.520 -1.225
4180.943   Mo I   3.318 -1.344
4180.955   NH     1.932 -4.172
4180.981   Fe II  4.738 -3.643
4180.982   Fe I   4.415 -4.014
4180.985   NH     1.994 -4.172
4181.009 13CH     0.786 -4.192
4181.011   Tm I   3.783 -2.190
4181.047   Mo I   2.496 -1.495
4181.076   Ce I   0.635 -0.320
4181.095   Co II  5.089 -2.713
4181.104   Sm I   0.333 -0.781
4181.116   Ti I   2.677 -1.860
4181.133   Fe I   2.559 -4.336
4181.139    V I   3.226 -4.187
4181.140   Cr I   3.013 -3.679
4181.146 13CH     0.773 -3.652
4181.153   Ta I   1.203 -1.280
4181.187   Fe I   3.635 -2.292
4181.197   Fe II  7.773 -2.893
4181.219   Ti II  2.048 -4.934
4181.225   Ce I   0.495 -2.130
4181.227   Fe I   4.076 -3.570
4181.227   NH     1.615 -4.493
4181.229   NH     1.994 -4.147
4181.238   Tm I   4.433 -3.730
4181.261 13CH     2.604 -2.122
4181.270   Dy I   1.056 -0.850
4181.276   Mo I   3.399 -1.316
4181.294 13CH     1.770 -1.186
4181.308 13CH     2.604 -2.134
4181.336   Nb I   1.395 -0.790
4181.336   Sc I   2.608 -1.679
4181.342 13CH     1.855 -1.174
4181.350   Yb I   7.959 -2.890
4181.353   CN     0.524 -1.226
4181.356   CN     0.524 -1.270
4181.363 12CH     2.032 -1.150
4181.368   Dy I   1.056 -0.489
4181.368   CN     0.524 -3.546
4181.377   Fe II  9.412 -3.555
4181.385 12CH     1.603 -1.212
4181.397 12CH     2.211 -1.127
4181.403   Fe I   4.415 -3.044
4181.459 12CH     2.210 -1.139
4181.488   Tm I   3.483 -1.870
4181.492 13CH     1.770 -1.200
4181.498   Tm I   3.312 -2.210
4181.502 12CH     2.032 -3.946
4181.506 13CH     0.785 -1.740
4181.508 13CH     0.786 -1.808
4181.513   Cr II  5.670 -3.827
4181.515 12CH     1.603 -3.822
4181.531   NH     1.879 -4.250
4181.539 12CH     2.211 -3.946
4181.546 13CH     1.856 -1.187
4181.549   Fe I   3.547 -1.378
4181.562   Cr I   3.850 -1.348
4181.569   Ce I   0.808 -3.530
4181.590    V I   2.247 -2.491
4181.618   Sc I   2.139 -4.253
4181.623   NH     1.586 -4.551
4181.631   Ce I   1.149 -1.490
4181.640   Co II  7.595 -1.621
4181.663 12CH     1.603 -1.226
4181.673   NH     3.110 -3.590
4181.681 13CH     3.377 -4.498
4181.691   NH     1.582 -4.466
4181.700 12CH     2.032 -1.162
4181.755   Fe I   2.829 -0.371
4181.758 13CH     3.377 -4.490
4181.770 12CH     1.442 -1.239
4181.800 13CH     0.773 -1.263
4181.803   Sc I   3.101 -3.279
4181.816 12CH     1.441 -1.255
4181.818   Ce I   3.144 -3.080
4181.830 13CH     1.685 -1.199
4181.851   Co II  5.046 -4.524
4181.858 13CH     1.603 -3.822
4181.858 13CH     0.773 -1.244
4181.892   NH     1.879 -4.228
4181.894 12CH     1.442 -3.822
4181.910    V I   2.264 -3.411
4181.914   Cr II  8.111 -3.270
4181.933    V II  6.542 -4.166
4181.970   Fe I   4.100 -0.600
4181.984   NH     1.555 -4.523
4181.990   NH     1.616 -4.463
4182.004 13CH     0.785 -4.097
4182.020 13CH     1.686 -1.213
4182.032 13CH     1.943 -1.162
4182.045 13CH     2.232 -4.608
4182.052 13CH     2.032 -3.946
4182.053 13CH     2.204 -4.972
4182.068    V I   1.873 -0.735
4182.157   Th I   1.770 -0.551
4182.172 13CH     1.442 -3.822
4182.177   NH     2.769 -4.971
4182.193 13CH     2.211 -3.946
4182.202   Tm I   2.964 -1.770
4182.203   NH     1.937 -4.220
4182.212   Ca I   4.680 -3.994
4182.215   Eu I   1.639 +0.060
4182.216   CN     0.392 -1.055
4182.219   Ce I   0.809 -1.490
4182.244 13CH     1.943 -1.174
4182.244   Mn I   4.713 -0.470
4182.245   NH     1.878 -4.200
4182.256   NH     1.652 -4.442
4182.258 12CH     1.922 -4.167
4182.259   CN     0.392 -1.073
4182.283   CN     0.520 -1.270
4182.286   CN     0.520 -1.318
4182.289   CN     0.392 -4.160
4182.296   CN     0.520 -3.500
4182.317   Fe II  7.539 -4.190
4182.383   Fe I   3.017 -1.310
4182.384 12CH     1.832 -4.421
4182.400   Ca I   5.964 -4.892
4182.404   NH     1.827 -4.282
4182.453   Ru I   2.113 -0.540
4182.460   Ir I   4.031 -0.050
4182.483   Fe I   4.415 -3.364
4182.492   Nd I   1.411 -0.690
4182.513   NH     1.586 -4.519
4182.514   Fe II  7.517 -4.864
4182.518   NH     1.937 -4.199
4182.553   Cr I   4.613 -3.546
4182.566 13CH     2.063 -4.564
4182.577    V I   0.275 -1.595
4182.583   NH     1.140 -4.817
4182.585 12CH     3.174 -4.583
4182.647   Ru I   0.928 -1.830
4182.652   NH     1.086 -4.992
4182.684   NH     1.123 -4.930
4182.689   Fe II  4.732 -3.960
4182.716   Fe II  9.849 -4.134
4182.738 12CH     2.883 -2.594
4182.738 12CH     2.969 -0.957
4182.746 13CH     1.872 -4.378
4182.758   Fe I   3.417 -1.790
4182.761   Co II  8.372 -4.268
4182.767   Gd I   0.897 -0.280
4182.783 13CH     2.302 -3.994
4182.812   NH     1.937 -4.172
4182.815   NH     1.827 -4.259
4182.829 13CH     0.895 -2.341
4182.830 12CH     3.175 -4.573
4182.842   Fe I   3.430 -3.004
4182.845   Tm I   4.162 -3.800
4182.855   Ca I   4.681 -3.993
4182.871 12CH     0.785 -5.000
4182.875   NH     1.691 -4.396
4182.876 12CH     2.969 -4.050
4182.880   NH     1.615 -4.415
4182.883    V I   2.638 -1.767
4182.883 12CH     0.786 -4.192
4182.899 13CH     1.603 -1.212
4182.900 12CH     0.785 -4.097
4182.904   Re I   1.955 -0.740
4182.908   Fe I   3.018 -3.491
4182.913 12CH     0.786 -5.000
4182.913   Mn II  5.380 -4.555
4182.930   NH     1.652 -4.413
4182.933   NH     1.779 -4.317
4182.948   Tm I   4.110 -2.890
4182.965   NH     1.085 -4.954
4182.977   Ce I   0.876 -1.710
4183.004   Fe I   3.396 -2.300
4183.016   Cr II  8.078 -3.396
4183.028   Tm I   3.804 -3.860
4183.037 12CH     1.522 -1.225
4183.048   Re I   1.813 -0.880
4183.048   NH     1.619 -4.493
4183.058 13CH     1.441 -1.255
4183.065   Cr I   3.092 -1.886
4183.081 13CH     1.603 -1.226
4183.096   NH     1.734 -4.355
4183.098 13CH     1.442 -1.239
4183.104   Mn II  6.185 -4.200
4183.109 12CH     2.970 -0.966
4183.119 12CH     2.884 -2.604
4183.124   Nd I   0.626 -0.057
4183.163 12CH     1.522 -3.822
4183.181   Tm I   3.331 -2.580
4183.187   CN     0.516 -1.318
4183.189   CN     0.516 -1.373
4183.195   Ir I   4.740 -0.290
4183.198   CN     0.516 -3.449
4183.204   Yb I   5.168 -3.650
4183.229   NH     1.827 -4.229
4183.263    V I   2.316 -0.774
4183.275 13CH     0.895 -2.385
4183.288   Ti I   2.239 -0.641
4183.299 12CH     1.523 -1.240
4183.310   Zr I   0.633 -0.990
4183.315 12CH     0.775 -1.244
4183.338   Sm I   0.185 -0.511
4183.359   NH     2.184 -4.449
4183.387 13CH     0.895 -4.564
4183.399   NH     1.779 -4.293
4183.403 12CH     2.122 -1.138
4183.411   NH     1.883 -4.250
4183.423   Fe I   4.435 -3.539
4183.424 12CH     2.302 -3.994
4183.424 12CH     0.775 -3.652
4183.427 13CH     2.032 -1.150
4183.428    V II  2.050 -1.112
4183.447   NH     2.184 -4.416
4183.471   NH     1.691 -4.369
4183.473 13CH     1.522 -3.822
4183.474   NH     2.184 -4.434
4183.487 12CH     2.302 -1.494
4183.490 12CH     0.775 -1.263
4183.525   Mn I   4.194 -3.374
4183.537   Ce I   2.213 -2.110
4183.543 12CH     2.122 -3.946
4183.560 12CH     2.302 -1.510
4183.565   Th I   1.123 -1.318
4183.588   NH     1.586 -4.466
4183.600   Dy I   0.874 -0.450
4183.607   CN     0.381 -1.073
4183.615 13CH     2.883 -2.594
4183.620   Fe I   4.154 -2.419
4183.622   Tm I   3.797 -0.690
4183.623   NH     1.734 -4.329
4183.624    V I   2.253 -1.749
4183.644 13CH     2.032 -1.162
4183.649   CN     0.381 -1.091
4183.651 13CH     2.210 -1.139
4183.659    W I   2.242 -0.780
4183.669 13CH     0.775 -3.652
4183.673   NH     2.769 -4.924
4183.678   CN     0.381 -4.143
4183.680   Mn II  6.186 -4.808
4183.692   NH     1.652 -4.371
4183.698   Ti I   1.887 -4.179
4183.718   Dy I   0.513 +0.600
4183.725 13CH     2.211 -1.127
4183.748 12CH     2.122 -1.151
4183.767   Sm I   0.040 -1.050
4183.772   NH     1.883 -4.228
4183.779 13CH     2.302 -1.494
4183.800   Sc I   2.303 -4.375
4183.811   NH     1.619 -4.463
4183.814   Mn I   4.258 -1.103
4183.826   NH     2.178 -4.449
4183.827    W I   2.458 -0.340
4183.828 13CH     2.302 -1.510
4183.860    V II  7.704 -3.810
4183.883   NH     1.779 -4.260
4183.899   Yb I   7.166 -2.300
4183.935   Mn I   4.194 -3.003
4183.961 13CH     2.113 -2.581
4183.961 13CH     2.884 -2.604
4183.990   Fe I   4.000 -0.300
4184.042 13CH     2.113 -2.566
4184.064   NH     1.655 -4.442
4184.066   Cr I   2.708 -3.708
4184.066   CN     0.513 -1.373
4184.069   CN     0.513 -1.436
4184.073   Ce I   1.706 -1.370
4184.076   CN     0.513 -3.390
4184.121   NH     1.883 -4.200
4184.124   Os I   2.283 -0.790
4184.126   NH     1.691 -4.330
4184.143 13CH     2.122 -3.946
4184.149   NH     1.832 -4.282
4184.161 12CH     2.232 -4.608
4184.161   Yb I   5.868 -2.900
4184.170 12CH     0.895 -2.385
4184.170 13CH     1.753 -2.403
4184.173   Mo I   2.916 -1.762
4184.187   NH     1.733 -4.294
4184.194 13CH     2.756 -3.642
4184.206   NH     3.118 -3.590
4184.206 13CH     1.423 -4.993
4184.211   CN     1.326 -4.595
4184.212   Fe I   2.692 -4.069
4184.248 13CH     1.753 -1.771
4184.256   Lu I   2.149 -0.440
4184.258   Gd I   0.492 +0.000
4184.276 12CH     0.895 -4.564
4184.293   Mo I   3.390 -1.909
4184.298   CN     1.326 -0.626
4184.299   NH     2.568 -3.087
4184.311   Ti II  1.080 -2.496
4184.311 12CH     0.895 -2.341
4184.322    V II  4.735 -2.786
4184.331 13CH     2.756 -3.652
4184.343   Sc II  8.189 -2.304
4184.357 12CH     0.994 -4.448
4184.371 13CH     2.281 -4.805
4184.371   Ce I   0.902 -1.440
4184.381   CN     1.326 -0.632
4184.382 13CH     0.775 -1.244
4184.391   Mo I   3.164 -1.254
4184.436   Nb I   0.049 -1.160
4184.439 12CH     1.365 -1.254
4184.454   Mn II  6.186 -1.953
4184.455 13CH     1.522 -1.225
4184.461   Mn I   4.194 -3.716
4184.464   Ni I   3.399 -2.000
4184.474   Fe I   4.076 -5.117
4184.480 12CH     1.365 -1.270
4184.483 13CH     0.775 -1.263
4184.496   Co I   4.049 -3.604
4184.499    V I   2.295 -0.924
4184.525 12CH     2.204 -4.972
4184.559    V I   1.195 -3.494
4184.560 12CH     1.365 -3.725
4184.564   NH     2.568 -3.087
4184.574   Cr II  8.136 -3.283
4184.578 13CH     2.969 -4.050
4184.581   Tm I   4.435 -1.650
4184.589   Ti I   2.695 -0.306
4184.613   NH     1.832 -4.259
4184.629 13CH     1.523 -1.240
4184.636   Yb I   6.660 -1.490
4184.649   Tm I   3.132 -3.570
4184.649   NH     1.126 -4.930
4184.652   NH     1.695 -4.396
4184.655 13CH     1.753 -4.421
4184.676   NH     1.089 -4.992
4184.677   CN     1.295 -4.924
4184.685   NH     1.783 -4.317
4184.696   Cr I   4.535 -0.872
4184.711   Th I   1.770 -0.894
4184.722    V II  5.795 -3.096
4184.723 13CH     0.685 -1.945
4184.736   Cr I   4.616 -2.153
4184.737 13CH     0.994 -4.448
4184.764   NH     1.619 -4.415
4184.787   NH     1.655 -4.413
4184.795 12CH     2.113 -2.581
4184.811 13CH     1.365 -3.725
4184.814 13CH     0.685 -1.976
4184.861   Cr I   3.087 -3.930
4184.892   Fe I   2.829 -0.869
4184.912 12CH     2.589 -4.693
4184.917   CN     0.510 -1.436
4184.920   CN     0.510 -1.509
4184.920   NH     1.738 -4.355
4184.923 12CH     1.753 -2.403
4184.926   CN     0.510 -3.322
4184.953 12CH     2.113 -2.566
4184.953   NH     1.088 -4.954
4184.963    V I   2.608 -2.042
4184.970 12CH     1.753 -4.421
4184.970   Nd I   1.329 -0.272
4184.970   CN     0.371 -1.091
4184.999   NH     1.832 -4.229
4185.010   CN     0.371 -1.110
4185.014   Fe II  7.558 -4.842
4185.038   CN     0.371 -4.124
4185.049 12CH     2.303 -1.117
4185.068 12CH     1.753 -1.771
4185.073   Cr I   3.966 -2.899
4185.100   Sm I   0.434 -2.420
4185.109 12CH     2.303 -1.128
4185.109 13CH     0.685 -3.926
4185.123   Pr I   0.978 -0.357
4185.124 12CH     1.444 -1.239
4185.135 12CH     2.756 -3.642
4185.173 13CH     2.165 -4.625
4185.189 12CH     2.303 -3.946
4185.198   NH     1.783 -4.293
4185.208   Fe II  9.849 -4.436
4185.216   Co II  8.785 -4.409
4185.221 12CH     2.756 -3.652
4185.249 12CH     1.444 -3.822
4185.252   NH     1.695 -4.369
4185.260   Ce I   2.250 -1.880
4185.297   Cr I   2.709 -3.017
4185.331   Ce I   0.417 -0.560
4185.336 13CH     2.589 -4.693
4185.345   Cr I   2.983 -1.292
4185.375 12CH     1.444 -1.255
4185.398 13CH     2.281 -1.931
4185.477   Er I   0.000 -1.498
4185.487 13CH     3.179 -4.573
4185.494   Cr II  5.330 -3.680
4185.508   NH     1.738 -4.329
4185.517 12CH     0.995 -4.448
4185.527 13CH     1.444 -3.822
4185.537   Ce I   1.406 -1.340
4185.541 13CH     2.281 -1.917
4185.552 12CH     2.281 -1.931
4185.553   NH     1.655 -4.371
4185.562 13CH     1.949 -4.122
4185.568   CN     1.295 -4.589
4185.580 13CH     3.174 -4.583
4185.597 13CH     2.122 -1.138
4185.617   Co I   3.530 -4.235
4185.624 12CH     2.281 -4.805
4185.625 12CH     1.872 -4.378
4185.630   Cr I   3.817 -2.828
4185.633   Ni I   4.088 -2.041
4185.636   Co II  8.372 -2.106
4185.641 13CH     1.365 -1.270
4185.645 12CH     2.281 -4.805
4185.652   Ir I   1.551 -2.390
4185.653   CN     1.295 -0.632
4185.659   Fe I   4.256 -2.597
4185.675   Ce I   0.322 -3.100
4185.676 13CH     3.175 -4.573
4185.683 13CH     1.365 -1.254
4185.711   NH     1.783 -4.260
4185.717 12CH     2.281 -1.917
4185.733   Mn I   4.360 -3.953
4185.737   CN     1.295 -0.639
4185.739   CN     0.508 -1.509
4185.741   CN     0.508 -1.598
4185.747   CN     0.508 -3.242
4185.759 13CH     3.179 -4.583
4185.766   Mo I   3.187 -0.797
4185.778   CN     1.177 -4.660
4185.782   Mn I   4.660 -4.291
4185.797   Nd I   2.084 -0.272
4185.811 13CH     1.916 -4.332
4185.815 13CH     2.122 -1.151
4185.819   Mo I   3.164 +0.116
4185.823 12CH     2.063 -4.564
4185.832   Tm I   3.102 -1.610
4185.836   Tm I   3.132 -2.180
4185.867    V II  6.457 -3.333
4185.883 13CH     1.755 -1.771
4185.888 12CH     0.557 -4.078
4185.897 13CH     0.995 -4.448
4185.901 13CH     2.303 -3.946
4185.927 13CH     1.755 -2.403
4185.987   Ti I   2.239 -0.866
4185.989   NH     1.695 -4.330
4186.001   NH     1.737 -4.294
4186.013 13CH     3.388 -4.669
4186.029   Nd I   0.182 -1.310
4186.032 13CH     2.397 -2.990
4186.053    V I   2.638 -2.934
4186.071    W I   2.195 -0.910
4186.076   Tm I   4.174 -2.570
4186.101   Nb I   1.662 -0.580
4186.114   CN     1.295 -4.916
4186.116 13CH     3.389 -4.678
4186.116   Fe II  7.790 -2.287
4186.118   Ti I   1.502 -0.304
4186.131   Ce I   1.613 -1.430
4186.164 13CH     2.397 -3.002
4186.216   Ce I   1.140 -1.560
4186.217   Ti I   3.090 -3.411
4186.220 12CH     3.278 -3.259
4186.233   Fe I   4.076 -4.782
4186.280   Mo I   2.276 -1.603
4186.284 12CH     2.214 -1.127
4186.288 13CH     0.557 -4.078
4186.298   Tm I   3.435 -1.040
4186.306   CN     0.360 -1.110
4186.313 12CH     3.278 -3.268
4186.332   Cr I   2.967 -3.945
4186.343   CN     0.360 -1.129
4186.350   Cr I   3.857 -1.656
4186.351   Cr I   3.850 -2.556
4186.365   Ce I   1.274 -1.710
4186.369 12CH     0.685 -1.945
4186.370   CN     0.360 -4.105
4186.393 12CH     0.685 -3.926
4186.412 13CH     1.755 -4.421
4186.421   Sc I   1.987 -0.753
4186.426 12CH     2.214 -3.946
4186.455 13CH     1.444 -1.239
4186.503   Fe I   4.313 -4.236
4186.534   CN     0.506 -1.598
4186.535 12CH     0.685 -1.976
4186.537   CN     0.506 -1.711
4186.541   CN     0.506 -3.142
4186.570 13CH     2.281 -4.805
4186.584   Cr I   4.618 -3.275
4186.594   Ce I   0.864 +0.740
4186.603   NH     2.233 -4.950
4186.619 13CH     1.444 -1.255
4186.621 12CH     0.705 -1.261
4186.626 12CH     0.705 -1.275
4186.631   Ce I   1.296 -3.210
4186.636   Mo I   2.836 -2.150
4186.640 12CH     2.214 -1.139
4186.667 12CH     0.558 -4.078
4186.672   Zr I   1.756 -0.740
4186.681 12CH     1.755 -2.403
4186.703 12CH     1.755 -1.771
4186.725 12CH     0.705 -3.652
4186.728 12CH     1.755 -4.421
4186.728   Yb I   5.169 -3.730
4186.732   NH     2.233 -4.966
4186.749   NH     2.233 -4.979
4186.751    V II  1.673 -4.013
4186.767    V I   1.064 -1.874
4186.781   Fe II  7.539 -2.953
4186.786   Ce I   0.553 -1.320
4186.787   NH     2.820 -2.719
4186.818   Mn II  5.348 -4.815
4186.819   Dy I   0.000 +0.750
4186.832   Yb I   6.719 -0.350
4186.844    V II  6.109 -3.954
4186.859   Ce I   1.520 -0.980
4186.891   Cr I   2.710 -2.863
4186.896   CN     1.265 -4.582
4186.945 13CH     0.705 -3.652
4186.961    U I   0.530 -0.280
4186.980   CN     1.265 -0.639
4186.986   Sc I   2.608 -2.871
4186.993 12CH     2.397 -2.990
4187.039   Fe I   2.448 -0.548
4187.054 12CH     2.397 -3.002
4187.064   CN     1.265 -0.645
4187.066 13CH     0.558 -4.078
4187.073   CN     1.066 -4.995
4187.076   Fe I   4.371 -2.118
4187.082   Ca I   5.967 -2.413
4187.082 13CH     2.214 -3.946
4187.103   Sc I   1.987 -2.358
4187.111   Ti I   1.460 -3.037
4187.137 13CH     2.969 -0.957
4187.209   CN     1.062 -4.237
4187.216   Co I   3.016 -2.847
4187.224   Ce I   0.812 -1.200
4187.232    V I   2.269 -1.505
4187.240   Co I   2.042 -2.878
4187.256   Tm I   3.091 -2.900
4187.270   CN     1.062 -0.552
4187.287 13CH     2.970 -0.966
4187.300   CN     0.505 -1.711
4187.302   La I   0.000 -0.620
4187.302   CN     0.505 -1.866
4187.305   CN     0.505 -3.012
4187.322   Ce I   0.553 -0.350
4187.337   Fe II  9.825 -4.653
4187.338   Ni II  8.860 -4.081
4187.349   CN     1.177 -4.653
4187.353   CN     1.062 -0.561
4187.360   Dy I   1.169 -1.490
4187.363   Ce I   1.107 -0.860
4187.406   Ca I   4.680 -3.986
4187.408 12CH     2.165 -4.625
4187.414   Cr I   3.850 -2.999
4187.433   Ca I   4.624 -2.440
4187.440 13CH     2.303 -1.128
4187.453   Sc I   2.303 -3.269
4187.475 12CH     1.291 -1.269
4187.496   NH     2.820 -2.719
4187.507 12CH     1.291 -1.286
4187.510   Zr I   1.443 +0.340
4187.521 13CH     2.303 -1.117
4187.551 13CH     0.705 -1.275
4187.560    V I   2.316 -0.974
4187.587   Fe I   3.428 -1.230
4187.591 12CH     1.291 -3.725
4187.591 12CH     1.423 -4.993
4187.601   Cr I   2.544 -3.184
4187.605   Sc I   1.969 -0.695
4187.606   Mo I   2.070 -2.609
4187.612   CN     0.351 -1.129
4187.612 12CH     1.367 -1.254
4187.615 13CH     0.705 -1.261
4187.616   Tm I   0.000 +0.130
4187.618   Fe I   3.640 -2.103
4187.621   Mn I   3.853 -4.497
4187.649   CN     0.351 -1.150
4187.667   Hf I   2.343 -0.400
4187.675   CN     0.351 -4.085
4187.681   NH     2.107 -4.453
4187.700    V I   1.051 -2.130
4187.712   NH     2.107 -4.468
4187.730   Cr I   4.106 -2.368
4187.733 12CH     1.367 -3.725
4187.735   NH     2.106 -4.434
4187.756   Cr I   4.613 -2.316
4187.773   Cr I   4.455 -2.249
4187.788   Fe II  9.825 -3.648
4187.795   Fe I   2.424 -0.554
4187.796 13CH     1.455 -4.959
4187.805    V II  4.005 -1.622
4187.815 13CH     1.291 -3.725
4187.817   Ce I   1.404 -1.280
4187.833    V I   2.256 -2.289
4187.847 12CH     1.368 -1.270
4187.849   Ni II  4.029 -2.676
4187.874   NH     2.101 -4.468
4187.895   Tm I   4.324 -1.370
4187.925   CN     1.040 -4.228
4187.936   Cr I   2.709 -3.224
4187.952 13CH     3.278 -3.259
4187.961 13CH     3.278 -3.268
4187.977 13CH     2.283 -4.805
4187.984 13CH     1.367 -3.725
4187.985   CN     1.040 -0.561
4188.011   Ti I   1.749 -4.662
4188.039   CN     0.504 -1.866
4188.041   CN     0.504 -2.121
4188.043   CN     0.504 -2.820
4188.043 13CH     2.116 -2.566
4188.049 13CH     2.100 -4.642
4188.050   Ca I   4.681 -3.496
4188.064    U I   0.036 -1.659
4188.068   CN     1.040 -0.570
4188.095   Ca I   4.763 -3.136
4188.097   Gd I   0.425 -1.490
4188.107   NH     2.101 -4.453
4188.123   Ti I   2.506 -1.924
4188.128   Sm I   0.544 -0.440
4188.135   Yb I   5.671 -1.610
4188.174   Ti I   1.734 -3.244
4188.193   CN     1.235 -4.576
4188.206   Mo I   2.081 -1.701
4188.221 12CH     3.174 -4.583
4188.226 13CH     2.116 -2.581
4188.226   Nd I   0.321 -1.451
4188.230   NH     2.655 -3.026
4188.274    V I   2.638 -2.549
4188.276   CN     1.235 -0.645
4188.323   Mo I   2.081 +0.055
4188.326   Fe I   4.256 -3.036
4188.342   Cr I   4.411 -4.075
4188.360   CN     1.235 -0.652
4188.363 12CH     2.591 -4.693
4188.364   Cr I   2.545 -2.201
4188.385   CN     1.018 -4.219
4188.398 13CH     0.597 -4.703
4188.429   Ce I   1.495 -3.710
4188.444   CN     1.018 -0.570
4188.453    V II  6.023 -4.557
4188.453   Ce I   3.822 -1.830
4188.456 12CH     3.389 -4.678
4188.456   Ce I   1.206 -1.750
4188.464   Fe II  9.941 -4.037
4188.468 12CH     3.175 -4.573
4188.472 12CH     3.388 -4.669
4188.516   Tm I   4.003 -3.500
4188.519   NH     1.039 -4.986
4188.526 13CH     2.055 -4.706
4188.573 12CH     0.189 -4.008
4188.591 13CH     1.291 -1.286
4188.594 13CH     2.037 -3.994
4188.609 12CH     1.916 -4.332
4188.617   NH     2.655 -3.026
4188.617 13CH     2.214 -1.127
4188.638 13CH     1.291 -1.269
4188.651 13CH     1.961 -4.285
4188.660   Ce I   1.709 -0.990
4188.680   Ti I   2.239 -0.513
4188.704   Fe I   4.209 -2.609
4188.709   Mn II  5.836 -4.100
4188.717 12CH     1.949 -4.122
4188.723   Ti II  5.567 -3.989
4188.731   Fe I   4.320 -0.120
4188.752   CN     0.503 -2.121
4188.753   CN     0.503 -2.422
4188.788 13CH     2.591 -4.693
4188.796   Pr I   0.216 -0.010
4188.813   Gd I   1.552 +0.041
4188.838 13CH     2.214 -1.139
4188.840   Ca I   4.769 -2.571
4188.858 13CH     1.367 -1.254
4188.867   Fe I   4.580 -3.088
4188.890   CN     0.341 -1.150
4188.926   CN     0.341 -1.172
4188.950   CN     0.341 -4.063
4188.952   Cr I   2.710 -3.445
4188.956 12CH     2.116 -2.566
4188.958 12CH     0.707 -1.261
4188.963   Ni I   3.706 -2.802
4188.985   NH     2.803 -4.993
4188.987   Ti II  5.423 -0.600
4188.993   CN     1.018 -0.579
4188.998 13CH     0.189 -4.008
4189.010 13CH     1.368 -1.270
4189.038   Tm I   3.631 -2.650
4189.061 12CH     2.116 -2.581
4189.061 12CH     0.707 -3.652
4189.072   Ca I   4.780 -4.141
4189.112 12CH     0.707 -1.275
4189.149 13CH     2.283 -1.917
4189.183   Ce I   0.737 -3.220
4189.186   Co I   4.395 -3.679
4189.194   Fe II  7.489 -4.266
4189.194   Ce I   3.193 -3.050
4189.197 13CH     1.914 -2.374
4189.216 13CH     2.037 -1.334
4189.231   Fe I   4.415 -3.651
4189.237 12CH     3.179 -4.573
4189.245   Ca I   5.585 -3.694
4189.251 12CH     0.190 -4.008
4189.253 12CH     2.283 -4.805
4189.258 13CH     1.914 -2.356
4189.267 13CH     2.283 -1.931
4189.272    U I   0.036 -1.461
4189.280   Fe II  6.729 -4.077
4189.283 13CH     0.707 -3.652
4189.284    V I   2.122 -2.217
4189.312 12CH     3.179 -4.583
4189.323 13CH     2.037 -1.315
4189.325 12CH     2.283 -1.917
4189.360 12CH     3.069 -0.948
4189.376   Cr II  8.264 -3.002
4189.390   Dy I   1.056 -1.010
4189.398 13CH     2.129 -4.987
4189.416   CN     0.997 -4.210
4189.421 12CH     2.283 -1.931
4189.457   Ru I   0.928 -2.360
4189.459   CN     1.206 -4.569
4189.463 12CH     3.069 -0.957
4189.474   CN     0.997 -0.579
4189.479   Pr I   0.372 +0.175
4189.481   Ca I   5.586 -3.518
4189.493 12CH     2.283 -4.805
4189.493 12CH     3.069 -4.050
4189.511    V I   2.269 -2.470
4189.511   Co I   0.174 -4.321
4189.516   CN     0.997 -0.588
4189.532   Cr I   2.710 -4.032
4189.537   Ce I   1.254 -2.010
4189.540   CN     1.206 -0.652
4189.544    V I   2.379 -4.620
4189.557   Fe I   3.694 -1.460
4189.562   Th I   1.649 -0.149
4189.585    V I   2.582 -1.726
4189.603   Ce I   3.371 -0.820
4189.629   Mn II  7.760 -1.786
4189.630   Fe I   4.446 -5.079
4189.630   CN     1.206 -0.659
4189.638   Ce I   0.904 -0.490
4189.676   Tm I   4.140 -0.690
4189.676 13CH     0.190 -4.008
4189.693 12CH     2.037 -1.334
4189.721 12CH     2.397 -1.106
4189.744 12CH     2.037 -3.914
4189.781 12CH     2.397 -1.117
4189.783 12CH     2.037 -3.994
4189.834 12CH     2.037 -1.315
4189.836    V I   0.287 -1.501
4189.862 12CH     2.397 -3.946
4189.890   Nd I   0.380 -2.480
4189.901 12CH     0.597 -4.703
4189.906   Os I   1.584 -1.070
4189.946 13CH     2.037 -3.914
4189.953 13CH     0.707 -1.261
4189.958   Cr I   2.967 -1.342
4189.973    V I   2.253 -2.419
4189.983   Mn I   4.247 -0.270
4189.984   Er I   0.670 -1.004
4189.987   Nb I   2.236 -0.140
4189.988 12CH     1.914 -2.374
4189.996   Mo I   3.168 -0.682
4190.015 13CH     1.914 -4.708
4190.034   CN     0.976 -4.200
4190.038 13CH     0.707 -1.275
4190.041 12CH     1.914 -4.708
4190.080   CN     0.504 -2.422
4190.082   CN     0.504 -2.121
4190.091   CN     0.976 -0.588
4190.097 12CH     2.307 -1.117
4190.127 12CH     1.914 -2.356
4190.141   Cr II  4.927 -3.982
4190.141   CN     0.333 -1.172
4190.146   Cr I   3.817 -1.345
4190.151   CN     0.976 -0.598
4190.155   Cr I   3.648 -3.058
4190.174   CN     0.333 -1.195
4190.176   Yb I   7.166 -2.210
4190.197   CN     0.333 -4.041
4190.199   Cr I   2.872 -3.557
4190.206   Gd I   0.865 -0.480
4190.219   Ce I   1.482 -2.510
4190.228   Ti I   2.231 -2.988
4190.230   Si I   4.930 -3.629
4190.233   Ti II  1.084 -2.890
4190.238 12CH     2.307 -3.946
4190.302   Yb I   4.652 -0.410
4190.328   Ce I   1.027 -0.950
4190.379   NH     2.803 -4.949
4190.398 12CH     2.100 -4.642
4190.412    V II  1.675 -2.107
4190.421   Ti II  7.363 -2.193
4190.442 13CH     2.283 -4.805
4190.450   Ce I   1.706 -2.800
4190.459 12CH     2.307 -1.128
4190.464 12CH     1.293 -1.269
4190.465   Mo I   3.443 -1.416
4190.520   Tm I   4.030 -2.390
4190.540   Cr I   4.402 -2.920
4190.545   Mn I   5.087 -2.758
4190.561   NH     1.042 -4.986
4190.580 12CH     1.293 -3.725
4190.589   Pr I   1.298 -0.506
4190.589   Fe I   4.387 -2.962
4190.618   Ce I   0.897 -0.230
4190.628 13CH     2.037 -4.660
4190.636 13CH     2.397 -3.946
4190.638   Ca I   6.005 -4.060
4190.644   Sc I   2.614 -0.511
4190.647   Nb I   1.121 -1.060
4190.648   Ce I   0.792 -0.990
4190.648   CN     0.956 -4.191
4190.659   Cr I   2.544 -3.478
4190.682 12CH     1.293 -1.286
4190.697   Er I   0.000 -0.729
4190.703   Co I   0.000 -3.036
4190.703   CN     0.956 -0.598
4190.705   CN     0.505 -2.820
4190.706   CN     1.177 -4.562
4190.707   CN     0.505 -2.121
4190.708   CN     0.505 -1.866
4190.717   Ca I   6.005 -3.605
4190.733    V I   2.264 -1.604
4190.735   Sc I   2.146 -3.524
4190.757   CN     0.956 -0.608
4190.781   Gd I   0.124 +0.091
4190.786   CN     1.177 -0.659
4190.805 13CH     1.293 -3.725
4190.821   Ca I   5.875 -2.142
4190.825   Ce I   0.956 -2.320
4190.837 13CH     1.490 -4.929
4190.842 12CH     1.219 -1.284
4190.842 13CH     2.761 -3.642
4190.862   Mn I   4.666 -1.707
4190.867 12CH     1.219 -1.302
4190.873   CN     1.177 -0.666
4190.883   Nb I   0.130 -0.530
4190.891    V II  2.026 -2.110
4190.902   Ti II  5.569 -3.135
4190.904   Tm I   4.174 -3.800
4190.931   Tm I   4.141 -2.480
4190.939   Dy I   0.874 -0.230
4190.941   Hf I   1.790 -0.580
4190.946   Fe I   4.154 -3.718
4190.951 13CH     2.307 -3.946
4190.953 12CH     1.219 -3.725
4190.980   Tm I   2.076 -1.370
4190.993 13CH     2.039 -3.994
4191.029   Ce I   2.577 +0.540
4191.075   Gd I   0.427 -0.480
4191.129    V I   3.226 -2.458
4191.148 12CH     1.455 -4.959
4191.153 13CH     1.219 -3.725
4191.185   Cr I   3.839 -2.235
4191.234 13CH     2.401 -2.990
4191.238   CN     0.936 -4.181
4191.250   Tm I   3.804 -2.890
4191.267 13CH     2.761 -3.652
4191.271   Cr I   2.544 -1.589
4191.292   CN     0.936 -0.608
4191.295   CN     0.506 -3.012
4191.299   CN     0.506 -1.866
4191.300   CN     0.506 -1.711
4191.306 13CH     2.009 -4.235
4191.310   Mn I   4.827 -1.242
4191.315 13CH     3.069 -4.050
4191.350   Ce I   1.520 -0.600
4191.360 12CH     1.961 -4.285
4191.361   CN     0.324 -1.195
4191.363   CN     0.936 -0.618
4191.389   Ce I   0.737 -1.080
4191.395   CN     0.324 -1.219
4191.410   Sm I   0.104 -2.580
4191.416   CN     0.324 -4.018
4191.431   Fe I   2.467 -0.666
4191.431   Mo I   3.168 -1.600
4191.445   Ti I   1.873 -2.619
4191.472   Yb I   6.570 -2.050
4191.493   Zr I   1.759 -1.070
4191.512    V I   0.267 -2.000
4191.563    V I   1.931 -0.432
4191.601   Pr I   0.204 -0.472
4191.610    V I   2.295 -2.852
4191.622   Gd I   0.124 -0.511
4191.629 13CH     1.293 -1.269
4191.640   Dy I   0.513 +0.450
4191.647   Fe I   4.260 -2.041
4191.671 13CH     2.163 -3.956
4191.675 13CH     2.401 -3.002
4191.676   Fe I   2.856 -1.493
4191.694   Mn I   4.666 -1.263
4191.699   Cr I   4.535 -3.569
4191.700   NH     2.031 -4.489
4191.722 13CH     2.039 -1.315
4191.750   Cr I   2.545 -2.500
4191.766 12CH     3.273 -2.824
4191.768 13CH     1.293 -1.286
4191.786 12CH     2.761 -3.642
4191.786   NH     2.025 -4.489
4191.794 13CH     2.039 -1.334
4191.801   CN     0.916 -4.170
4191.804   NH     2.031 -4.472
4191.810   Tm I   4.459 -2.820
4191.812 12CH     3.273 -2.833
4191.814   Zr I   1.482 -0.360
4191.814    V I   2.575 -0.847
4191.818   NH     2.031 -4.453
4191.827   Th I   1.435 -1.186
4191.854   CN     0.916 -0.618
4191.856 12CH     2.055 -4.706
4191.858   CN     0.508 -3.142
4191.863   CN     0.508 -1.711
4191.864   CN     0.508 -1.598
4191.879 13CH     1.219 -1.302
4191.910 12CH     0.951 -4.142
4191.916   Tm I   4.469 -3.020
4191.919   CN     0.916 -0.628
4191.922   CN     1.148 -4.555
4191.926   Sm I   0.277 -1.040
4191.928 13CH     1.219 -1.284
4191.933    U I   0.000 -1.344
4191.937 13CH     2.140 -3.957
4191.942   Co II  5.467 -4.969
4191.954 13CH     1.978 -4.082
4191.956   Ca I   4.680 -4.787
4191.974 12CH     2.129 -4.987
4192.001   CN     1.149 -0.666
4192.018   Ni I   4.088 -2.694
4192.043   NH     2.025 -4.472
4192.064   Nb I   0.086 -0.720
4192.065   Ni II  4.032 -3.055
4192.084   Fe I   2.990 -4.264
4192.085   CN     1.148 -0.673
4192.086   Zr I   1.582 -0.760
4192.092 13CH     3.179 -4.573
4192.100   Cr I   3.980 +0.068
4192.125 13CH     1.916 -2.356
4192.160 12CH     2.761 -3.652
4192.164   Sm I   0.104 -1.471
4192.183 12CH     2.039 -3.994
4192.197 12CH     2.401 -2.990
4192.234 12CH     2.039 -1.315
4192.248 13CH     0.951 -4.142
4192.259 13CH     2.397 -1.117
4192.262 13CH     1.916 -2.374
4192.264   Cr I   4.613 -4.138
4192.273 12CH     2.039 -1.334
4192.283   NH     2.025 -4.453
4192.299   Co I   2.718 -4.057
4192.317 13CH     3.179 -4.583
4192.324 12CH     2.039 -3.914
4192.334   Sc I   2.146 -4.464
4192.338   La I   1.782 -0.226
4192.342   CN     0.897 -4.160
4192.346 13CH     2.397 -1.106
4192.362   Th I   0.789 -1.252
4192.393   CN     0.897 -0.628
4192.394   CN     0.510 -3.242
4192.401   CN     0.510 -1.509
4192.401   CN     0.510 -1.598
4192.424   Pt I   1.673 -2.020
4192.450   CN     0.897 -0.639
4192.457   Co I   3.128 -2.717
4192.475   Ce I   0.956 -2.060
4192.516   Tm I   2.947 -3.320
4192.525   Tm I   3.783 -2.830
4192.526 13CH     2.039 -3.914
4192.554   CN     0.316 -1.219
4192.566 12CH     0.641 -1.289
4192.567   Ti I   2.239 -3.026
4192.568 12CH     2.401 -3.002
4192.573 12CH     0.641 -1.273
4192.575 13CH     2.307 -1.117
4192.585   CN     0.316 -1.244
4192.598    V I   2.565 -2.155
4192.601   Ca I   4.681 -2.948
4192.606   CN     0.316 -3.993
4192.654 13CH     2.120 -3.974
4192.670 12CH     0.641 -3.567
4192.750   Fe I   4.209 -5.043
4192.752   Tm I   3.884 -3.500
4192.752   CN     1.326 -4.918
4192.754   Ce I   0.674 -0.880
4192.797 13CH     2.307 -1.128
4192.813   Mo I   3.303 -1.861
4192.841   Co I   2.080 -2.343
4192.844   CN     0.878 -4.149
4192.869 13CH     0.641 -3.567
4192.876 13CH     1.976 -4.679
4192.890   Sm I   0.188 -2.410
4192.894   CN     0.878 -0.639
4192.899   CN     0.513 -3.322
4192.907   CN     0.513 -1.509
4192.907   CN     0.513 -1.436
4192.930 12CH     0.951 -4.142
4192.937   Cr I   3.889 -2.418
4192.962   CN     0.878 -0.650
4192.971 12CH     2.633 -2.153
4192.995 12CH     1.916 -2.356
4193.016   Th I   1.006 -0.371
4193.055 12CH     1.916 -2.374
4193.064   Ce I   0.740 -0.360
4193.076   Mn II  5.815 -4.203
4193.078    V II  5.834 -4.146
4193.081 13CH     1.916 -4.708
4193.087 12CH     2.037 -4.660
4193.097   Ta I   1.358 -1.500
4193.102   Ce I   0.897 -0.210
4193.103   CN     1.120 -4.548
4193.104   Ce I   1.088 -0.130
4193.108 12CH     1.916 -4.708
4193.145   Gd I   1.233 -0.857
4193.180 12CH     2.633 -2.141
4193.181   CN     1.120 -0.673
4193.243 13CH     2.633 -2.153
4193.252   Ce I   0.601 -1.790
4193.265   CN     1.120 -0.680
4193.268 13CH     0.951 -4.142
4193.274   Ce I   3.862 -1.730
4193.283   Ce I   1.058 +0.070
4193.324   CN     0.860 -4.138
4193.333 13CH     1.528 -4.901
4193.346   Ce I   0.893 -1.290
4193.370   Ca I   4.780 -4.737
4193.373   CN     0.860 -0.650
4193.375   Ti I   2.250 -3.239
4193.378   CN     0.516 -3.390
4193.386   Co I   3.713 -3.247
4193.388   CN     0.516 -1.373
4193.388   CN     0.516 -1.436
4193.426 13CH     0.641 -1.289
4193.436   CN     0.860 -0.661
4193.441   Fe II  7.604 -3.288
4193.456 13CH     2.633 -2.141
4193.476   CN     1.093 -4.993
4193.500 13CH     0.641 -1.273
4193.520   Tm I   4.368 -2.970
4193.528   Sc I   1.986 -1.015
4193.550   NH     2.143 -4.966
4193.595 13CH     2.768 -4.930
4193.605   Fe I   2.433 -3.824
4193.608   Co I   3.775 -4.236
4193.650 12CH     1.221 -1.284
4193.662   Cr I   3.849 -0.200
4193.663   NH     2.143 -4.995
4193.672   NH     2.143 -4.982
4193.685   Tm I   3.824 -3.890
4193.688   Sc I   1.987 -3.225
4193.697   Mn I   4.666 -1.576
4193.699   Ni I   3.834 -1.541
4193.720   CN     0.309 -1.244
4193.727   Mn I   2.920 -4.301
4193.741   Mn I   4.258 -2.739
4193.748   CN     0.309 -1.272
4193.760 12CH     1.221 -3.725
4193.767   CN     0.309 -3.966
4193.779   CN     0.842 -4.127
4193.792 12CH     2.998 -2.373
4193.796 13CH     2.102 -4.006
4193.798   Ca I   5.821 -2.315
4193.814   Ce I   1.412 -2.730
4193.817 13CH     2.059 -4.183
4193.819   Yb I   6.456 -1.480
4193.827   CN     0.843 -0.661
4193.827   CN     0.520 -3.449
4193.838   Nb I   1.043 -1.320
4193.838    V II  3.758 -3.351
4193.838   CN     0.520 -1.318
4193.838   CN     0.520 -1.373
4193.850 12CH     1.221 -1.302
4193.871   Ce I   0.553 -0.480
4193.877 13CH     3.069 -0.957
4193.883   Cr I   3.850 -1.942
4193.890   CN     0.842 -0.672
4193.898   Ti I   3.104 -1.234
4193.922 12CH     2.009 -4.235
4193.930   Ca I   6.007 -4.017
4193.949    V I   2.555 -1.977
4193.961 13CH     1.221 -3.725
4193.962   Ti I   2.427 -2.722
4194.003 13CH     3.069 -0.948
4194.009   Zr I   1.582 -0.760
4194.020   Ce I   1.533 -1.380
4194.051 12CH     2.998 -2.363
4194.061 12CH     3.284 -3.259
4194.079   Ca I   5.955 -3.963
4194.097   CN     1.206 -4.653
4194.149   CN     1.093 -4.541
4194.149 12CH     1.490 -4.929
4194.151   Fe I   3.686 -4.990
4194.195    V I   2.256 -3.571
4194.197   CN     0.825 -4.115
4194.226   CN     1.093 -0.680
4194.234   Mn I   4.794 -2.765
4194.243   CN     0.825 -0.672
4194.247   CN     0.524 -3.500
4194.256   CN     1.326 -4.910
4194.258   CN     0.524 -1.318
4194.258   CN     0.524 -1.270
4194.306   CN     0.825 -0.684
4194.329   Ca I   5.299 -3.014
4194.340   Ho I   0.000 -0.620
4194.369   Ca I   5.955 -3.194
4194.385 12CH     3.284 -3.268
4194.434   Yb I   6.189 -3.660
4194.477   CN     1.093 -0.687
4194.478   Cr I   4.618 -2.663
4194.489   Fe I   2.727 -3.490
4194.510 12CH     1.149 -1.300
4194.525   Tm I   3.884 -1.660
4194.528 12CH     1.149 -1.318
4194.554   Co I   3.732 -3.516
4194.562   Mo I   3.164 -0.106
4194.589   CN     0.808 -4.103
4194.617 12CH     1.149 -3.725
4194.630   Fe II  9.830 -3.921
4194.631   Ca I   5.300 -2.602
4194.635   CN     0.808 -0.684
4194.638 12CH     2.163 -3.956
4194.641   CN     0.528 -3.546
4194.654   CN     0.529 -1.226
4194.654   CN     0.528 -1.270
4194.665   Re I   2.149 -0.940
4194.724   Er I   1.624 +0.655
4194.725 12CH     0.642 -1.273
4194.737 13CH     1.221 -1.284
4194.753 13CH     1.917 -4.699
4194.765   Zr I   1.396 +0.070
4194.795 13CH     1.149 -3.725
4194.812   CN     0.808 -0.696
4194.820   Ce I   1.613 -0.480
4194.822 12CH     0.642 -3.567
4194.840   Dy I   0.000 +0.590
4194.855   CN     0.302 -1.272
4194.858 12CH     0.642 -1.289
4194.864 13CH     1.221 -1.302
4194.882   CN     0.302 -1.301
4194.892 12CH     3.179 -4.573
4194.900   CN     0.302 -3.938
4194.903   Ce I   1.123 -0.490
4194.906   Ce I   0.122 -2.020
4194.910 13CH     2.050 -4.944
4194.932 12CH     2.401 -1.106
4194.936   Th I   0.966 -0.825
4194.957   CN     0.792 -4.091
4194.966 12CH     3.179 -4.583
4195.001   CN     0.792 -0.696
4195.001 12CH     2.140 -3.957
4195.009   CN     0.534 -3.588
4195.019   Fe I   4.584 -3.103
4195.020   Nd I   0.205 -0.780
4195.020 13CH     0.642 -3.567
4195.023   CN     0.534 -1.186
4195.023   CN     0.534 -1.226
4195.026 13CH     2.768 -1.852
4195.055   CN     0.792 -0.709
4195.056 12CH     1.978 -4.082
4195.073 12CH     2.401 -3.946
4195.089   Nb I   0.019 -0.910
4195.149   Os I   1.747 -1.660
4195.158   CN     1.093 -4.988
4195.180   Dy I   1.224 -0.330
4195.189 13CH     2.768 -1.840
4195.203   Ce I   3.038 -3.920
4195.276   Ce I   0.740 -2.060
4195.285   Ce I   1.930 -1.960
4195.286 13CH     1.568 -4.876
4195.295   CN     0.776 -4.079
4195.302 12CH     2.401 -1.117
4195.311   Cr I   3.890 -3.190
4195.329   Fe I   3.329 -0.492
4195.329   CN     0.539 -3.626
4195.332 13CH     2.086 -4.053
4195.337   CN     0.776 -0.709
4195.344   CN     0.539 -1.150
4195.359   Tm I   4.329 -3.010
4195.365   Fe II  7.568 -3.239
4195.365   CN     0.539 -1.186
4195.385   CN     0.776 -0.721
4195.402   CN     1.066 -4.533
4195.417   Cr II  5.319 -1.753
4195.439 12CH     1.976 -4.679
4195.450 13CH     3.273 -2.833
4195.471 13CH     1.149 -1.318
4195.477   CN     1.066 -0.687
4195.478   Cr II  8.143 -3.713
4195.489   Cr II  4.984 -4.027
4195.510   NH     1.953 -4.510
4195.515   Mn I   3.859 -4.574
4195.519   Ni I   4.088 -0.359
4195.524 12CH     2.492 -1.096
4195.524 13CH     1.149 -1.300
4195.546   NH     1.958 -4.510
4195.554   CN     1.066 -0.694
4195.558   Th I   2.333 -0.196
4195.565   CN     1.206 -4.646
4195.570   Sm I   0.378 -2.190
4195.580 13CH     3.273 -2.824
4195.582 12CH     2.492 -1.107
4195.582 12CH     0.521 -4.074
4195.593    V I   2.578 -0.474
4195.595   CN     0.760 -4.066
4195.618   Fe I   3.015 -1.797
4195.621    V II  6.057 -4.467
4195.634   CN     0.545 -3.661
4195.636   CN     0.760 -0.721
4195.651   CN     0.545 -1.117
4195.653 13CH     0.642 -1.273
4195.653   Nb I   1.094 +0.100
4195.663 12CH     2.492 -3.946
4195.673   CN     0.545 -1.150
4195.684   CN     0.760 -0.734
4195.687   NH     1.958 -4.493
4195.719 13CH     0.642 -1.289
4195.725   Tm I   3.379 -2.350
4195.760   NH     1.958 -4.473
4195.764   Tm I   4.324 -2.170
4195.792   NH     1.953 -4.493
4195.800 13CH     3.284 -3.259
4195.807 12CH     2.120 -3.974
4195.813 12CH     2.768 -1.852
4195.815   Ce I   0.559 -1.800
4195.830   Ce I   1.676 -0.750
4195.832   Th I   1.803 -0.635
4195.846    V I   2.316 -1.921
4195.850 13CH     2.401 -3.946
4195.850    V II  1.679 -3.194
4195.883   CN     0.745 -4.052
4195.900   Fe II  9.905 -3.571
4195.907   CN     0.551 -3.693
4195.918 12CH     2.768 -4.805
4195.920   Ce I   2.137 -2.950
4195.923   CN     0.745 -0.734
4195.925   CN     0.551 -1.085
4195.927 12CH     2.768 -4.930
4195.941 13CH     0.521 -4.074
4195.950   Th I   1.890 -0.550
4195.950   Mn I   4.827 -2.354
4195.952   CN     0.551 -1.117
4195.960   CN     0.745 -0.748
4195.961   CN     0.295 -1.301
4195.980    V II  3.759 -3.450
4195.988   CN     0.295 -1.332
4195.994    V II  6.100 -4.066
4196.004   CN     0.295 -3.908
4196.033 12CH     2.768 -1.840
4196.040 13CH     3.284 -3.268
4196.045   Ti II  5.428 -1.890
4196.054   Ti I   2.396 -3.598
4196.061   NH     1.952 -4.473
4196.085   Fe I   4.387 -2.359
4196.125   CN     0.731 -4.039
4196.131   Cl I   8.987 -1.750
4196.139 13CH     2.998 -2.373
4196.142   Zr I   1.584 -0.460
4196.154   CN     0.558 -3.723
4196.164   CN     0.731 -0.748
4196.170   Mn I   4.247 -4.073
4196.173   CN     0.558 -1.056
4196.196   CN     0.558 -1.085
4196.208   Fe I   3.394 -0.696
4196.224   CN     0.731 -0.762
4196.232 13CH     1.860 -4.730
4196.235 12CH     0.522 -4.074
4196.318   Sc I   2.614 -4.095
4196.332   Ce I   0.417 -0.170
4196.332 12CH     2.059 -4.183
4196.349   CN     0.717 -4.024
4196.371   CN     0.566 -3.751
4196.377   Ti I   1.739 -4.901
4196.387   CN     0.717 -0.762
4196.391   CN     0.566 -1.029
4196.404   Ca I   4.769 -3.279
4196.419   CN     0.566 -1.056
4196.440   CN     0.717 -0.777
4196.496   Rh I   1.143 -1.090
4196.505 13CH     2.492 -3.946
4196.517 13CH     2.998 -2.363
4196.531   Fe I   2.949 -2.240
4196.535   CN     0.703 -4.010
4196.546   La I   0.321 -0.260
4196.552   CN     0.574 -3.777
4196.572   CN     0.703 -0.777
4196.574   CN     0.574 -1.004
4196.577   Ce I   1.546 -0.870
4196.595 13CH     0.522 -4.074
4196.598 12CH     1.528 -4.901
4196.602   CN     0.574 -1.029
4196.621 13CH     2.768 -4.805
4196.625   CN     0.703 -0.792
4196.671   Fe I   2.433 -3.195
4196.685 12CH     3.074 -0.948
4196.702   CN     0.690 -3.994
4196.708 13CH     1.610 -4.852
4196.710   CN     0.582 -3.802
4196.733   CN     0.582 -0.979
4196.738   CN     0.690 -0.792
4196.769   CN     0.582 -1.004
4196.779   CN     0.690 -0.807
4196.800   Ti I   2.249 -3.304
4196.819 12CH     3.074 -4.050
4196.824   Cr I   4.532 -3.114
4196.824   CN     0.677 -3.978
4196.844   CN     0.591 -3.826
4196.858   CN     0.677 -0.807
4196.868   CN     0.591 -0.956
4196.872   Ru I   1.734 -0.770
4196.902   CN     0.591 -0.979
4196.905    V II  6.042 -4.362
4196.911   CN     0.677 -0.823
4196.914   Fe II  6.803 -3.954
4196.929   Fe I   4.301 -3.322
4196.933   Nb I   1.429 -1.020
4196.944   CN     0.600 -3.848
4196.945   CN     0.664 -3.962
4196.969   CN     0.600 -0.935
4196.978   CN     0.664 -0.823
4197.006   CN     0.609 -3.869
4197.006   CN     0.600 -0.956
4197.011   NH     2.611 -3.055
4197.015   CN     0.664 -0.840
4197.017   CN     0.652 -3.945
4197.020   Mo I   3.443 -1.618
4197.026 12CH     2.102 -4.006
4197.032   CN     0.609 -0.914
4197.040   CN     0.289 -1.332
4197.043   Ni I   3.833 -2.228
4197.045   Ca I   4.763 -4.164
4197.049   CN     0.652 -0.840
4197.049 12CH     3.074 -0.957
4197.054   CN     0.619 -3.889
4197.059   CN     0.641 -3.927
4197.061   Gd I   1.598 -0.331
4197.064   CN     0.289 -1.365
4197.069   CN     0.630 -3.909
4197.075   CN     0.609 -0.935
4197.080   CN     0.289 -3.876
4197.081    V I   2.286 -1.566
4197.081   CN     0.619 -0.894
4197.085 13CH     3.278 -4.161
4197.085   NH     2.840 -4.972
4197.089   CN     0.641 -0.857
4197.091   CN     0.652 -0.857
4197.098   CN     0.630 -0.875
4197.100   Fe I   2.000 -3.400
4197.122   CN     0.619 -0.914
4197.129   CN     0.641 -0.875
4197.134 12CH     1.151 -1.300
4197.140   CN     0.630 -0.894
4197.141   Cr I   4.616 -2.710
4197.145   Tm I   3.618 -2.080
4197.230   Fe I   3.000 -3.200
4197.233   Cr I   3.849 -2.253
4197.241 12CH     1.151 -3.725
4197.243   Ce I   3.371 -0.800
4197.245 13CH     2.073 -4.118
4197.268 13CH     3.278 -4.170
4197.275    V I   0.262 -2.873
4197.278 13CH     1.806 -4.757
4197.281   Si I   4.954 -4.317
4197.319 12CH     1.151 -1.318
4197.337   NH     2.611 -3.055
4197.377   Fe I   3.882 -2.570
4197.406   Mn I   4.268 -1.799
4197.418 12CH     1.917 -4.699
4197.419 13CH     1.151 -3.725
4197.426   Er I   1.414 +0.078
4197.430   Mn I   4.794 -2.445
4197.454   Cr I   3.850 -3.771
4197.463   Tm I   4.096 -2.580
4197.507    U I   1.041 -0.693
4197.510   Ce I   0.495 -1.210
4197.532   Ir I   1.467 -2.280
4197.548   Cr II  6.282 -4.964
4197.557   Mn I   4.345 -1.312
4197.564 13CH     2.401 -1.106
4197.582   Ru I   1.063 -0.960
4197.582   Ce I   0.900 -0.810
4197.598    V I   1.893 -0.573
4197.601 13CH     1.656 -4.829
4197.605   Nb I   2.098 -0.360
4197.608    V II  6.101 -3.565
4197.627   Tm I   2.606 -2.230
4197.638   Fe I   4.283 -2.834
4197.643   Tm I   3.592 -2.610
4197.647   Co I   3.514 -3.508
4197.651   Gd I   1.374 -0.540
4197.669   Ce I   0.495 -0.550
4197.691   Gd I   1.276 -0.230
4197.705 12CH     1.780 -4.573
4197.744   Mn I   4.345 -2.201
4197.758   Mn I   4.268 -2.398
4197.782   Ni I   3.706 -2.997
4197.786 13CH     2.401 -1.117
4197.811   Cr I   4.532 -2.064
4197.825 12CH     1.846 -4.573
4197.830   Co I   3.775 -1.275
4197.840   Ti I   2.677 -1.792
4197.859   Tm I   4.301 -2.540
4197.860   Sm I   0.185 -1.980
4197.861   Ce I   2.167 -0.470
4197.871 13CH     1.753 -4.782
4197.904 13CH     2.771 -4.930
4197.943 13CH     1.806 -1.768
4197.946   Cr I   4.533 -3.369
4197.975   Ti II  2.048 -3.422
4197.982 13CH     1.703 -4.806
4197.985   Ti I   1.443 -4.712
4197.995   Ce I   0.609 -0.440
4198.008 12CH     2.636 -2.141
4198.017 13CH     1.806 -1.672
4198.017   Dy I   1.142 +0.500
4198.068   Sc I   4.498 -3.890
4198.070   Fe I   3.500 -1.500
4198.079   Ca I   2.933 -4.617
4198.088   CN     0.284 -1.365
4198.110   CN     0.284 -1.402
4198.125   CN     0.284 -3.841
4198.128 12CH     2.636 -2.153
4198.134   Mn I   3.373 -3.486
4198.149 13CH     1.151 -1.300
4198.157   Nd I   1.668 -0.529
4198.192   Cr I   3.826 -3.108
4198.214 13CH     2.492 -1.107
4198.215    U I   0.077 -0.865
4198.247   Fe I   3.366 -0.456
4198.250 13CH     2.010 -4.045
4198.264 13CH     1.151 -1.318
4198.285 13CH     2.636 -2.141
4198.302   Ce I   0.960 -1.620
4198.303 13CH     1.780 -4.573
4198.303   Co I   4.058 -4.329
4198.304   Fe I   2.397 -0.719
4198.304 12CH     2.050 -4.944
4198.310   Tm I   3.221 -3.910
4198.311 13CH     2.492 -1.096
4198.348 12CH     1.716 -4.573
4198.353   Ti I   3.112 -3.547
4198.366    V I   2.269 -2.333
4198.377 12CH     3.278 -2.824
4198.401 13CH     2.636 -2.153
4198.417   Co I   0.101 -3.933
4198.429   Ce I   0.561 -0.320
4198.451 12CH     1.082 -1.317
4198.459 12CH     1.082 -1.336
4198.467 13CH     1.806 -3.882
4198.473   Fe I   3.695 -4.890
4198.476    V I   3.245 -4.252
4198.486 13CH     1.846 -4.573
4198.498 12CH     1.568 -4.876
4198.502   Yb I   6.570 -2.640
4198.507   Nb I   0.086 -1.070
4198.525   Fe I   2.990 -4.613
4198.528    V I   2.264 -2.350
4198.545   Ce I   0.459 -2.790
4198.551 12CH     1.082 -3.725
4198.574   Mo I   3.444 -1.518
4198.581   Tm I   2.951 -1.680
4198.602   Cr I   3.980 -1.619
4198.606    V I   0.287 -2.170
4198.611 12CH     0.579 -1.304
4198.627   Co I   3.514 -3.441
4198.632 12CH     2.086 -4.053
4198.634   Fe I   3.414 -0.782
4198.634 12CH     0.579 -1.286
4198.640   Ce I   0.910 +0.230
4198.646 13CH     3.074 -4.050
4198.650   Ti I   2.236 -3.287
4198.661   Ti I   2.408 -2.995
4198.668   Mn I   4.713 -0.086
4198.708 13CH     1.082 -3.725
4198.721   Ce I   0.516 -0.170
4198.722 12CH     0.579 -3.561
4198.728    V I   3.239 -2.358
4198.740 12CH     3.278 -2.833
4198.743 12CH     3.278 -4.161
4198.750   Ce I   1.206 -2.480
4198.754 12CH     1.914 -4.573
4198.768 12CH     1.806 -1.768
4198.770   Nd I   0.471 -1.680
4198.795   Fe I   4.313 -2.527
4198.800   Fe II  9.830 -4.710
4198.816 12CH     1.806 -3.882
4198.835   Nb I   1.369 -0.870
4198.844 12CH     3.278 -4.170
4198.864   Yb I   6.354 -3.320
4198.872   Ru I   0.997 -0.990
4198.880   Ti I   3.128 -3.616
4198.884 13CH     1.716 -4.573
4198.900 13CH     0.579 -3.561
4198.911 12CH     1.806 -1.672
4198.937   NH     2.705 -2.999
4198.983   Cr II  5.662 -4.146
4198.992 12CH     1.860 -4.730
4199.000   NH     1.882 -4.532
4199.015   Th I   1.670 -0.957
4199.020   Sm I   0.277 -2.300
4199.033   Tm I   3.783 -1.380
4199.063 13CH     2.370 -3.994
4199.093   Fe II  4.616 -4.192
4199.095   Fe I   3.045 +0.156
4199.100   Nd I   0.064 -1.520
4199.102   CN     0.279 -1.402
4199.105   Zr I   0.633 -0.510
4199.117   Fe I   4.284 -2.868
4199.127   CN     0.279 -1.441
4199.140   CN     0.279 -3.803
4199.153   Ti I   3.113 -3.336
4199.153   Ce I   1.784 -3.230
4199.204   Fe I   4.473 -1.657
4199.209   NH     1.888 -4.532
4199.223   Mn I   4.606 -2.378
4199.233   Fe I   4.209 -4.937
4199.277    Y I   0.104 -2.150
4199.280    V II  6.165 -2.098
4199.283   Mn I   3.771 -3.607
4199.308   NH     1.882 -4.515
4199.324 12CH     3.001 -2.363
4199.338 13CH     1.082 -1.336
4199.363   Fe I   2.949 -3.277
4199.379    V II  5.468 -2.981
4199.396 13CH     1.082 -1.317
4199.396   NH     2.705 -2.999
4199.401 12CH     0.155 -4.006
4199.404   NH     1.888 -4.515
4199.410 13CH     0.579 -1.304
4199.414   Ca I   4.763 -2.430
4199.426 12CH     3.002 -2.373
4199.450   Sm I   0.544 -1.060
4199.472   Sc I   2.608 -0.611
4199.484 13CH     1.914 -4.573
4199.496   NH     1.887 -4.493
4199.497 13CH     0.579 -1.286
4199.502 13CH     2.771 -1.840
4199.502   Cr II  7.774 -3.857
4199.516 13CH     2.063 -4.206
4199.521   Mn I   4.640 -1.756
4199.560   Mn I   4.640 -3.010
4199.567    V I   2.278 -1.421
4199.607   NH     1.882 -4.493
4199.615   Ce I   1.079 -2.770
4199.620    W I   2.121 -0.980
4199.643 12CH     2.370 -1.495
4199.649   Mo I   3.739 -1.026
4199.652   Ni I   4.236 -2.469
4199.682 13CH     2.771 -1.852
4199.708 12CH     1.654 -4.573
4199.715   Yb I   6.651 -1.800
4199.738 12CH     2.370 -3.994
4199.765 12CH     0.910 -4.137
4199.784 13CH     0.155 -4.006
4199.805 12CH     2.370 -1.481
4199.810   Tm I   4.235 -1.260
4199.814 13CH     1.807 -1.672
4199.820   Ti I   3.090 -2.826
4199.823    V I   2.581 -0.601
4199.832   Mo I   3.156 -1.450
4199.858 12CH     1.610 -4.852
4199.874 13CH     1.807 -1.768
4199.877   Fe I   4.387 -1.051
4199.894   Ru I   0.811 -0.020
4199.910   Fe I   4.256 -1.814
4199.917   Tm I   0.000 -1.720
4199.935   Ti I   3.090 -1.679
4199.938 13CH     2.370 -1.495
4199.953   Fe II  7.568 -4.821
4199.959 12CH     0.155 -4.006
4200.019   Ti I   1.879 -1.898
4200.022   Nd I   0.064 -1.609
4200.024 12CH     3.273 -3.917
4200.028    W I   2.037 -0.990
4200.034   NH     2.881 -2.692
4200.036 13CH     2.684 -4.805
4200.065 13CH     0.910 -4.137
4200.086    U I   0.779 -1.467
4200.087   Fe I   3.884 -3.000
4200.096   CN     0.274 -1.441
4200.101   Cr I   3.079 -1.104
4200.117   CN     0.274 -1.485
4200.128 12CH     1.806 -4.757
4200.128 13CH     2.370 -1.481
4200.129   CN     0.274 -3.762
4200.167   Fe II  7.727 -3.648
4200.169   Cr I   3.845 -0.514
4200.178    V I   0.275 -2.290
4200.185 12CH     2.684 -2.122
4200.188 13CH     1.654 -4.573
4200.196   Mo I   3.168 -1.706
4200.241 12CH     2.771 -4.930
4200.241 13CH     3.273 -4.239
4200.257 12CH     1.782 -4.573
4200.270   Mn II  6.185 -1.741
4200.289 12CH     3.273 -3.908
4200.294 12CH     2.684 -4.805
4200.296 13CH     2.601 -2.223
4200.342 13CH     0.155 -4.006
4200.347 12CH     2.771 -1.840
4200.352 13CH     2.601 -2.210
4200.371   NH     2.055 -4.982
4200.398 13CH     1.807 -3.882
4200.400 12CH     2.684 -2.111
4200.402 13CH     2.197 -2.565
4200.412   Ti II  2.061 -3.489
4200.432 13CH     3.273 -4.229
4200.440   NH     2.055 -4.998
4200.442 13CH     3.273 -3.917
4200.448   Tm I   4.254 -1.730
4200.450   Ni I   3.306 -1.360
4200.463   Fe I   4.154 -3.504
4200.471 12CH     2.771 -1.852
4200.475   Cr I   3.668 -2.979
4200.488 13CH     2.197 -2.551
4200.498   Fe I   4.186 -4.651
4200.541 12CH     1.848 -4.573
4200.548 12CH     1.984 -4.573
4200.570   Mo I   2.276 -1.723
4200.574   Tm I   4.174 -3.280
4200.576 12CH     2.771 -4.805
4200.580   Ca I   5.882 -4.377
4200.601 12CH     0.580 -1.000
4200.605 12CH     2.073 -4.118
4200.626   Fe I   4.473 -4.590
4200.631    V II  6.166 -2.903
4200.647 12CH     0.911 -4.137
4200.649   Cr II  8.091 -3.389
4200.665   Cr II  8.147 -2.716
4200.686 12CH     1.656 -4.829
4200.689 12CH     0.580 -3.561
4200.700 12CH     1.807 -1.768
4200.709 12CH     1.807 -1.672
4200.711 12CH     0.580 -1.304
4200.719 13CH     3.273 -3.908
4200.735 12CH     1.718 -4.573
4200.744   Ti I   2.250 -0.430
4200.746    V I   2.130 -2.296
4200.748 12CH     1.807 -3.882
4200.778   Fe I   1.608 -4.109
4200.804 12CH     1.753 -4.782
4200.843   NH     2.881 -2.692
4200.855 13CH     1.782 -4.573
4200.868 13CH     0.580 -3.561
4200.892 12CH     1.084 -2.000
4200.896    V I   0.017 -2.910
4200.898 12CH     2.496 -1.096
4200.904   Ce I   1.895 -3.190
4200.909   Mo I   2.623 -2.107
4200.924   Fe I   3.394 -0.827
4200.928   Ti I   2.175 -2.609
4200.947 13CH     0.911 -4.137
4200.953   Cr I   3.888 -3.487
4200.983   Nb I   0.740 -1.850
4200.993 12CH     1.084 -3.725
4200.995 12CH     1.703 -4.806
4201.000   Ti I   3.128 -2.910
4201.020   Dy I   0.938 -0.910
4201.037 12CH     2.496 -3.946
4201.041   Tm I   4.459 -3.750
4201.057 12CH     1.084 -1.800
4201.057   CN     0.270 -1.485
4201.064   CN     1.357 -4.911
4201.066   Ca I   2.933 -2.000
4201.077   CN     0.270 -1.534
4201.088   CN     0.270 -3.716
4201.126    U I   0.948 -0.173
4201.129 13CH     2.938 -4.930
4201.137   Tm I   3.283 -0.360
4201.143   Cr II  6.285 -3.433
4201.150 13CH     1.084 -3.725
4201.177   Mo I   2.680 -1.825
4201.203 13CH     1.848 -4.573
4201.209   Sm I   0.333 -2.090
4201.240   Ce I   0.904 -0.350
4201.247   Ca I   4.680 -3.175
4201.272 12CH     2.496 -1.107
4201.272 13CH     1.718 -4.573
4201.281 13CH     2.771 -4.805
4201.290 12CH     2.010 -4.045
4201.300   Dy I   1.355 +0.610
4201.315   Mo I   2.070 -1.822
4201.320 12CH     2.197 -2.565
4201.324   Ce I   1.042 -0.440
4201.344 13CH     3.074 -0.948
4201.351 13CH     1.984 -4.573
4201.352   Ce I   1.212 -1.560
4201.370   Dy I   0.590 -1.340
4201.380   Os I   0.516 -2.380
4201.401 13CH     2.684 -2.122
4201.441   Mo I   2.916 -2.261
4201.449   Zr I   0.623 -0.520
4201.464 13CH     0.580 -1.286
4201.470   Cr I   3.648 -3.447
4201.479 13CH     3.074 -0.957
4201.486 12CH     2.197 -2.551
4201.510 13CH     0.580 -1.304
4201.512   Ce I   1.155 -3.250
4201.512   Nb I   1.369 -0.220
4201.533   Mo I   3.444 -1.504
4201.570   Fe I   4.500 -1.700
4201.631   Mn II  6.186 -2.697
4201.634 12CH     1.916 -4.573
4201.641 12CH     3.273 -4.239
4201.645 13CH     2.601 -4.805
4201.645   Co I   3.530 -4.966
4201.685 13CH     2.684 -2.111
4201.706   Ni I   3.841 -1.753
4201.706   CN     1.120 -4.985
4201.709   Fe I   3.573 -3.452
4201.714   Ni I   4.088 -0.379
4201.742 12CH     1.595 -4.573
4201.749   Mn I   3.772 -3.246
4201.770   Mn I   4.258 -0.320
4201.779 13CH     3.002 -2.373
4201.788   Rb I   0.000 -1.411
4201.796 13CH     3.001 -2.363
4201.819   Tm I   3.102 -2.430
4201.823   Mn II  9.784 -2.933
4201.834   Ti I   2.239 -2.931
4201.839 13CH     1.084 -1.317
4201.846    V I   2.379 -4.649
4201.847   Th I   0.994 -1.136
4201.860    V I   2.278 -3.017
4201.881 13CH     2.496 -3.946
4201.891   Tm I   3.797 -1.530
4201.895   Ca I   4.681 -4.982
4201.908 12CH     3.273 -4.229
4201.932 12CH     1.656 -4.573
4201.936 13CH     1.084 -1.336
4201.955 12CH     2.938 -2.090
4201.987   CN     0.266 -1.534
4202.009   CN     0.266 -1.588
4202.019   CN     0.266 -3.664
4202.053   Mn I   4.640 -2.142
4202.069   Os I   1.778 -0.990
4202.079 12CH     2.938 -4.930
4202.140   Ni I   3.941 -1.521
4202.146 13CH     2.055 -4.331
4202.167 13CH     1.595 -4.573
4202.183 13CH     2.372 -3.994
4202.203 13CH     3.278 -2.824
4202.206 12CH     2.938 -2.079
4202.208   Mn I   4.606 -3.483
4202.214   NH     1.815 -4.556
4202.224   Mo I   3.782 -0.799
4202.226 12CH     2.601 -2.223
4202.240   Cr II  8.107 -3.290
4202.240   Dy I   0.874 +0.220
4202.242   Fe I   4.256 -2.248
4202.288   Ca I   6.013 -3.119
4202.312 12CH     2.601 -4.805
4202.331   Cr I   4.535 -2.210
4202.335   Fe I   2.588 -3.500
4202.336   CN     1.235 -4.646
4202.344   Cr II  7.331 -3.262
4202.349   Fe II  9.941 -4.636
4202.355    V II  1.704 -1.523
4202.365 13CH     1.916 -4.573
4202.390 13CH     3.278 -2.833
4202.405   Fe I   3.960 -2.547
4202.413 13CH     1.656 -4.573
4202.418 12CH     2.601 -2.210
4202.482   Fe I   4.435 -2.428
4202.514   Cr II  6.282 -3.562
4202.521   Cr I   2.544 -4.699
4202.522   Gd I   1.616 -0.428
4202.522   Fe II  6.807 -2.360
4202.547   CN     1.357 -4.903
4202.547   NH     1.820 -4.556
4202.550   NH     1.815 -4.537
4202.561   Cr I   3.889 -3.906
4202.570 12CH     2.588 -1.086
4202.607   Mn I   5.087 -1.586
4202.627 12CH     2.588 -1.096
4202.631   Ca I   5.883 -3.250
4202.635 12CH     1.017 -5.000
4202.639 12CH     1.017 -5.000
4202.708 12CH     2.588 -3.946
4202.720 13CH     2.938 -2.090
4202.733 12CH     1.017 -3.645
4202.737   NH     1.820 -4.537
4202.742   Ni II  9.789 -2.600
4202.753   Fe I   3.045 -2.220
4202.789    V I   3.215 -4.118
4202.859   Fe II  6.807 -2.665
4202.860 12CH     2.372 -3.994
4202.870 13CH     1.017 -3.645
4202.883   NH     1.815 -4.515
4202.900   CN     0.263 -1.588
4202.908   Sm I   0.485 -0.980
4202.908   CN     0.263 -1.651
4202.916   CN     0.263 -3.605
4202.927 12CH     2.372 -1.481
4202.927 12CH     2.063 -4.206
4202.931   Ce I   0.559 -0.740
4202.947   NH     1.820 -4.515
4202.958   Ce I   0.446 -0.410
4203.010 12CH     2.372 -1.495
4203.010 13CH     2.938 -2.079
4203.041   Cr I   3.000 -4.071
4203.045   Sm I   0.434 -0.510
4203.077 12CH     3.487 -3.819
4203.117   Ca I   2.933 -1.400
4203.134   Mn I   4.606 -1.520
4203.164   Ce I   2.145 -0.500
4203.173    V I   3.224 -3.052
4203.218   Ce I   1.319 -1.310
4203.219   Ca I   5.962 -4.492
4203.242   Cr I   2.545 -2.441
4203.250 12CH     2.977 -2.584
4203.250 13CH     2.372 -1.481
4203.252   Yb I   5.868 -2.250
4203.254 13CH     3.076 -4.272
4203.264 12CH     2.055 -4.573
4203.290   Cr I   2.545 -3.173
4203.295   Fe I   3.018 -9.000
4203.300 13CH     2.359 -4.805
4203.302    V I   0.275 -5.000
4203.303   Fe I   4.154 -3.416
4203.305 13CH     2.372 -1.495
4203.305 12CH     2.977 -2.594
4203.317   Ce I   0.900 -2.290
4203.364   Tm I   4.364 -1.800
4203.373   CN     1.120 -4.980
4203.388 13CH     3.076 -4.262
4203.402   Fe I   3.252 -5.092
4203.410   Nb I   1.662 -0.640
4203.452 13CH     1.017 -1.348
4203.457   Ti I   2.250 -0.417
4203.465   Fe II  9.905 -4.798
4203.502   Ce I   0.000 -1.800
4203.502   Ce I   2.145 -0.590
4203.519 13CH     1.017 -1.334
4203.519    V I   2.638 -2.590
4203.529   Ti I   1.460 -3.640
4203.568   Fe I   1.010 -3.869
4203.589   Cr I   2.544 -1.120
4203.590 12CH     1.986 -4.573
4203.622 13CH     2.588 -3.946
4203.675   Fe I   4.584 -5.000
4203.692 13CH     2.496 -1.096
4203.730   Tm I   0.000 -0.190
4203.738   CN     1.235 -4.639
4203.755   Ni I   3.841 -2.302
4203.770   CN     0.260 -1.651
4203.780   CN     0.260 -1.725
4203.787   CN     0.260 -3.538
4203.802 12CH     1.596 -4.573
4203.816    W I   1.508 -1.290
4203.851   NH     2.879 -4.992
4203.911 13CH     2.496 -1.107
4203.933   Ca I   5.884 -3.438
4203.934   Tm I   3.506 -2.120
4203.938   Fe I   3.632 -0.990
4203.948   Ce I   1.149 -3.560
4203.965   Fe I   3.274 -2.888
4203.985   Fe I   2.843 -1.010
4204.000    V I   2.723 -4.794
4204.012   Co I   3.665 -3.051
4204.042   La I   0.709 -0.965
4204.046    V I   2.379 -2.833
4204.108   Cr II  9.635 -1.598
4204.122   Ca I   4.780 -3.788
4204.145 13CH     2.055 -4.573
4204.145   Co II  7.611 -3.182
4204.177 13CH     2.977 -2.584
4204.191 13CH     2.977 -2.594
4204.197   Fe I   4.415 -1.429
4204.204   Cr I   2.544 -2.644
4204.214    V II  1.704 -2.450
4204.228 13CH     1.596 -4.573
4204.230 13CH     2.492 -2.978
4204.244   Mn I   4.273 -1.697
4204.263 13CH     2.687 -4.805
4204.315   Nb I   1.094 -1.200
4204.337 13CH     3.487 -3.819
4204.347   Yb I   7.133 -3.240
4204.354    U I   0.000 -1.724
4204.362 13CH     2.860 -3.631
4204.362 13CH     2.100 -3.994
4204.362 13CH     2.492 -2.989
4204.394 13CH     1.986 -4.573
4204.398 13CH     2.359 -1.917
4204.408    W I   2.387 -0.170
4204.408 12CH     1.538 -4.562
4204.447   Tm I   4.003 -2.150
4204.460   Cr I   3.980 -0.040
4204.467 13CH     2.044 -4.013
4204.475 13CH     2.604 -2.210
4204.481   Fe II  7.575 -2.736
4204.500    V I   0.267 -3.500
4204.500 13CH     2.860 -3.641
4204.515   Sc I   1.987 -1.130
4204.521 12CH     2.687 -4.805
4204.536   Re I   2.748 -0.360
4204.550 13CH     2.359 -1.903
4204.574 12CH     2.359 -1.917
4204.580   Ti II  7.373 -1.732
4204.610   Mo I   2.918 -1.438
4204.613   CN     0.258 -1.725
4204.619   CN     0.258 -1.814
4204.624   CN     0.258 -3.457
4204.627 12CH     2.687 -2.111
4204.650 12CH     2.359 -4.805
4204.670 13CH     2.200 -2.551
4204.672 12CH     2.359 -4.805
4204.695    Y I   0.000 -1.760
4204.717   Ce I   0.792 -1.320
4204.735 13CH     2.604 -2.223
4204.742 12CH     0.519 -1.320
4204.742 12CH     2.687 -2.122
4204.748 12CH     2.359 -1.903
4204.763   Ce I   1.244 -0.750
4204.780 12CH     0.519 -1.301
4204.783 13CH     1.538 -4.562
4204.800   Sm I   0.378 -1.940
4204.826   Cr II  5.670 -3.803
4204.828   Fe II  9.905 -4.789
4204.840 13CH     1.984 -2.354
4204.852   Co I   3.514 -3.244
4204.858   Gd I   0.522 -0.650
4204.861 12CH     0.519 -3.556
4204.863 13CH     2.200 -2.565
4204.900 12CH     1.019 -1.334
4204.903 13CH     1.984 -2.337
4204.923    V I   2.264 -3.540
4204.965   Tm I   4.469 -2.770
4204.967 13CH     3.284 -4.161
4204.994 12CH     1.019 -3.645
4205.013   Ce I   0.561 -2.290
4205.016   Fe I   4.220 -2.409
4205.020 13CH     0.519 -3.556
4205.025   CN     0.818 -4.453
4205.028   Cr I   4.616 -1.457
4205.038 13CH     2.100 -1.315
4205.038    V II  1.686 -1.875
4205.040   Eu I   0.000 +0.210
4205.043 12CH     1.019 -1.348
4205.084    V II  2.036 -1.300
4205.088   CN     0.818 -0.767
4205.093 12CH     3.076 -4.272
4205.098   Fe I   2.559 -4.859
4205.116   NH     1.750 -4.580
4205.123   Cr I   4.532 -1.160
4205.126   Fe I   4.218 -2.639
4205.132 13CH     1.019 -3.645
4205.146 13CH     2.100 -1.297
4205.161   CN     0.818 -0.776
4205.162   Ce I   1.212 -0.950
4205.169 13CH     2.050 -4.529
4205.203   Sc I   1.987 -0.624
4205.243   Nd I   0.559 -0.870
4205.253   Nd I   0.680 -0.992
4205.270 12CH     2.492 -2.978
4205.286   Tm I   4.324 -3.190
4205.303   Nb I   0.049 -0.850
4205.318   Er I   1.624 +0.619
4205.331 12CH     2.492 -2.989
4205.335 12CH     3.076 -4.262
4205.362 12CH     2.860 -3.631
4205.377   Mn II  1.809 -3.440
4205.383 13CH     3.284 -4.170
4205.390   Ca I   4.769 -4.432
4205.418 12CH     0.488 -4.071
4205.423 13CH     2.588 -1.096
4205.425   CN     0.256 -1.814
4205.429   CN     0.256 -1.926
4205.433   CN     0.256 -3.358
4205.450 12CH     2.860 -3.641
4205.452   Ce I   1.706 -1.310
4205.454 12CH     3.174 -0.939
4205.482 13CH     0.519 -1.320
4205.482   NH     1.750 -4.561
4205.530 13CH     2.588 -1.086
4205.539   Fe I   3.417 -1.565
4205.553 12CH     2.100 -1.315
4205.561 12CH     3.174 -0.948
4205.572    V II  6.457 -4.074
4205.577   Nd I   0.631 -0.550
4205.581 13CH     0.519 -1.301
4205.583 12CH     3.174 -4.050
4205.597 12CH     2.055 -4.331
4205.599   Tm I   4.288 -2.150
4205.606 12CH     2.100 -3.914
4205.610   Yb I   6.076 -2.260
4205.617   Fe I   4.435 -3.302
4205.620 13CH     2.941 -4.930
4205.624   Ca I   5.885 -3.998
4205.641 12CH     2.100 -3.994
4205.648 13CH     2.359 -4.805
4205.649   NH     1.754 -4.580
4205.669 12CH     2.200 -2.551
4205.694 12CH     2.100 -1.297
4205.715 12CH     1.984 -2.354
4205.717 13CH     1.984 -4.708
4205.740 13CH     0.488 -4.071
4205.772 12CH     1.984 -4.708
4205.779   Sm I   0.498 -0.046
4205.781 13CH     1.019 -1.334
4205.783 12CH     2.200 -2.565
4205.789   Ce I   0.875 -0.790
4205.792   Mn II  5.348 -3.764
4205.806   Mo I   3.179 -0.675
4205.822 13CH     2.100 -3.914
4205.826   CN     0.795 -4.444
4205.841    V I   1.931 -2.986
4205.852   NH     1.750 -4.537
4205.859 12CH     1.984 -2.337
4205.859   Ti I   2.256 -1.966
4205.860 13CH     1.019 -1.348
4205.871    V I   3.266 -4.120
4205.885   Ta I   0.491 -1.350
4205.887   CN     0.795 -0.776
4205.890   NH     1.754 -4.561
4205.891   Mn I   4.608 -2.873
4205.892   Ce I   1.274 -0.960
4205.912   Ti II  1.116 -3.914
4205.915 13CH     2.687 -2.111
4205.939   Zr I   2.409 -1.500
4205.956 12CH     0.488 -4.071
4205.959   CN     0.795 -0.785
4205.961 13CH     2.687 -2.122
4205.966   Yb I   6.556 -3.980
4205.992   Cr II  6.282 -3.609
4206.003   Tm I   0.000 -1.888
4206.015   Ru I   1.002 -0.540
4206.064    V II  1.673 -3.724
4206.066   NH     1.754 -4.537
4206.087 13CH     2.604 -4.805
4206.114   Nb I   1.574 -0.620
4206.120   Sm I   0.378 -0.720
4206.142   Co I   2.718 -2.112
4206.144   Co I   3.514 -1.442
4206.158 13CH     0.733 -1.979
4206.176   Ca II  7.505 -2.210
4206.190    V I   2.269 -3.624
4206.210   CN     0.255 -1.926
4206.214   CN     0.255 -2.081
4206.217   CN     0.255 -3.227
4206.239 13CH     0.733 -2.025
4206.250   Cr I   4.533 -2.437
4206.278 13CH     0.488 -4.071
4206.301    V I   3.226 -4.638
4206.301   Fe I   4.387 -1.696
4206.306 12CH     1.539 -4.562
4206.319   Cl I   9.029 -1.760
4206.367   Mn II  5.397 -1.553
4206.446   Mn I   4.258 -2.821
4206.448   Tm I   3.715 -0.550
4206.458   Ti I   2.506 -3.184
4206.466 12CH     2.058 -4.573
4206.481   Fe I   4.559 -4.192
4206.540   Dy I   0.000 -1.380
4206.545 12CH     2.604 -2.210
4206.552 13CH     0.840 -4.514
4206.568 12CH     0.521 -1.301
4206.572 12CH     2.941 -4.930
4206.574   Hf I   2.496 +0.050
4206.584 13CH     0.733 -4.020
4206.595   CN     0.773 -4.435
4206.599    V I   2.578 -0.702
4206.613   Rh I   0.410 -2.620
4206.618   Sm I   0.544 -0.830
4206.632 12CH     3.284 -4.161
4206.634   Fe I   4.435 -1.218
4206.650 12CH     0.521 -3.556
4206.655   CN     0.773 -0.785
4206.655 12CH     0.521 -1.320
4206.657   Th I   2.197 -0.480
4206.669 12CH     2.604 -2.223
4206.682 13CH     1.539 -4.562
4206.697   Fe I   0.052 -4.090
4206.699 12CH     2.941 -2.079
4206.700   Ca I   6.016 -2.458
4206.719   Pr I   0.550 +0.309
4206.726   CN     0.773 -0.794
4206.756 12CH     2.604 -4.805
4206.757   Yb I   4.347 -3.580
4206.777   Sc I   1.996 -1.573
4206.809 13CH     0.521 -3.556
4206.821 12CH     2.941 -2.090
4206.827   Ce I   0.902 -1.840
4206.864   Ca I   5.964 -4.109
4206.895   Cr I   4.618 +0.256
4206.923   NH     1.969 -4.998
4206.926 12CH     3.278 -3.908
4206.931 13CH     2.102 -3.994
4206.963   CN     0.254 -2.081
4206.965 12CH     2.129 -4.573
4206.965 12CH     3.284 -4.170
4206.966   CN     0.254 -2.337
4206.968   CN     0.254 -3.036
4206.979 12CH     3.278 -3.917
4206.997   Fe II  9.836 -4.496
4207.005   Ce I   3.807 -0.960
4207.028   Ce I   0.704 -1.170
4207.034 12CH     0.955 -3.000
4207.045    W I   2.436 +0.010
4207.046 12CH     0.955 -3.000
4207.069 13CH     3.278 -4.229
4207.069 13CH     2.361 -4.805
4207.093   Mn II  5.348 -3.156
4207.099 13CH     0.840 -2.073
4207.114 13CH     0.840 -1.808
4207.127   Fe I   2.831 -1.590
4207.135 12CH     0.955 -3.639
4207.197 13CH     3.278 -4.239
4207.234   Mn II  1.833 -4.470
4207.250   Mo I   3.179 -1.334
4207.252   Ce I   1.014 -1.750
4207.255 13CH     0.955 -3.639
4207.270   Sc I   2.001 -1.369
4207.304   Ce I   1.254 -2.350
4207.335   CN     0.752 -4.425
4207.347 13CH     2.058 -4.573
4207.358 13CH     3.278 -3.908
4207.363   Cr II  3.827 -2.300
4207.370 13CH     0.521 -1.301
4207.371   Ti I   2.250 -3.133
4207.394   CN     0.752 -0.794
4207.395 13CH     0.521 -1.320
4207.399 13CH     3.278 -3.917
4207.400   Mo I   3.187 -1.411
4207.436 12CH     2.044 -4.013
4207.439   Fe I   4.593 -1.300
4207.463   CN     0.752 -0.804
4207.489   Cr I   3.011 -4.387
4207.505 13CH     2.941 -2.079
4207.535    V I   3.245 -3.211
4207.539 13CH     3.174 -4.050
4207.559   Mo I   2.515 -2.046
4207.588   Ce I   1.365 -2.260
4207.588 13CH     2.941 -2.090
4207.603   Sc I   4.504 -3.149
4207.603   Sc I   4.504 -2.272
4207.603   Co I   2.700 -2.105
4207.633   Ru I   1.838 -0.590
4207.659 13CH     0.840 -4.224
4207.670 12CH     1.483 -4.552
4207.675   NH     1.687 -4.607
4207.687   CN     0.253 -2.337
4207.690   Dy I   1.142 -0.260
4207.692   CN     0.253 -2.638
4207.716 13CH     2.102 -1.297
4207.727   Ti I   2.695 -2.550
4207.734   Fe II  9.825 -4.279
4207.751   Mn I   4.268 -3.903
4207.751   Mn I   4.268 -3.933
4207.769   Ca I   4.769 -2.629
4207.771   CN     0.289 -4.953
4207.790 13CH     0.955 -1.360
4207.799 13CH     2.102 -1.315
4207.810   Fe I   3.500 -2.500
4207.863    V I   2.678 -2.133
4207.864 13CH     0.955 -1.346
4207.879   Mn II  5.398 -3.441
4207.889   Tm I   3.744 -2.220
4207.895 12CH     0.872 -4.133
4207.896 12CH     0.733 -1.979
4207.911   Fe I   4.294 -4.696
4207.923 12CH     0.733 -4.020
4207.926 13CH     2.129 -4.573
4207.932    V I   1.942 -3.691
4207.937   Mn I   5.112 -2.426
4207.951 13CH     1.986 -2.337
4207.983   Tm I   4.480 -2.630
4207.995 13CH     1.483 -4.552
4208.044   CN     0.731 -4.416
4208.056 12CH     0.733 -2.025
4208.074   NH     1.687 -4.587
4208.085   Gd I   0.812 -0.611
4208.093   Cr I   3.648 -3.918
4208.100 13CH     1.986 -2.354
4208.102   CN     0.731 -0.804
4208.109 12CH     2.592 -1.086
4208.117   Ce I   2.650 -2.500
4208.131   Tm I   3.349 -2.960
4208.152   Nb I   0.019 -1.610
4208.157 13CH     0.872 -4.133
4208.170   CN     0.731 -0.813
4208.186   Ti I   2.738 -1.343
4208.189   Fe II  9.825 -4.668
4208.193   Ti I   3.112 -4.129
4208.201   Cr II  6.282 -3.759
4208.212 12CH     2.102 -3.994
4208.221   Fe I   4.435 -3.851
4208.227   Cr I   3.889 -3.893
4208.238   Ce I   2.589 +0.000
4208.247 12CH     2.592 -3.946
4208.265 12CH     2.102 -1.297
4208.272   Ti I   2.427 -2.707
4208.295    V I   2.565 -1.497
4208.307   Ce I   3.379 -1.750
4208.313   Pr I   0.216 -0.506
4208.313   Ca I   5.689 -2.606
4208.314 12CH     2.102 -1.315
4208.321 13CH     2.361 -1.903
4208.329   NH     1.692 -4.607
4208.338   Mn I   4.320 -3.512
4208.353   Cr I   3.850 -0.400
4208.367 12CH     2.102 -3.914
4208.387   Co I   3.713 -1.866
4208.389   Sc I   2.320 -2.165
4208.428   Fe I   4.435 -3.377
4208.444 12CH     2.361 -4.805
4208.449 13CH     2.362 -1.917
4208.484   NH     1.687 -4.562
4208.488 12CH     2.592 -1.096
4208.509   Yb I   6.562 -2.710
4208.509   Cr I   4.613 -3.048
4208.519   Cr I   2.967 -3.034
4208.520 12CH     2.361 -1.903
4208.530 12CH     0.840 -4.514
4208.536 12CH     0.840 -1.808
4208.550 12CH     3.278 -4.229
4208.560   Fe I   4.387 -3.092
4208.562 12CH     0.840 -2.073
4208.568 12CH     0.840 -4.224
4208.584 13CH     2.102 -3.914
4208.587   Co I   3.622 -1.791
4208.593   Fe I   3.397 -2.540
4208.594   Co II  2.681 -3.226
4208.601 12CH     3.278 -4.239
4208.602   NH     1.692 -4.587
4208.604   Fe I   3.397 -1.494
4208.626 12CH     2.362 -1.917
4208.649 12CH     0.873 -4.133
4208.651 12CH     2.050 -4.529
4208.687   Ce I   0.902 -2.290
4208.702 12CH     2.362 -4.805
4208.724   CN     0.710 -4.406
4208.727   Mn II  6.913 -3.751
4208.743   Co I   3.713 -1.381
4208.745   Gd I   1.060 -1.780
4208.777   Mo I   3.168 -1.842
4208.780   CN     0.710 -0.813
4208.847   CN     0.710 -0.823
4208.855   Fe I   4.435 -3.696
4208.860   Sc I   2.614 -2.002
4208.891   Th I   0.831 -0.738
4208.902   NH     1.692 -4.562
4208.908 12CH     1.986 -2.337
4208.911 13CH     0.873 -4.133
4208.953   Cr I   3.849 -3.337
4208.977 12CH     1.986 -2.354
4208.977   Zr I   0.713 -0.510
4208.979 13CH     1.986 -4.708
4208.997   Ti I   3.113 -3.472
4209.027 13CH     0.640 -4.748
4209.034 12CH     1.986 -4.708
4209.046   CN     0.254 -2.638
4209.048   CN     0.254 -2.337
4209.059   Cr II  9.580 -2.729
4209.089   Fe II  7.575 -4.961
4209.094   Cr II  5.319 -2.379
4209.096   Ca I   6.018 -3.765
4209.099    V II  4.020 -1.832
4209.128 12CH     0.957 -5.000
4209.137   Mn II  5.548 -3.673
4209.162    V II  6.496 -2.987
4209.163 13CH     2.592 -3.946
4209.176   Cr I   3.850 -1.270
4209.203   Ca I   5.832 -4.534
4209.209   Cr I   4.824 -3.115
4209.216 12CH     0.957 -3.639
4209.248    V I   2.678 -2.506
4209.252 12CH     0.957 -5.000
4209.305   Tm I   3.506 -2.020
4209.337 13CH     0.957 -3.639
4209.362   Cr I   3.850 +0.100
4209.364   Tm I   3.331 -3.570
4209.373   CN     0.690 -4.396
4209.378   Tm I   3.934 -2.150
4209.388    V II  5.812 -4.482
4209.390 12CH     2.982 -2.584
4209.406   Ce I   0.684 -1.020
4209.408 12CH     1.484 -4.552
4209.417   Ce I   0.735 -1.310
4209.428   CN     0.690 -0.823
4209.459   CN     0.295 -4.910
4209.493   Co I   3.514 -2.501
4209.494   CN     0.690 -0.100
4209.507   CN     1.388 -4.905
4209.571   Ca I   5.983 -4.204
4209.583   Fe II  7.806 -2.881
4209.601   Cr II  6.285 -3.236
4209.601   Fe I   4.103 -2.000
4209.626 13CH     2.496 -2.978
4209.642   Mo I   3.114 -1.000
4209.648   Mo I   3.114 -1.415
4209.659   Cr I   4.535 -2.497
4209.665   Cl I   8.922 -2.160
4209.667   Ca I   5.983 -4.939
4209.674   Mn I   4.679 -1.516
4209.677   CN     0.255 -3.036
4209.681   CN     0.255 -2.081
4209.682   CN     0.255 -2.337
4209.689 13CH     3.080 -4.262
4209.702 13CH     2.362 -4.805
4209.715   Cr I   3.104 -2.656
4209.734 13CH     1.484 -4.552
4209.743   Hf I   1.803 -0.380
4209.759    V II  1.675 -1.600
4209.776 12CH     2.982 -2.594
4209.807   Cr II  5.670 -2.838
4209.829   Fe I   4.320 -1.353
4209.847    V I   0.301 -1.377
4209.865   NH     1.628 -4.635
4209.874   Ca I   5.832 -3.754
4209.880   Ce I   0.521 -2.620
4209.883 13CH     3.080 -4.272
4209.883   Sc I   2.010 -1.425
4209.907   Ti I   1.749 -3.649
4209.910   Fe I   4.103 -3.043
4209.947 13CH     0.957 -1.346
4209.956   Cr I   3.888 -4.192
4209.992   Ce I   0.655 -0.930
4209.992   CN     0.670 -4.386
4210.009 13CH     0.957 -1.360
4210.011   Ce I   1.533 -1.510
4210.023   Ti I   2.160 -2.876
4210.046   CN     0.670 -0.833
4210.076 13CH     2.496 -2.989
4210.083   Co I   3.713 -1.072
4210.086   Ce I   1.709 -3.030
4210.102   CN     1.148 -4.978
4210.109   CN     0.670 -0.844
4210.127   Ni I   4.105 -2.477
4210.179    V II  5.475 -2.137
4210.198   Ni I   3.834 -3.350
4210.232   Ce I   0.792 -1.610
4210.241 13CH     3.174 -0.948
4210.250   Cr I   3.850 -1.000
4210.251   Fe I   4.387 -2.961
4210.260   NH     2.759 -2.973
4210.280   CN     0.256 -3.227
4210.284   CN     0.256 -1.926
4210.284   CN     0.256 -2.081
4210.300   NH     1.628 -4.614
4210.301 12CH     0.124 -4.003
4210.319 13CH     2.982 -2.584
4210.322 12CH     2.131 -4.573
4210.339   Sm I   0.104 -0.960
4210.344   Fe I   2.480 -0.928
4210.376 13CH     3.174 -0.939
4210.383   Fe I   3.069 -1.242
4210.401    V I   2.295 -1.216
4210.433    V I   1.893 -2.092
4210.437   Cr I   3.850 -2.273
4210.441    U I   0.217 -1.864
4210.493   Mn I   4.354 -3.874
4210.514   Mn I   4.679 -1.364
4210.537   Yb I   5.581 -3.660
4210.546 12CH     2.664 -4.693
4210.555 13CH     2.049 -4.960
4210.571   Mn I   4.354 -1.675
4210.580   CN     0.651 -4.375
4210.597   NH     2.658 -3.026
4210.609   Zr I   1.665 -1.190
4210.617 12CH     0.640 -4.748
4210.627 13CH     2.080 -3.985
4210.633   CN     0.651 -0.844
4210.643 13CH     0.124 -4.003
4210.665 13CH     2.982 -2.594
4210.668 12CH     2.496 -2.978
4210.670   Yb I   6.354 -1.200
4210.695   CN     0.651 -0.854
4210.715   NH     1.632 -4.635
4210.742   CN     1.265 -4.639
4210.748 12CH     0.124 -4.003
4210.754   NH     1.628 -4.587
4210.759   Mn I   4.354 -2.878
4210.759   Cr I   3.000 -1.981
4210.765   Th I   0.966 -0.790
4210.768    V I   2.278 -2.341
4210.777   Ni I   3.847 -2.183
4210.799   NH     2.759 -2.973
4210.848    V II  6.146 -2.025
4210.851    V I   2.581 -0.686
4210.853   CN     0.258 -3.358
4210.858   CN     0.258 -1.814
4210.860   CN     0.258 -1.926
4210.885   Fe I   4.473 -2.000
4210.891   Mo I   2.934 -1.847
4210.923   Th I   0.000 -1.371
4210.943 12CH     0.463 -1.337
4210.956   Ag I   3.778 -0.381
4210.987 12CH     2.684 -1.076
4210.991   NH     2.658 -3.026
4210.995 12CH     0.463 -1.317
4211.008   CN     1.388 -4.897
4211.011    V II  6.101 -4.431
4211.015   Mo I   2.076 -1.845
4211.019 13CH     2.664 -4.693
4211.044 12CH     2.684 -1.086
4211.048 12CH     2.496 -2.989
4211.048   Sc I   4.186 -1.547
4211.057   NH     1.632 -4.614
4211.069 12CH     0.463 -3.485
4211.076 13CH     2.592 -1.086
4211.080   Cr II  5.330 -2.976
4211.090 13CH     0.124 -4.003
4211.126 12CH     2.684 -3.946
4211.133   Rh I   0.706 -0.360
4211.138   CN     0.632 -4.365
4211.178    V I   2.286 -2.571
4211.189   CN     0.632 -0.854
4211.211 13CH     0.463 -3.485
4211.231   CN     0.341 -4.980
4211.250   CN     0.632 -0.865
4211.252   Yb I   7.393 -3.380
4211.262   CN     0.302 -4.870
4211.271   Ti I   1.887 -3.158
4211.284 13CH     2.865 -3.631
4211.286 13CH     2.131 -4.573
4211.290   Nd I   0.205 -0.860
4211.290   Ho I   0.725 -1.700
4211.291   Tm I   4.340 -2.680
4211.293 13CH     2.592 -1.096
4211.296   Yb I   5.954 -2.320
4211.306   NH     1.229 -4.997
4211.310   Cr I   3.013 -1.500
4211.318   Zr I   1.822 -0.230
4211.319   NH     1.632 -4.587
4211.327   Ce I   3.401 -2.840
4211.364    V I   2.138 -3.415
4211.366   Cr I   3.087 -1.203
4211.393   CN     0.260 -3.457
4211.400   CN     0.260 -1.725
4211.402   CN     0.260 -1.814
4211.448   CN     0.284 -4.955
4211.491 12CH     1.430 -4.543
4211.494   Yb I   7.273 -1.680
4211.515   Fe I   4.313 -2.792
4211.526   Cr I   2.983 -1.680
4211.527    V I   2.130 -2.143
4211.571   Cr I   3.889 -3.901
4211.589   Ce I   2.213 -0.490
4211.602   Ca I   5.967 -4.549
4211.614   CN     0.324 -4.989
4211.626 12CH     0.895 -3.000
4211.626 13CH     0.463 -3.000
4211.632   Ca I   4.763 -3.370
4211.642 12CH     3.080 -4.262
4211.647   Fe I   4.218 -2.753
4211.647   Ni I   3.834 -3.075
4211.651 12CH     0.895 -3.000
4211.654   Ti I   3.104 -2.830
4211.658    U I   0.569 -1.040
4211.664   NH     1.571 -4.665
4211.665   CN     0.614 -4.354
4211.676   Ti I   3.112 -2.612
4211.706 13CH     2.865 -3.641
4211.715   CN     0.614 -0.865
4211.715 12CH     2.204 -4.573
4211.717   Dy I   0.000 +1.020
4211.720   Ti I   2.487 -0.436
4211.727 12CH     3.080 -4.272
4211.734 12CH     0.895 -3.633
4211.736 13CH     0.463 -1.317
4211.741   Ca I   4.780 -4.448
4211.742   Mn I   4.268 -0.442
4211.763   CN     1.149 -4.973
4211.772 13CH     1.430 -4.543
4211.775   CN     0.614 -0.876
4211.791   Fe I   4.473 -4.553
4211.807 12CH     3.493 -3.819
4211.814   Cr II  6.285 -4.484
4211.818   Ce I   1.042 -0.860
4211.825   Fe I   4.283 -2.580
4211.839 13CH     0.895 -3.633
4211.841 13CH     2.055 -4.891
4211.853   Os I   2.909 +0.820
4211.857   Pr I   0.550 -0.404
4211.877   Zr I   0.527 -1.040
4211.907   CN     0.263 -3.538
4211.915   CN     0.263 -1.651
4211.918   CN     0.263 -1.725
4211.940   Mn I   4.713 -3.240
4211.948   Cr I   3.385 -4.082
4211.956   Tm I   3.804 -2.460
4211.960   Cr I   4.824 -3.342
4211.970   Tm I   2.150 -1.340
4212.010   Gd I   0.425 -0.424
4212.049   Nb I   1.610 -0.590
4212.052 13CH     2.050 -4.670
4212.063   Ru I   0.811 -0.200
4212.065   Fe I   3.417 -3.500
4212.071   NH     1.261 -4.966
4212.098   Fe I   4.446 -3.159
4212.118 13CH     2.684 -3.946
4212.138   NH     1.571 -4.643
4212.145   CN     1.265 -4.632
4212.162   CN     0.596 -4.342
4212.198    V I   1.945 -2.120
4212.211   CN     0.596 -0.876
4212.253    U I   0.548 -0.811
4212.269   CN     0.596 -0.888
4212.286 12CH     2.865 -3.631
4212.287   Tm I   3.186 -2.280
4212.320   Sc I   1.986 -0.598
4212.325 13CH     0.895 -1.375
4212.365   Yb I   6.660 -2.140
4212.388   CN     0.266 -3.605
4212.398   CN     0.266 -1.588
4212.405   CN     0.266 -1.651
4212.409 13CH     0.895 -1.358
4212.420   Mn I   2.941 -3.316
4212.425 13CH     2.055 -4.541
4212.482   Sc I   1.987 -0.862
4212.501 13CH     1.860 -1.670
4212.524   Nb I   1.354 -0.840
4212.529   Cr I   3.011 -2.263
4212.569 13CH     1.860 -1.750
4212.585   Fe II  7.988 -4.909
4212.597   Zr I   1.350 -0.700
4212.609 12CH     0.464 -1.317
4212.619   Ce I   3.512 -2.500
4212.628   CN     0.578 -4.331
4212.630   NH     1.229 -4.937
4212.641   NH     1.575 -4.665
4212.641   NH     1.571 -4.614
4212.659 12CH     2.865 -3.641
4212.671 12CH     0.464 -1.337
4212.676   CN     0.578 -0.888
4212.684 12CH     0.464 -3.485
4212.732   CN     0.578 -0.899
4212.746   Nd I   0.182 -1.534
4212.764 13CH     2.204 -4.573
4212.772   Ce I   3.077 -1.790
4212.784   Tm I   1.087 -2.320
4212.798   CN     0.289 -4.911
4212.811   Tm I   4.329 -3.570
4212.814   Ag I   3.778 -1.333
4212.822 13CH     2.063 -4.686
4212.826 13CH     0.464 -3.485
4212.826   Mn II  7.758 -2.480
4212.834   Ni I   3.847 -2.000
4212.842   CN     0.270 -3.664
4212.853   CN     0.270 -1.534
4212.859   CN     0.270 -1.588
4212.891   Tm I   2.679 -1.510
4212.930   Sm I   0.485 -1.620
4212.933   Mn I   3.373 -3.951
4212.954   Pd I   1.453 -0.450
4212.991   NH     1.261 -4.932
4213.001   Na I   2.102 -2.650
4213.006   NH     1.575 -4.643
4213.017    Y I   2.013 -0.110
4213.029   Sm I   0.485 -1.810
4213.035   Ce I   0.674 -1.030
4213.038   Si I   4.930 -4.897
4213.051   Nd I   1.337 -0.733
4213.052   NH     1.518 -4.697
4213.065   CN     0.561 -4.319
4213.066 13CH     1.860 -3.810
4213.067   Th I   0.317 -1.432
4213.073 12CH     1.432 -4.543
4213.073 13CH     3.493 -3.819
4213.090 12CH     3.179 -0.939
4213.111   CN     0.561 -0.899
4213.123   NH     1.232 -4.997
4213.147 13CH     2.063 -4.443
4213.149    V I   1.931 -4.590
4213.167   CN     0.561 -0.911
4213.168   CN     0.351 -4.955
4213.169   Fe II  7.558 -3.806
4213.179   Cr I   3.079 -1.000
4213.180   CN     0.309 -4.833
4213.180   Dy I   0.874 +0.640
4213.185   CN     0.333 -4.964
4213.198   Nd I   1.499 -0.633
4213.220 12CH     3.179 -4.050
4213.242   Nb I   1.524 -0.670
4213.253   CN     0.274 -3.716
4213.264   CN     0.274 -1.485
4213.265    V I   2.575 -3.405
4213.266   Re I   3.365 +0.010
4213.284   CN     0.274 -1.534
4213.314   Fe I   4.284 -2.996
4213.332   Cr I   3.845 -5.000
4213.351   Cr I   3.375 -1.883
4213.351 13CH     0.464 -1.317
4213.352   Cr I   3.892 -4.332
4213.353 13CH     1.432 -4.543
4213.355 13CH     0.464 -1.337
4213.380   Mn I   4.608 -2.910
4213.388   NH     1.295 -4.908
4213.401 12CH     1.860 -1.670
4213.402   NH     1.575 -4.614
4213.420   Tb I   0.857 -0.610
4213.421   Fe I   2.728 -4.004
4213.424   Cr I   4.616 -0.796
4213.432   Fe I   4.191 -2.958
4213.446 12CH     3.179 -0.948
4213.449 12CH     1.860 -3.810
4213.464   Nb I   2.086 -0.470
4213.469   CN     0.545 -4.307
4213.483    V I   2.286 -3.417
4213.491   Ti I   2.408 -4.839
4213.514   CN     0.545 -0.911
4213.517 12CH     2.080 -3.985
4213.518   Fe II  7.773 -1.835
4213.519   Yb I   7.275 -2.700
4213.522    Y I   1.853 -0.560
4213.542 12CH     1.860 -1.750
4213.556 12CH     0.897 -1.358
4213.569   CN     0.545 -0.924
4213.570   NH     1.518 -4.674
4213.627   Tm I   3.648 -2.630
4213.639 12CH     0.897 -3.633
4213.645   CN     0.279 -3.762
4213.647   Fe I   2.845 -1.420
4213.658   CN     0.279 -1.441
4213.659 12CH     0.897 -1.375
4213.660   Cr I   2.544 -2.853
4213.675   CN     0.279 -1.485
4213.691   Ca I   6.021 -2.828
4213.737   Tm I   4.081 -2.160
4213.744 13CH     0.897 -3.633
4213.780    V II  5.789 -3.481
4213.844   CN     0.529 -4.294
4213.855   Yb I   6.354 -2.380
4213.861   NH     1.263 -4.966
4213.863   Os I   3.101 -0.030
4213.865   Zr I   0.604 -0.720
4213.865    U I   1.402 +0.439
4213.869   Tm I   3.618 -3.000
4213.850   Fe I   4.000 -1.900
4213.888   CN     0.529 -0.924
4213.911    V I   2.583 -3.669
4213.922   Cr I   4.389 -4.295
4213.942   CN     0.529 -0.600
4213.966   Cr I   3.890 -3.456
4213.982   Cr II  4.944 -4.885
4213.998   Pr I   0.216 -1.271
4214.005   CN     0.284 -3.803
4214.005 13CH     2.073 -4.552
4214.015   NH     1.467 -4.732
4214.016 13CH     2.684 -1.086
4214.019   CN     0.284 -1.402
4214.023 13CH     2.049 -4.960
4214.033   Ce I   0.609 -0.470
4214.038   CN     0.284 -1.441
4214.044   Cr II  7.331 -3.511
4214.053   Ce I   1.155 -2.990
4214.060 12CH     2.049 -4.960
4214.063   Mo I   3.033 -1.520
4214.092   Mn I   4.794 -1.369
4214.127   NH     1.517 -4.643
4214.129   NH     1.261 -4.880
4214.129 13CH     2.684 -1.076
4214.140 12CH     2.667 -4.693
4214.144   Cr I   2.545 -3.513
4214.186 13CH     2.073 -4.369
4214.189   CN     0.513 -4.281
4214.189   NH     1.521 -4.697
4214.192   Cr I   2.545 -4.811
4214.211   Nd I   1.411 -0.617
4214.214   NH     1.295 -4.877
4214.232   CN     0.513 -0.937
4214.234   NH     1.333 -4.857
4214.253   Tm I   4.469 -2.680
4214.269   CN     0.295 -4.871
4214.282   CN     0.513 -0.950
4214.314 13CH     0.897 -1.358
4214.330   CN     0.289 -3.841
4214.346   CN     0.289 -1.365
4214.352   Fe I   2.609 -3.700
4214.359 13CH     0.897 -1.375
4214.369   CN     0.289 -1.402
4214.378   NH     1.232 -4.937
4214.400   Tb I   0.373 -0.710
4214.409   Dy I   0.938 -0.530
4214.411    U I   0.036 -2.044
4214.439   Ru I   1.692 -0.300
4214.440   Cr I   2.987 -4.152
4214.455   Ni II  9.388 -3.982
4214.480   Fe I   2.469 -4.014
4214.502   CN     0.498 -4.268
4214.533 13CH     1.862 -1.750
4214.539   NH     1.419 -4.770
4214.543   CN     0.498 -0.950
4214.547   NH     2.945 -2.666
4214.567   Fe II  7.539 -4.927
4214.580   NH     1.467 -4.707
4214.593   CN     0.498 -0.963
4214.603   Nd I   0.182 -1.380
4214.604   Ca I   6.022 -3.902
4214.609   Sc I   2.001 -2.149
4214.609    V II  6.478 -2.411
4214.611 13CH     1.862 -1.670
4214.614 13CH     2.667 -4.693
4214.615   NH     1.375 -4.811
4214.635   CN     0.295 -3.876
4214.636   NH     1.521 -4.674
4214.652   CN     0.295 -1.332
4214.653   Ni I   3.841 -2.874
4214.656   Ca I   6.022 -3.467
4214.672   CN     0.295 -1.365
4214.692   Ce I   0.621 -1.360
4214.722   Ce I   1.251 -2.420
4214.724   Ti I   2.236 -2.272
4214.727   Nb I   0.130 -1.120
4214.749   NH     1.264 -4.932
4214.785   CN     0.483 -4.254
4214.825   CN     0.483 -0.963
4214.829   Th I   0.615 -1.432
4214.830   Fe I   4.076 -2.200
4214.865   Mn I   4.273 -2.622
4214.873   CN     0.483 -0.977
4214.894   CN     0.341 -4.940
4214.905   CN     0.302 -3.908
4214.923   CN     0.302 -1.301
4214.944   Yb I   6.586 -2.120
4214.944   CN     0.302 -1.332
4214.972    V II  6.522 -4.525
4214.980   NH     1.333 -4.827
4215.022   Gd I   0.427 -0.440
4215.023   NH     1.521 -4.643
4215.037   CN     0.469 -4.240
4215.076   CN     0.469 -0.977
4215.098   Fe II  9.830 -4.226
4215.104   NH     1.298 -4.908
4215.122   CN     0.469 -0.992
4215.142   CN     0.309 -3.938
4215.157   NH     1.419 -4.744
4215.158    V II  5.850 -2.943
4215.160   Os I   1.747 -1.420
4215.160   Dy I   0.513 +0.560
4215.161   CN     0.309 -1.272
4215.174   Sc I   4.684 -2.542
4215.176 13CH     1.862 -3.810
4215.183 13CH     3.179 -4.050
4215.185   CN     0.309 -1.301
4215.200   NH     1.467 -4.674
4215.207   NH     1.295 -4.830
4215.226 12CH     2.206 -4.573
4215.238   CN     0.360 -4.931
4215.248   CN     0.316 -4.798
4215.259   CN     0.455 -4.225
4215.263 12CH     2.055 -4.891
4215.276   NH     1.471 -4.732
4215.293   NH     1.375 -4.783
4215.296   CN     0.455 -0.992
4215.298   Cr I   4.618 -4.319
4215.324   Sc I   3.057 -3.651
4215.341   CN     0.455 -1.007
4215.349   Ca I   5.987 -2.999
4215.349   CN     0.316 -3.966
4215.370   CN     0.316 -1.244
4215.377    W I   2.422 -0.310
4215.380 12CH     0.458 -4.068
4215.390   Nd I   0.742 -1.840
4215.395   CN     0.316 -1.272
4215.404   Fe II  7.604 -3.135
4215.423   Fe I   2.988 -1.756
4215.449   CN     0.441 -4.210
4215.459   Ti I   1.739 -4.599
4215.460   Fe I   2.759 -4.139
4215.460 13CH     2.086 -4.457
4215.462   Cr II  9.643 -2.216
4215.464   NH     2.945 -2.666
4215.485   CN     0.441 -1.007
4215.502   Ti I   2.175 -4.686
4215.507 12CH     1.862 -1.750
4215.512 12CH     1.862 -1.670
4215.524   Sr I   0.000 -0.173
4215.519   Rb I   0.000 -1.883
4215.527   CN     0.324 -3.993
4215.529   CN     0.441 -1.022
4215.531 13CH     2.086 -4.314
4215.544   Mn II  7.760 -2.307
4215.549   CN     0.324 -1.219
4215.555    V I   2.684 -1.925
4215.560 12CH     1.862 -3.810
4215.560   Co II  8.456 -3.807
4215.575   CN     0.324 -1.244
4215.588 12CH     2.050 -4.670
4215.610   CN     0.428 -4.194
4215.645   CN     0.428 -1.022
4215.665 13CH     0.458 -4.068
4215.672   CN     0.333 -4.018
4215.687   CN     0.428 -1.038
4215.695   CN     0.333 -1.195
4215.711   Yb I   7.166 -3.520
4215.715    V II  1.673 -4.109
4215.724   CN     0.333 -1.219
4215.726   Fe II  7.583 -4.540
4215.735   Cr I   3.369 -2.271
4215.738   Cr II  3.104 -3.168
4215.740   CN     0.416 -4.177
4215.749   NH     1.471 -4.707
4215.772   Cr II  8.308 -4.056
4215.773   CN     0.416 -1.038
4215.788   CN     0.341 -4.041
4215.806   NH     1.263 -4.880
4215.812   CN     0.341 -1.172
4215.814   CN     0.416 -1.055
4215.814 12CH     0.458 -4.068
4215.834   Mn I   4.268 -2.466
4215.837 12CH     1.381 -4.535
4215.839   CN     0.404 -4.160
4215.843   CN     0.341 -1.195
4215.848    V I   3.224 -4.598
4215.849   NH     1.419 -4.708
4215.852   NH     1.337 -4.857
4215.852   NH     1.298 -4.877
4215.854   NH     1.333 -4.785
4215.860   CN     0.302 -4.834
4215.871   CN     0.404 -1.055
4215.874   CN     0.351 -4.063
4215.899   CN     0.351 -1.150
4215.907   CN     0.392 -4.143
4215.911   CN     0.404 -1.073
4215.914   Fe I   4.446 -4.003
4215.927   CN     0.360 -4.085
4215.930   CN     0.351 -1.172
4215.938   CN     0.392 -1.073
4215.945   CN     0.381 -4.124
4215.951   CN     0.371 -4.105
4215.953   NH     1.423 -4.770
4215.954   CN     0.360 -1.129
4215.963 12CH     2.055 -4.541
4215.968   Fe I   2.692 -2.771
4215.975   CN     0.381 -1.091
4215.975   CN     0.392 -1.091
4215.980   CN     0.371 -1.110
4215.988   CN     0.360 -1.150
4216.010   CN     0.381 -1.110
4216.015   CN     0.371 -1.129
4216.029   Fe I   4.103 -2.686
4216.033   Ce I   2.004 -2.720
4216.040   Ba I   6.124 -1.266
4216.057   Na I   2.104 -2.350
4216.068   NH     1.375 -4.745
4216.075 13CH     1.381 -4.535
4216.083   Sc I   1.985 -0.599
4216.099 13CH     0.458 -4.068
4216.104 12CH     2.723 -2.141
4216.128   Ce I   1.296 -3.820
4216.128   NH     1.378 -4.811
4216.139   Fe I   4.154 -2.856
4216.147   Fe I   4.593 -2.105
4216.184   Fe I   0.000 -3.356
4216.191 12CH     2.063 -4.686
4216.258   NH     1.470 -4.674
4216.273   Ti I   2.396 -3.809
4216.275 12CH     0.837 -4.129
4216.276 13CH     2.206 -4.573
4216.321   Ca I   6.023 -3.766
4216.328 12CH     2.723 -2.130
4216.342    V I   0.287 -4.541
4216.358   Cr I   3.013 -0.804
4216.364    V I   0.275 -2.915
4216.383 13CH     2.723 -2.141
4216.392 12CH     0.838 -5.000
4216.412   Yb I   5.921 -2.000
4216.433 12CH     0.839 -5.000
4216.475   Fe I   4.313 -5.000
4216.493   Tm I   2.964 -2.280
4216.500 13CH     0.837 -4.129
4216.504   NH     1.423 -4.744
4216.508 12CH     0.839 -3.560
4216.562   NH     1.337 -4.827
4216.597 13CH     0.839 -3.560
4216.604   Fe I   4.191 -1.400
4216.614 13CH     2.723 -2.130
4216.642   Ce I   0.740 -2.630
4216.680 12CH     2.063 -4.443
4216.688   Ce I   2.568 -0.560
4216.696 12CH     2.688 -1.076
4216.702   Yb I   4.287 -1.730
4216.704   Ti I   2.250 -3.925
4216.715   CN     0.351 -4.917
4216.718   NH     1.378 -4.783
4216.757 13CH     2.119 -3.963
4216.786   Fe I   4.435 -5.000
4216.797   NH     1.298 -4.830
4216.807   Fe I   4.371 -5.000
4216.835 12CH     2.688 -3.946
4216.910 12CH     0.838 -4.129
4216.964   Cr I   4.411 -4.232
4217.038 13CH     0.838 -1.390
4217.053   NH     1.423 -4.708
4217.056   Cr II  3.105 -3.378
4217.079   Ti I   2.249 -1.972
4217.080 12CH     2.688 -1.086
4217.082    V I   2.578 -3.821
4217.134 13CH     0.839 -1.372
4217.135 13CH     0.838 -4.129
4217.178   Co II  5.046 -4.658
4217.186   Mn I   4.713 -2.310
4217.187   Gd I   0.662 -0.390
4217.194 12CH     0.410 -1.356
4217.196 13CH     2.102 -4.273
4217.212 13CH     2.101 -4.387
4217.224   Ce I   1.296 -2.570
4217.225   Th I   0.765 -1.859
4217.239   Ti I   3.108 -1.198
4217.264 12CH     1.382 -4.535
4217.266   Ru I   0.811 -0.920
4217.267 12CH     0.410 -1.334
4217.270   Nd I   0.380 -1.270
4217.285   Sc I   4.191 -2.775
4217.312 12CH     2.073 -4.552
4217.316   NH     1.336 -4.785
4217.323   Ti II  2.061 -3.761
4217.333 12CH     0.410 -3.481
4217.368   CN     0.324 -4.766
4217.386 13CH     0.955 -2.338
4217.401   NH     1.378 -4.745
4217.449   CN     0.371 -4.908
4217.458 13CH     0.410 -3.481
4217.488    V I   2.582 -1.790
4217.500 13CH     0.955 -4.584
4217.502 13CH     1.382 -4.535
4217.515   Cr II  6.641 -3.981
4217.532   Fe II  9.757 -4.628
4217.534 12CH     2.049 -4.960
4217.543   La I   1.946 -0.096
4217.546   Fe I   3.428 -0.484
4217.587   Ce I   1.058 -0.120
4217.591 12CH     2.281 -4.573
4217.592   CN     0.309 -4.799
4217.608   Cr I   3.011 -1.430
4217.611    V II  6.534 -4.678
4217.636   Tm I   4.110 -2.230
4217.652    V I   3.245 -3.198
4217.675    V I   1.218 -3.899
4217.701 12CH     2.073 -4.369
4217.748   Sc I   2.109 -1.502
4217.755   Ir I   1.997 -1.690
4217.775   Ni I   3.542 -3.154
4217.798    Y I   1.305 -0.350
4217.818   Cr I   2.967 -4.844
4217.824 13CH     0.410 -1.356
4217.829 13CH     2.688 -3.946
4217.835   Ce I   1.274 -0.990
4217.842 13CH     2.282 -2.550
4217.907   Cr I   3.980 -2.216
4217.923   Tm I   4.235 -2.740
4217.934 13CH     2.282 -2.537
4217.945   Nb I   0.086 -1.100
4217.952 13CH     0.410 -1.334
4217.963    V I   2.581 -0.815
4217.975   Ni I   3.847 -2.851
4217.984   Cr I   3.698 -4.506
4218.006   Co I   2.542 -3.681
4218.021   Cr I   4.175 -4.248
4218.030 13CH     3.179 -0.939
4218.056    V I   1.849 -3.352
4218.070   Cr I   4.532 -1.342
4218.089    V II  6.466 -2.732
4218.097   Dy I   0.513 +0.680
4218.143 13CH     3.179 -0.948
4218.162 12CH     0.840 -1.800
4218.171   Ti II  1.116 -4.404
4218.183   CN     1.420 -4.899
4218.186   Th I   1.454 -1.178
4218.205   Fe I   2.433 -3.889
4218.222   Tm I   3.295 -2.890
4218.226   Sc I   1.986 -0.618
4218.237 12CH     0.840 -3.560
4218.242 12CH     0.840 -1.390
4218.268   Cr I   3.668 -3.674
4218.290 12CH     0.955 -2.338
4218.326 13CH     0.840 -3.560
4218.349   Fe II  7.971 -4.087
4218.359   Cr I   3.966 -1.918
4218.390   Fe I   3.500 -2.400
4218.380   Mn II  6.913 -1.986
4218.388   Sc I   1.987 -2.140
4218.392 12CH     0.955 -4.584
4218.400   Tm I   3.744 -2.610
4218.419   Mn I   4.726 -1.561
4218.429   Zr I   0.633 -1.210
4218.483    V I   1.950 -1.181
4218.542   Nd I   1.457 -0.743
4218.542   Th I   1.311 -1.319
4218.552    W I   2.267 -0.770
4218.564   Yb I   4.652 -0.520
4218.579    V II  6.101 -4.449
4218.580   Dy I   0.928 -1.580
4218.632   Sm I   0.498 -0.255
4218.638    V I   2.278 -3.434
4218.652   Yb I   6.127 -3.610
4218.669   Cr I   3.435 -2.969
4218.669   CN     1.177 -4.971
4218.682   CN     0.360 -4.895
4218.693 12CH     2.086 -4.457
4218.698   Yb I   3.069 +0.317
4218.702    V I   0.301 -2.130
4218.705    V I   1.711 -1.412
4218.710 12CH     0.411 -1.334
4218.734 13CH     2.281 -4.573
4218.746 12CH     0.411 -1.356
4218.757 13CH     2.055 -4.515
4218.760   Yb I   5.510 -3.410
4218.768   Tm I   4.459 -2.210
4218.776 12CH     0.411 -3.481
4218.815   Ce I   2.473 -1.160
4218.837   Cr I   4.613 -2.881
4218.848 12CH     2.282 -2.550
4218.864 13CH     0.840 -1.372
4218.869   Mn I   4.273 -3.874
4218.888 13CH     0.840 -1.390
4218.901 13CH     0.411 -3.481
4218.903   Tm I   3.824 -1.880
4218.918   Ti I   2.738 -3.238
4218.942   Fe I   4.435 -2.514
4218.977   Fe II  7.562 -4.856
4218.996    V I   2.575 -3.110
4219.018   Mo I   3.739 -0.935
4219.020 12CH     2.282 -2.537
4219.022 12CH     2.086 -4.314
4219.032   Cr I   3.092 -2.628
4219.105   Cr I   3.668 -4.208
4219.112   Fe I   3.368 -5.000
4219.174    V I   1.931 -4.510
4219.195 13CH     2.120 -4.246
4219.204   Cr I   4.533 -1.456
4219.230   Nd I   0.380 -2.290
4219.286 13CH     2.120 -4.335
4219.306   CN     1.295 -4.632
4219.307   Sm I   0.036 -1.409
4219.348   Ni I   3.543 -3.820
4219.360   Fe I   3.571 +0.000
4219.375    W I   0.771 -1.800
4219.376 13CH     0.411 -1.356
4219.390   Ce I   1.254 -0.790
4219.392   Mo I   2.291 -1.854
4219.396 13CH     0.411 -1.334
4219.414   Fe I   2.988 -1.896
4219.447   CN     0.316 -4.767
4219.469   Mn I   4.360 -4.288
4219.471   Cr I   2.987 -3.006
4219.491    V I   0.287 -2.625
4219.497   Tm I   2.971 -2.320
4219.558 12CH     2.119 -3.963
4219.560   Nd I   0.380 -1.600
4219.574 12CH     3.383 -3.250
4219.591   Fe I   3.547 -2.719
4219.606   Ti II  4.895 -1.730
4219.609   Cr I   3.011 -2.730
4219.622   CN     1.420 -4.891
4219.630   CN     0.333 -4.736
4219.644   Yb I   3.017 -3.870
4219.663   Sc I   2.010 -2.137
4219.676 12CH     3.383 -3.259
4219.704   Sc I   1.985 -1.019
4219.707   Ce I   1.319 -0.590
4219.723   Fe I   3.654 -4.118
4219.761   CN     0.381 -4.887
4219.816   Fe II  9.941 -4.519
4219.847 13CH     2.688 -1.076
4219.882   Mn I   4.685 -2.489
4219.929 13CH     2.441 -3.994
4219.952   Sc I   2.111 -2.625
4219.952   Fe I   4.415 -5.000
4219.963    U I   0.530 -0.726
4219.982   Mo I   3.212 -1.678
4219.996   Mn I   5.112 -3.307
4220.035   Ca I   4.769 -3.173
4220.049   Fe I   3.928 -1.790
4220.060 13CH     2.688 -1.086
4220.065   Th I   0.690 -1.067
4220.071   Ca II  7.515 -1.910
4220.073    V II  1.675 -2.670
4220.090   Tb I   0.772 -0.870
4220.094   Tm I   3.797 -0.970
4220.127   Cr I   3.422 -3.387
4220.148   Sm I   0.434 -1.170
4220.184   Ce I   0.704 -2.100
4220.246   Nd I   0.321 -0.800
4220.260   Yb I   6.570 -3.570
4220.267   Co I   2.874 -2.073
4220.294   CN     1.177 -4.965
4220.333   Ni I   3.841 -3.845
4220.342   Fe I   3.069 -1.311
4220.360 12CH     2.101 -4.387
4220.376   Tm I   4.162 -1.490
4220.391   Ce I   1.092 -2.780
4220.392   Ti I   3.128 -3.200
4220.435   Co I   3.409 -3.184
4220.443   Cr I   2.967 -1.767
4220.526   Sc I   4.191 -1.771
4220.543   Ce I   2.129 -0.450
4220.543 12CH     2.441 -1.482
4220.550   Sm I   0.040 -2.290
4220.583   Tm I   3.592 -2.750
4220.609   Mn I   4.194 -0.780
4220.614   Ce I   1.206 -1.660
4220.628    Y I   1.853 +0.280
4220.631   Zr I   0.623 -1.720
4220.643 12CH     2.441 -3.994
4220.652 12CH     2.102 -4.273
4220.660   Sm I   0.544 -0.440
4220.679 12CH     1.333 -4.528
4220.681   Ru I   1.734 -0.450
4220.690   Sm I   0.185 -2.290
4220.706   CN     1.295 -4.626
4220.716 12CH     2.441 -1.468
4220.739   Ca I   5.991 -4.872
4220.760   CN     0.371 -4.875
4220.767   Ce I   1.177 -0.940
4220.800   Ir I   3.269 -0.850
4220.869 13CH     2.441 -1.482
4220.875 13CH     1.333 -4.528
4220.925 12CH     2.781 -1.066
4220.980 12CH     2.781 -1.076
4220.987   Er I   0.863 +0.048
4221.033    V I   2.583 -0.803
4221.060 12CH     2.781 -3.946
4221.072 13CH     2.441 -1.468
4221.073   Co I   3.812 -1.297
4221.074   Re I   1.436 -0.800
4221.110   Dy I   0.513 +0.760
4221.130   Nd I   0.559 -1.010
4221.132   Tm I   4.480 -2.930
4221.169   Ce I   0.876 -1.030
4221.197   Mn I   3.378 -3.482
4221.221   Tm I   4.003 -3.490
4221.254 12CH     2.283 -4.573
4221.256 12CH     0.096 -3.825
4221.279   Co I   3.568 -2.405
4221.283   Tm I   3.824 -2.190
4221.288    V II  6.109 -3.970
4221.290 13CH     2.165 -3.994
4221.315 12CH     0.784 -1.800
4221.321   Ce I   0.902 -2.270
4221.327 12CH     2.726 -2.130
4221.361 13CH     2.055 -2.336
4221.368 12CH     0.784 -1.800
4221.377   Cr I   4.096 -2.744
4221.393   Fe I   4.446 -2.362
4221.396   Fe II  6.138 -3.389
4221.427 13CH     3.383 -3.250
4221.429 13CH     2.055 -2.319
4221.436 13CH     3.383 -3.259
4221.437   CN     0.324 -4.737
4221.438 12CH     0.784 -3.555
4221.447 12CH     2.727 -2.141
4221.481   Ce I   1.013 -1.810
4221.513 13CH     0.784 -3.555
4221.545 13CH     2.140 -4.232
4221.555   Cr I   3.079 -4.988
4221.561 13CH     0.096 -3.825
4221.567   Cr I   3.850 -0.353
4221.605 12CH     0.096 -3.825
4221.614 13CH     2.726 -2.130
4221.682   Ni I   3.306 -2.100
4221.703 13CH     2.140 -4.300
4221.717   Yb I   5.073 -3.330
4221.722   Fe II  6.138 -4.022
4221.727 13CH     2.727 -2.141
4221.731   Ce I   0.977 -1.710
4221.733   Ce I   1.676 -2.310
4221.789   Ni I   3.841 -2.674
4221.801   Ca I   4.680 -4.676
4221.811   Ti I   1.997 -4.807
4221.825   Mn I   4.685 -1.069
4221.826   Fe II  9.941 -4.156
4221.852   Sc I   1.986 -1.030
4221.859   Sm I   0.659 -1.800
4221.897   Ce I   2.008 -2.410
4221.910 13CH     0.096 -3.825
4221.910 13CH     0.784 -1.407
4221.918   Ca I   6.027 -4.570
4221.935   Cr I   2.987 -3.025
4221.949   Tm I   2.766 -1.230
4221.957 12CH     1.334 -4.528
4221.978   Ce I   2.004 -3.000
4221.996   Cr II  5.662 -2.247
4222.015 13CH     0.784 -1.387
4222.019 13CH     2.165 -1.297
4222.029   CN     0.341 -4.708
4222.034   Dy I   0.538 -1.679
4222.050    W I   1.868 -0.860
4222.052   Yb I   6.586 -2.190
4222.130 13CH     2.165 -1.280
4222.137 13CH     2.781 -3.946
4222.148   Mn II  5.993 -3.806
4222.153 13CH     1.334 -4.528
4222.180 13CH     2.055 -4.723
4222.193   CN     0.392 -4.866
4222.199    V I   2.138 -1.947
4222.203   Tm I   4.096 -3.410
4222.210   Dy I   1.142 +0.320
4222.213   Fe I   2.448 -0.967
4222.246   Co I   3.105 -2.239
4222.250   NH     2.816 -2.949
4222.262 12CH     2.055 -4.515
4222.276   Ti I   1.460 -3.351
4222.295 13CH     2.285 -2.537
4222.301 13CH     2.055 -4.805
4222.319    V II  6.522 -4.574
4222.324 12CH     2.055 -2.336
4222.336   Ce I   2.949 -1.850
4222.338    V I   1.931 -1.353
4222.338 12CH     2.120 -4.335
4222.345   Fe I   2.588 -4.640
4222.363   Ni II  9.473 -4.256
4222.368    U I   0.471 -0.086
4222.381   Zr I   1.208 -5.000
4222.383 12CH     2.055 -4.805
4222.399 13CH     2.283 -4.573
4222.409   Mo I   2.291 -1.797
4222.440    V I   2.286 -4.009
4222.456   Ca I   4.681 -2.808
4222.460    V II  6.100 -3.880
4222.472 12CH     2.055 -2.319
4222.479   Co I   3.632 -3.763
4222.495 13CH     2.285 -2.550
4222.503   Ce I   3.803 -1.650
4222.572 12CH     2.165 -1.297
4222.574    V I   2.332 -1.669
4222.580   Ce I   1.014 -3.630
4222.597   Ce I   0.122 -0.400
4222.602    V II  5.795 -3.622
4222.606 12CH     2.120 -4.246
4222.620   Ca I   4.624 -1.364
4222.627 12CH     2.165 -3.914
4222.636   Ce I   0.792 -1.310
4222.661 12CH     2.165 -3.994
4222.670   Tm I   1.088 -0.470
4222.674   Nb I   1.157 -1.390
4222.695   Ce I   0.621 -1.580
4222.711    V I   3.239 -4.728
4222.716 12CH     2.165 -1.280
4222.727   Cr I   3.013 -0.980
4222.733   Ti I   2.267 -4.405
4222.829   Cr I   4.440 -3.547
4222.861 13CH     2.165 -3.914
4222.876   NH     2.816 -2.949
4222.929 12CH     0.786 -1.387
4222.934   Pr I   0.055 +0.018
4222.960   Mo I   3.198 -1.173
4222.972    V I   2.316 -0.996
4222.981   CN     0.381 -4.855
4222.986 12CH     0.785 -1.407
4222.998 12CH     0.786 -3.555
4223.017   Gd I   1.527 -0.799
4223.040   Ti I   2.318 -3.038
4223.073 13CH     0.786 -3.555
4223.096 12CH     3.471 -4.169
4223.097   Lu I   3.646 -1.790
4223.156   Ce I   1.155 -1.510
4223.184   Mn II  5.548 -4.054
4223.189   Ca I   4.780 -3.988
4223.200   Nd I   0.380 -1.270
4223.207 13CH     2.444 -3.994
4223.210 13CH     2.063 -4.327
4223.234   Fe I   2.453 -4.244
4223.237   Tm I   3.379 -2.330
4223.243   Mn II  5.836 -4.519
4223.257   Cr I   4.855 -0.556
4223.264   Tm I   4.235 -1.040
4223.321   Fe II  7.517 -4.406
4223.340   Fe I   4.301 -2.195
4223.358   Ce I   1.546 -1.800
4223.384 12CH     2.285 -2.537
4223.392 12CH     3.471 -4.160
4223.421   Yb I   7.133 -3.780
4223.452   Cr I   3.013 -1.999
4223.454   Yb I   5.613 -3.300
4223.483 12CH     0.359 -1.377
4223.503 12CH     2.285 -2.550
4223.516   Co II  5.175 -3.592
4223.555   CN     0.333 -4.709
4223.576 12CH     0.359 -1.353
4223.576 13CH     0.786 -1.387
4223.582 13CH     0.785 -1.407
4223.614   Mn II  5.373 -4.518
4223.628 13CH     2.438 -4.805
4223.633 12CH     0.359 -3.419
4223.641   Tm I   3.804 -2.600
4223.707   Sm I   0.333 -1.270
4223.729   Fe I   2.949 -3.040
4223.744 13CH     0.359 -3.419
4223.749   Ce I   3.395 +0.010
4223.757   Fe II  7.568 -4.420
4223.760 13CH     2.588 -2.966
4223.773   Co I   2.958 -2.510
4223.775   Ni II  8.447 -2.185
4223.780   Ni I   3.847 -1.803
4223.847   Ce I   3.616 -1.110
4223.881   Ce I   0.529 -1.920
4223.890 13CH     2.588 -2.977
4223.917   Mo I   2.916 -1.952
4223.922 12CH     2.444 -3.994
4223.935   Sc I   3.057 -4.213
4223.971   Ce I   3.058 -3.200
4223.996 12CH     2.444 -1.468
4224.015   Tm I   4.324 -2.100
4224.019   Ca I   6.028 -3.047
4224.028 13CH     2.167 -3.994
4224.036   Ca I   4.763 -2.310
4224.055   Tm I   2.508 -3.520
4224.062 13CH     0.359 -1.377
4224.078   Cr I   3.375 -2.807
4224.085 12CH     2.444 -1.482
4224.087   Cr II  3.858 -3.475
4224.094    V II  6.101 -3.434
4224.103    V I   3.239 -3.635
4224.130    V I   1.950 -0.508
4224.137 13CH     2.781 -1.076
4224.172   Fe I   3.366 -0.506
4224.192   Yb I   4.964 -1.810
4224.208 13CH     0.359 -1.353
4224.223   Mo I   1.335 -3.595
4224.237   Ca I   5.994 -2.592
4224.240   Sm I   0.434 -1.810
4224.241   Th I   0.189 -2.127
4224.262 13CH     2.781 -1.066
4224.262   Gd I   0.927 -0.431
4224.264   Zr I   0.758 -1.880
4224.269 13CH     2.163 -4.234
4224.274 12CH     3.278 -0.931
4224.293   Fe I   4.103 -2.977
4224.297   Fe I   4.283 -1.990
4224.324   Mn I   4.726 -1.610
4224.353 13CH     2.444 -1.468
4224.354   Ce I   1.520 -1.820
4224.385 12CH     3.278 -0.940
4224.390   Ti I   1.981 -4.875
4224.399 12CH     3.278 -4.050
4224.411 13CH     2.444 -1.482
4224.418   Tm I   3.884 -1.860
4224.428    V II  2.900 -4.073
4224.464   Co I   2.877 -3.108
4224.495 13CH     2.163 -4.280
4224.511   Cr I   4.613 -1.015
4224.513   Fe I   3.428 -1.040
4224.515   Cr I   3.087 -0.790
4224.521    V II  1.686 -2.650
4224.521   Co II  5.046 -4.735
4224.535   CN     0.351 -4.682
4224.560   Ce I   1.140 -0.860
4224.587    V I   2.295 -2.350
4224.627   Fe I   2.759 -3.263
4224.651 12CH     2.140 -4.300
4224.656   Fe I   4.446 -4.349
4224.658 13CH     2.058 -2.319
4224.674 12CH     2.359 -4.573
4224.753   Mo I   2.836 -2.013
4224.753    W I   2.967 -0.080
4224.757   CN     0.404 -4.846
4224.784   Ti I   2.778 -0.059
4224.801 13CH     2.438 -1.903
4224.817 13CH     2.058 -2.336
4224.822   Co I   3.409 -3.288
4224.824   Co II  8.599 -1.938
4224.838   Nd I   0.631 -0.900
4224.856 12CH     0.360 -1.353
4224.860   Cr II  5.330 -1.254
4224.863 12CH     0.360 -1.377
4224.869 13CH     2.167 -1.280
4224.879 12CH     2.588 -2.966
4224.888 12CH     0.805 -4.126
4224.902 12CH     2.140 -4.232
4224.913 12CH     0.360 -3.419
4224.923   Mo I   3.187 -1.774
4224.940    V II  1.679 -3.373
4224.940 12CH     2.588 -2.977
4224.961   Fe I   4.143 -3.895
4224.963 13CH     2.167 -1.297
4224.965 13CH     2.438 -1.890
4225.001 12CH     2.438 -1.903
4225.003   Mn I   3.373 -4.906
4225.024 13CH     0.360 -3.419
4225.031   Ni I   3.833 -3.042
4225.032   Gd I   0.213 -0.832
4225.074   Mn I   4.194 -2.260
4225.079    V I   1.853 -3.490
4225.079 13CH     0.805 -4.126
4225.082   Cr I   4.416 -4.344
4225.083 12CH     2.438 -4.805
4225.101 12CH     2.438 -4.805
4225.103   Ru I   2.510 -0.160
4225.104   NH     2.708 -2.999
4225.137   Gd I   0.600 -0.970
4225.158   Dy I   0.874 +0.890
4225.183 12CH     2.438 -1.890
4225.213    V II  2.026 -1.463
4225.248   Mo I   2.916 -1.985
4225.255   Ca I   4.430 -2.818
4225.317   Pr I   0.000 +0.028
4225.320   Sm I   0.188 -0.620
4225.331   CN     0.392 -4.836
4225.347   Mn I   4.332 -3.968
4225.354   Sm I   0.000 -1.132
4225.401 12CH     2.167 -3.994
4225.406    V II  3.753 -4.004
4225.411 12CH     0.806 -4.126
4225.442 13CH     0.360 -1.377
4225.452 12CH     0.431 -3.890
4225.454   Fe I   3.414 -0.510
4225.456 12CH     2.167 -1.280
4225.463   Ti I   2.408 -3.398
4225.488 13CH     0.360 -1.353
4225.508    V II  4.776 -1.566
4225.517 12CH     2.167 -1.297
4225.535   Zr I   1.530 -0.590
4225.541   Ca I   5.321 -2.694
4225.544   Sc I   2.001 -0.669
4225.572   Tm I   4.140 -1.590
4225.572 12CH     2.167 -3.914
4225.574   NH     2.708 -2.999
4225.581   Ca I   5.181 -1.641
4225.602 13CH     0.806 -4.126
4225.659   Fe I   3.415 -2.930
4225.659   Cr I   4.618 -3.085
4225.688   Sc I   1.996 -0.913
4225.703 12CH     2.058 -2.319
4225.703 13CH     0.431 -3.890
4225.707   Ti I   2.427 -3.800
4225.714   Fe I   4.220 -1.628
4225.717    V I   2.608 -1.905
4225.728   Ce I   0.869 -1.300
4225.733 12CH     2.055 -4.723
4225.758   Fe I   4.446 -3.908
4225.758 13CH     2.058 -4.805
4225.763   Mn I   5.112 -1.929
4225.781 12CH     2.058 -2.336
4225.790 12CH     0.432 -3.890
4225.805   CN     0.341 -4.682
4225.806 13CH     2.167 -3.914
4225.831 12CH     3.090 -2.363
4225.840 12CH     2.058 -4.805
4225.848   Gd I   0.213 +0.553
4225.917 13CH     2.359 -4.573
4225.919    V I   1.218 -2.671
4225.936   Ti I   1.873 -4.153
4225.956   Fe I   3.045 -1.410
4225.983 12CH     1.289 -4.221
4225.987   Yb I   5.321 -2.080
4226.040 13CH     0.432 -3.890
4226.060    V I   1.711 -1.797
4226.108   Tm I   4.288 -1.190
4226.108 12CH     3.090 -2.353
4226.138 13CH     2.438 -4.805
4226.140 13CH     1.289 -4.221
4226.183   Sm I   0.101 -0.631
4226.217   Nb I   1.043 -1.210
4226.299   Fe II  7.804 -3.625
4226.301   Mo I   3.033 -1.741
4226.335    W I   2.387 -0.730
4226.344   Fe I   2.453 -3.656
4226.344   Ce I   3.849 -1.910
4226.367 12CH     0.733 -1.425
4226.387 13CH     2.964 -3.621
4226.397   Ni I   4.105 -1.186
4226.412 13CH     3.471 -4.169
4226.424   Fe I   2.845 -1.650
4226.426   Cl I   8.922 -2.060
4226.440 12CH     0.733 -1.404
4226.485   Tb I   0.000 -0.660
4226.501 12CH     0.733 -3.492
4226.501 13CH     3.278 -4.050
4226.524 13CH     2.768 -4.930
4226.526 13CH     2.964 -3.631
4226.532   Os I   1.887 -1.540
4226.546   Mo I   3.223 -1.452
4226.555   Cr I   3.395 -4.245
4226.563   Ge I   2.029 -0.770
4226.564 13CH     0.733 -3.492
4226.591   Yb I   5.517 -2.140
4226.600   Fe I   4.154 -3.106
4226.617    V I   1.945 -0.445
4226.678 12CH     2.768 -2.111
4226.696 12CH     2.063 -4.327
4226.720   Cr I   4.207 -1.459
4226.730   Ru I   1.866 -0.950
4226.751   Cr I   2.967 -1.478
4226.758   Ce I   3.886 -3.020
4226.794 12CH     2.768 -4.930
4226.810 12CH     2.786 -1.066
4226.855   Cr II  6.282 -4.617
4226.869 13CH     3.471 -4.160
4226.907    W I   2.242 -0.800
4226.907    V I   2.295 -2.489
4226.909 12CH     2.768 -2.100
4226.912 13CH     0.733 -1.425
4226.946 12CH     2.786 -3.946
4226.955   CN     1.452 -4.893
4226.994   Nd I   1.688 -0.598
4227.037 13CH     0.733 -1.404
4227.046   Sc I   2.010 -3.508
4227.116 12CH     1.290 -4.221
4227.119   Mo I   2.918 -2.013
4227.128   Yb I   5.633 -3.690
4227.138   Gd I   0.602 -0.920
4227.173   Fe II  2.891 -4.476
4227.176   CN     0.360 -4.656
4227.184   Cr II  8.469 -4.934
4227.198 12CH     2.786 -1.076
4227.231   Co I   3.952 -4.082
4227.273 13CH     1.290 -4.221
4227.298   Fe I   4.371 -1.318
4227.302   Fe I   4.191 -2.795
4227.325 12CH     2.163 -4.280
4227.325    U I   0.779 -1.373
4227.334   Ti II  1.131 -2.236
4227.361   CN     1.206 -4.963
4227.366   Fe I   4.154 -2.522
4227.375   Co II  5.208 -4.955
4227.387   Th I   0.903 -0.859
4227.403   Ce I   0.709 -3.030
4227.418   Ce I   0.808 -0.930
4227.427   Fe I   3.329 +0.266
4227.429   CN     0.416 -4.828
4227.445 12CH     2.964 -3.621
4227.448   Fe I   4.320 -2.956
4227.463   Ce I   0.933 -2.100
4227.466   Re I   2.350 +0.840
4227.486   Ti I   3.148 -2.604
4227.515   Nb I   1.170 -1.380
4227.536 12CH     2.964 -3.631
4227.563 13CH     2.441 -4.805
4227.565 12CH     2.163 -4.234
4227.640   Ce I   2.949 -2.950
4227.684 13CH     2.188 -4.277
4227.688   Ti I   3.104 -2.037
4227.710   Nd I   0.471 -0.500
4227.716   Ti I   2.487 -0.199
4227.740    V I   1.712 -4.406
4227.740   Cr II  5.011 -3.958
4227.747   Ce I   0.696 -0.280
4227.756   Zr I   0.730 +0.090
4227.760   Fe I   4.473 -2.528
4227.794   CN     0.404 -4.818
4227.836 12CH     0.734 -1.404
4227.849 12CH     3.388 -3.250
4227.863 13CH     2.073 -4.205
4227.867 12CH     0.734 -1.425
4227.888 13CH     1.917 -1.749
4227.897 12CH     0.734 -3.492
4227.951   Yb I   6.020 -0.520
4227.956 13CH     1.917 -1.726
4227.960 13CH     0.734 -3.492
4227.965   Fe I   4.256 -2.500
4227.979 13CH     2.768 -2.111
4227.990   Cr II  8.143 -4.479
4228.020   Nd I   0.205 -1.160
4228.026 13CH     2.786 -3.946
4228.055   CN     1.326 -4.625
4228.080   Hf I   0.000 -1.760
4228.162 12CH     3.389 -3.259
4228.164   CN     0.351 -4.657
4228.190   Nd I   0.631 -0.800
4228.227   Nd I   0.471 -1.440
4228.228   Cr I   3.668 -3.814
4228.250   Cr I   3.980 -1.910
4228.266   Mn II  7.757 -3.019
4228.285 13CH     2.768 -2.100
4228.295   Ce I   0.875 -1.130
4228.310   Fe II  7.568 -4.291
4228.326    C I   7.685 -2.794
4228.335 13CH     3.090 -2.363
4228.404   Ti I   2.396 -2.967
4228.411   CN     1.452 -4.885
4228.412 13CH     0.734 -1.425
4228.422   Tm I   3.848 -3.770
4228.434 13CH     0.734 -1.404
4228.482 12CH     2.361 -4.573
4228.498 13CH     1.917 -3.914
4228.500   Sc I   4.694 -2.605
4228.500   Sc I   4.694 -3.113
4228.513   Co I   3.409 -3.626
4228.550   Tm I   3.162 -1.240
4228.622   Ta I   1.517 -1.130
4228.623   Ni II  9.413 -4.227
4228.629   Co I   2.630 -3.610
4228.717   Fe I   3.368 -2.670
4228.745 13CH     3.090 -2.353
4228.756    U I   0.584 -1.509
4228.786   Mo I   3.739 -1.112
4228.815   Cr II  8.291 -4.657
4228.827   Ce I   0.000 -2.660
4228.868 12CH     1.917 -1.749
4228.872   Co I   3.622 -1.671
4228.876   Tm I   4.340 -2.580
4228.891   Cr I   3.887 -3.774
4228.894    V II  6.109 -3.530
4228.902 13CH     2.441 -1.890
4228.917 12CH     1.917 -3.914
4228.969   Fe I   4.415 -3.751
4229.009   CN     1.206 -4.958
4229.010 12CH     1.917 -1.726
4229.023   Fe I   4.294 -4.876
4229.033 13CH     2.441 -1.903
4229.038 12CH     2.441 -4.805
4229.050   Tm I   2.102 -1.650
4229.055   Tm I   3.947 -1.850
4229.063    V II  5.468 -4.527
4229.087   Sc I   4.196 -3.620
4229.106   Ti I   1.502 -4.491
4229.120 12CH     2.441 -1.890
4229.146   Nb I   1.178 -0.330
4229.149   Ce I   0.529 -2.420
4229.226   Ti I   1.749 -4.223
4229.233 12CH     2.441 -1.903
4229.312   Ru I   1.734 -0.700
4229.315 12CH     2.441 -4.805
4229.351 13CH     3.278 -0.940
4229.355 13CH     2.592 -2.966
4229.367   Ca I   4.430 -4.794
4229.368    V II  6.100 -2.894
4229.369   Fe II  7.806 -2.066
4229.376   Yb I   5.517 -3.670
4229.405   Cr I   3.888 -4.478
4229.406   Fe I   2.588 -2.907
4229.447   CN     1.326 -4.619
4229.455   Th I   1.548 -0.829
4229.464   Cr I   4.616 -2.760
4229.485   Ni I   3.847 -1.303
4229.494 13CH     3.278 -0.931
4229.510   Fe I   3.271 -1.628
4229.511   Nd I   0.000 -1.492
4229.519   Fe I   4.191 -3.105
4229.534   Fe I   2.949 -3.133
4229.560   Sm I   0.544 -2.070
4229.607   Mn II  7.758 -3.886
4229.611    V II  6.542 -4.588
4229.636   Ti I   3.148 -3.451
4229.688    V I   1.942 -0.607
4229.709 13CH     3.388 -3.250
4229.710   Sm I   0.040 -0.870
4229.727 13CH     2.361 -4.573
4229.752   Fe I   1.484 -3.427
4229.752   Yb I   8.193 -1.230
4229.757   Yb I   6.556 -3.550
4229.797 12CH     0.312 -1.399
4229.800   Gd I   1.621 -0.020
4229.811   Cr II  3.827 -3.440
4229.811 13CH     2.592 -2.977
4229.828   Nb I   0.348 -1.090
4229.903   CN     0.371 -4.633
4229.913 12CH     0.312 -1.373
4229.929 13CH     3.389 -3.259
4229.944   Co I   0.174 -4.242
4229.960 12CH     0.312 -3.415
4229.980    V I   2.678 -1.724
4229.982   Ti I   2.396 -1.861
4230.007   Sc I   2.296 -4.282
4230.027   Ti I   3.062 -3.124
4230.056 13CH     0.312 -3.415
4230.072 13CH     2.063 -4.561
4230.090 13CH     1.919 -1.726
4230.094   Tm I   3.679 -2.410
4230.119   Ce I   0.521 -1.180
4230.128   Mn I   2.953 -2.050
4230.135 13CH     0.784 -2.029
4230.157 13CH     2.786 -1.066
4230.180   Ce I   0.933 -1.220
4230.182 13CH     1.919 -1.749
4230.186   Yb I   4.882 -1.460
4230.193   Rh I   1.279 -1.880
4230.207 13CH     0.784 -2.095
4230.271   Fe I   4.231 -2.570
4230.277   Tm I   2.772 -2.770
4230.279   Cr I   2.983 -1.963
4230.289    V II  6.187 -2.908
4230.310   Ca I   4.769 -3.609
4230.318   Ru I   1.063 -0.890
4230.321   CN     0.428 -4.810
4230.323   Nb I   1.524 -0.520
4230.327 13CH     0.312 -1.399
4230.364 13CH     2.786 -1.076
4230.373 13CH     2.441 -4.805
4230.375   Ni I   3.796 -1.885
4230.381   Sc I   2.109 -3.008
4230.386 12CH     2.188 -4.277
4230.401   CN     0.416 -4.801
4230.427   Th I   1.394 -0.186
4230.452   Tm I   3.384 -1.410
4230.470   Cr I   3.011 -1.160
4230.477 12CH     2.592 -2.966
4230.493 13CH     0.312 -1.373
4230.493   Tm I   4.480 -2.100
4230.501   Cr II  6.285 -4.854
4230.507 12CH     3.476 -4.160
4230.513 12CH     3.476 -4.169
4230.547   Fe I   4.103 -2.650
4230.554   Ce I   1.212 -2.060
4230.571   Fe I   3.017 -2.730
4230.578   Cr I   3.668 -3.185
4230.604 13CH     0.784 -4.129
4230.628   Ti I   2.480 -4.671
4230.637   Co II  8.775 -3.579
4230.686   CN     0.360 -4.633
4230.721   Sm I   0.000 -1.538
4230.750   Ti I   2.175 -3.919
4230.792 13CH     1.919 -3.914
4230.864 12CH     2.592 -2.977
4230.901 13CH     2.771 -4.930
4230.936   La I   1.956 -0.268
4230.941   Cu I   5.395 -1.570
4231.009 12CH     0.313 -1.399
4231.027   Ni I   3.542 -1.415
4231.036 12CH     0.313 -1.373
4231.082 12CH     0.313 -3.415
4231.096   Ti I   2.239 -4.679
4231.105   Ti I   2.662 -4.320
4231.145 12CH     1.919 -1.726
4231.163 12CH     1.919 -1.749
4231.168   Ce I   1.339 -1.590
4231.172 12CH     2.771 -4.930
4231.177   Sc I   2.303 -2.920
4231.179 13CH     0.313 -3.415
4231.179    V II  1.704 -2.797
4231.184 12CH     3.372 -2.816
4231.211 12CH     1.919 -3.914
4231.231 12CH     3.372 -2.825
4231.286 12CH     2.771 -2.100
4231.300    Y I   1.305 -1.920
4231.320 12CH     2.073 -4.205
4231.327   Ce I   0.893 -2.180
4231.352   Cr I   4.618 -1.450
4231.387 13CH     0.686 -4.801
4231.388   Ti I   1.739 -4.498
4231.405 12CH     2.771 -2.111
4231.476 12CH     1.647 -1.322
4231.514 12CH     1.647 -1.338
4231.527   Mn II  7.757 -2.207
4231.535 12CH     0.685 -1.445
4231.539 13CH     0.313 -1.399
4231.548   Cr II  8.168 -2.660
4231.559 12CH     1.576 -1.337
4231.560   Nd I   0.321 -2.060
4231.568 12CH     3.094 -2.353
4231.591 12CH     1.576 -1.354
4231.597   Fe I   2.609 -3.770
4231.598 12CH     1.647 -3.793
4231.616 13CH     0.313 -1.373
4231.628 12CH     0.685 -1.422
4231.629   Zr I   1.756 -0.790
4231.632   Sc I   1.996 -0.852
4231.639   Cr I   4.446 -2.623
4231.651   Cr I   3.079 -2.603
4231.664 12CH     3.094 -2.363
4231.668 13CH     1.647 -3.793
4231.668    U I   0.948 +0.180
4231.679 12CH     1.576 -3.793
4231.680 12CH     0.685 -3.488
4231.720 12CH     1.247 -4.215
4231.729 13CH     1.576 -3.793
4231.732 13CH     0.685 -3.488
4231.746   Ce I   1.244 +0.150
4231.747   Tm I   3.580 -3.510
4231.817   Fe I   4.415 -3.198
4231.840 13CH     1.247 -4.215
4231.924   Sc I   2.509 +0.116
4231.949 12CH     1.720 -1.307
4231.949   Nb I   0.049 -1.280
4231.950   Fe I   4.435 -3.132
4231.965   Yb I   2.231 -0.516
4231.967   Fe I   4.580 -2.503
4231.972 12CH     0.784 -2.029
4231.987   Ce I   0.960 -2.310
4231.990 12CH     1.720 -1.323
4232.001 12CH     0.784 -4.129
4232.020   Dy I   1.142 +0.440
4232.033 13CH     0.685 -1.445
4232.043    U I   0.036 -2.109
4232.044    V II  3.973 -0.587
4232.053   Ce I   0.957 -0.770
4232.064   Mn I   4.332 -3.884
4232.075    V II  6.534 -4.340
4232.076 12CH     1.720 -3.793
4232.092   Tm I   4.469 -2.650
4232.125 12CH     0.784 -2.095
4232.135   Cr I   4.207 -2.876
4232.136   Ti I   3.112 -3.071
4232.143 12CH     3.076 -2.574
4232.152 12CH     1.507 -1.352
4232.157   Ce I   3.853 -2.260
4232.169 13CH     1.720 -3.793
4232.175 13CH     0.685 -1.422
4232.178 12CH     1.507 -1.370
4232.190   Tb I   0.891 -0.400
4232.196 12CH     3.076 -2.584
4232.244   Fe II  9.962 -4.794
4232.244   Cr I   4.208 -0.500
4232.251   Fe I   4.220 -2.434
4232.252 12CH     0.072 -3.824
4232.253   Ti I   3.112 -2.814
4232.259 12CH     3.284 -0.931
4232.266 12CH     1.507 -3.793
4232.297 13CH     1.507 -3.793
4232.326   Ru I   1.087 -1.560
4232.338   Cr I   4.402 -3.864
4232.361   Ti I   2.305 -0.734
4232.367    V II  3.758 -2.272
4232.370   Nd I   0.064 -0.470
4232.384 12CH     3.284 -4.050
4232.426   Sc I   2.509 -1.383
4232.426   Hf I   2.343 -0.090
4232.435   Cr II  4.988 -4.729
4232.455    V I   1.955 +0.420
4232.462   Gd I   1.527 -0.581
4232.479 13CH     1.647 -1.338
4232.485 13CH     1.576 -1.354
4232.488   Ca I   4.769 -2.599
4232.514 12CH     0.072 -3.824
4232.519 13CH     0.072 -3.824
4232.519 13CH     1.647 -1.322
4232.524 13CH     1.576 -1.337
4232.541    V I   1.849 -4.767
4232.542    Y I   1.890 -1.380
4232.546 12CH     2.879 -1.057
4232.561   Ce I   0.721 -0.990
4232.589   Mo I   2.076 -0.029
4232.598   Sc I   2.111 -2.927
4232.600 12CH     2.879 -1.067
4232.605 12CH     3.284 -0.940
4232.609   Ni I   3.543 -4.189
4232.624   Cr I   4.535 -4.318
4232.666 13CH     2.771 -2.100
4232.678 12CH     2.879 -3.946
4232.696   Ca I   5.875 -4.297
4232.709 13CH     2.771 -2.111
4232.714 12CH     1.248 -4.215
4232.726   Fe I   0.110 -4.928
4232.772 13CH     2.086 -4.117
4232.775   CN     0.381 -4.610
4232.781 13CH     0.072 -3.824
4232.834 13CH     1.248 -4.215
4232.844   Fe I   4.154 -2.367
4232.845   Tm I   2.556 -3.060
4232.853   Cr I   3.013 -1.988
4232.865 12CH     0.686 -1.422
4232.867 12CH     0.686 -1.445
4232.870   Mn II  7.758 -2.264
4232.881   Tm I   3.505 -2.410
4232.917 12CH     0.686 -3.488
4232.917   Mn I   5.087 -2.715
4232.923   Gd I   1.675 +0.304
4232.936   Cr I   3.087 -4.165
4232.938   Cr II  5.670 -3.503
4232.946    V I   1.950 +0.220
4232.949   Ti I   3.113 -1.518
4232.961   Cr I   3.826 -1.610
4232.969 13CH     0.686 -3.488
4232.987   Cr I   4.447 -0.414
4232.994    W I   2.246 -0.790
4233.003 13CH     1.507 -1.370
4233.017    V I   3.245 -3.301
4233.022 12CH     1.795 -1.293
4233.033 13CH     1.720 -1.323
4233.046 13CH     1.507 -1.352
4233.049 12CH     2.438 -4.573
4233.066   Ti I   3.113 -2.577
4233.069 12CH     0.686 -4.801
4233.071 12CH     1.795 -1.309
4233.071 13CH     1.720 -1.307
4233.113   Fe II  6.803 -3.102
4233.128 13CH     3.076 -2.574
4233.135 13CH     3.076 -2.584
4233.137   Fe II  9.237 -2.706
4233.148   CN     0.428 -4.784
4233.149   Nd I   1.247 -0.717
4233.155 12CH     1.795 -3.889
4233.167   Fe II  2.583 -1.809
4233.172   CN     0.441 -4.793
4233.182    V II  4.776 -2.710
4233.198   Ce I   0.812 -2.270
4233.216 12CH     1.440 -1.368
4233.236 12CH     1.440 -1.386
4233.243   Cr II  3.864 -2.144
4233.258   Cr II  8.147 -3.076
4233.273 13CH     1.795 -3.889
4233.287   Th I   1.916 -0.727
4233.315   Ti I   3.108 -2.413
4233.315   Mn I   3.378 -3.737
4233.316   CN     0.371 -4.610
4233.325 12CH     1.440 -3.793
4233.338 13CH     1.440 -3.793
4233.365 13CH     0.686 -1.445
4233.368   Mo I   3.501 -1.056
4233.372    V I   2.582 -1.138
4233.388   Ca II  8.438 -3.487
4233.388   Ca II  8.438 -3.334
4233.388   Ca II  8.438 -4.634
4233.411 13CH     0.686 -1.422
4233.442   Mn II  5.815 -2.675
4233.484   Mo I   2.988 -1.048
4233.500   Os I   1.614 -1.330
4233.580   Cr I   3.013 -2.880
4233.591   Sc I   2.001 -0.190
4233.603   Fe I   2.480 -0.604
4233.603 13CH     2.969 -3.621
4233.630   Cr I   4.613 -3.406
4233.641 12CH     2.063 -4.561
4233.659   Ca I   6.035 -3.608
4233.700   Ca I   6.035 -3.203
4233.709 12CH     0.777 -3.946
4233.715   Co I   3.930 -3.106
4233.840 13CH     3.476 -4.169
4233.845 13CH     2.879 -3.946
4233.855   Ti I   3.128 -2.649
4233.865 13CH     0.777 -3.946
4233.930   Tm I   2.508 -1.760
4233.938   Ce I   1.079 -2.260
4233.959   Ce I   0.635 -1.830
4233.974   Mo I   3.390 -1.202
4233.982   Co I   0.000 -3.469
4233.996 13CH     1.440 -1.386
4233.996 13CH     3.476 -4.160
4233.998    V I   1.945 -0.023
4234.003    V I   0.040 -2.110
4234.003    V II  5.868 -2.258
4234.009   Tm I   4.254 -2.170
4234.016   Ti I   2.250 -4.273
4234.019 13CH     2.970 -3.631
4234.034   Fe I   3.573 -1.752
4234.041 13CH     1.440 -1.368
4234.075   Fe I   4.260 -3.104
4234.130 12CH     0.777 -3.946
4234.167   Nd I   0.182 -0.981
4234.175 13CH     3.094 -2.363
4234.185   Sc I   2.338 -2.813
4234.193 13CH     1.795 -1.309
4234.210   Ce I   0.521 -0.640
4234.211 13CH     3.094 -2.353
4234.219   Cr I   3.668 -2.830
4234.231 13CH     1.795 -1.293
4234.256    V II  1.686 -2.031
4234.286 13CH     0.777 -3.946
4234.296   Ca I   6.035 -3.210
4234.344    W I   2.387 -0.230
4234.355   Ca I   5.983 -3.820
4234.388   Ce I   1.482 -1.480
4234.399 13CH     2.438 -4.573
4234.430   Cr I   4.440 -1.284
4234.444 13CH     2.853 -4.930
4234.452   Ca I   5.983 -3.121
4234.458   Ce I   1.092 -1.130
4234.469 12CH     1.578 -1.337
4234.475   Cr I   3.122 -1.190
4234.495 13CH     3.284 -4.050
4234.522    V I   0.000 -2.130
4234.545   Ce I   1.404 -1.370
4234.547   Yb I   5.621 -0.510
4234.547   Co II  8.536 -1.898
4234.549    V II  3.759 -1.163
4234.549   Fe I   3.547 -2.866
4234.566 12CH     1.649 -1.322
4234.570   Sm I   0.434 -0.640
4234.590 12CH     1.578 -3.793
4234.611   Ce I   2.167 -2.130
4234.624   Zr I   0.633 -1.110
4234.640 13CH     1.578 -3.793
4234.652   Ti I   1.879 -3.134
4234.665 12CH     2.969 -3.621
4234.688 12CH     1.649 -3.793
4234.692 12CH     1.578 -1.354
4234.717 12CH     1.376 -1.385
4234.728 12CH     1.376 -1.900
4234.728   Ce I   0.823 -0.750
4234.747 12CH     1.872 -1.280
4234.758 13CH     1.649 -3.793
4234.781   Er I   0.670 -1.317
4234.794   Cr I   3.839 -1.631
4234.798 12CH     1.872 -1.295
4234.803 12CH     1.649 -1.338
4234.817 13CH     1.376 -3.713
4234.821 12CH     1.376 -3.713
4234.834   Dy I   2.020 +0.619
4234.882 12CH     1.872 -3.889
4234.884 12CH     1.509 -1.352
4234.967   NH     2.877 -2.925
4234.989   Tm I   4.096 -2.150
4234.999 12CH     1.509 -3.793
4235.027 13CH     1.872 -3.889
4235.029 13CH     1.509 -3.793
4235.033 12CH     2.970 -3.631
4235.039   Mo I   2.623 -1.480
4235.072   Gd I   1.102 -1.540
4235.090 12CH     1.509 -1.370
4235.094   Fe I   4.415 -4.151
4235.117 13CH     3.372 -2.825
4235.142   Mn I   2.920 -0.262
4235.183   Er I   0.624 -0.619
4235.214 12CH     1.723 -1.307
4235.240   Nd I   1.251 -0.252
4235.262 13CH     3.372 -2.816
4235.281   Sc I   1.996 -2.304
4235.281   Ni I   4.236 -1.467
4235.295   Mn I   2.888 +0.170
4235.341 12CH     1.723 -3.793
4235.356   Cr I   3.887 -3.699
4235.386   Fe I   3.396 -5.000
4235.386   Tm I   3.247 -1.280
4235.426 13CH     1.376 -1.404
4235.435 13CH     1.723 -3.793
4235.436 13CH     1.578 -1.337
4235.444   Cr I   4.449 -2.742
4235.464   Th I   0.000 -1.565
4235.469 12CH     1.723 -1.323
4235.478 13CH     1.376 -1.385
4235.501   Cr I   4.855 -2.541
4235.520   Fe II  7.703 -4.558
4235.523   Cr I   4.440 -0.803
4235.540   Ni I   4.154 -1.663
4235.546   Ca I   4.780 -3.896
4235.568   Yb I   5.747 -1.850
4235.587 13CH     1.578 -1.354
4235.610 13CH     1.649 -1.322
4235.614   Mn II  7.760 -3.619
4235.618 12CH     0.408 -3.888
4235.634   Fe I   2.559 -4.311
4235.686   NH     2.877 -2.925
4235.729    Y I   0.130 -1.500
4235.760    V I   1.942 -0.115
4235.766   CN     0.392 -4.589
4235.770 12CH     1.442 -1.368
4235.770 13CH     1.649 -1.338
4235.779 13CH     1.509 -1.352
4235.815   Fe I   4.191 -2.734
4235.821   Fe I   2.404 -3.871
4235.826    V II  6.479 -1.931
4235.833 13CH     0.408 -3.888
4235.846    V II  5.864 -2.694
4235.867   Ce I   2.250 -2.430
4235.869 12CH     0.408 -3.888
4235.876   Gd I   1.616 -0.441
4235.880 12CH     1.442 -3.793
4235.880   Sm I   0.544 -1.980
4235.884   Co I   3.732 -2.261
4235.891    V II  3.753 -2.213
4235.892 13CH     1.442 -3.793
4235.902   CN     1.485 -4.887
4235.916 13CH     1.509 -1.370
4235.921    V I   2.295 -3.493
4235.934    Y I   0.066 -0.490
4235.937   Fe I   2.424 -0.341
4235.946   Ta I   3.083 +1.080
4235.955 13CH     2.879 -1.067
4235.957 12CH     1.442 -1.386
4235.963   Fe I   3.332 -1.592
4235.982 13CH     2.853 -1.840
4235.984   CN     0.441 -4.768
4235.986   Co II  5.122 -4.000
4235.997   Cr I   3.010 -1.270
4236.007 13CH     1.872 -1.295
4236.016   Ce I   0.587 -0.430
4236.030 13CH     0.897 -4.526
4236.032   Zr I   1.366 -0.280
4236.037    U I   0.077 -0.821
4236.041   Mo I   3.247 -1.620
4236.047 13CH     1.872 -1.280
4236.067   Ce I   1.889 -1.900
4236.081   CN     0.381 -4.589
4236.084 13CH     0.408 -3.888
4236.091 13CH     2.879 -1.057
4236.118 12CH     0.268 -1.423
4236.148   CN     1.235 -4.956
4236.153   Pr I   0.204 -0.674
4236.161 13CH     2.853 -1.828
4236.180    V I   2.616 -3.855
4236.188 12CH     2.086 -4.117
4236.215   CN     0.455 -4.776
4236.232   Re I   2.024 -1.440
4236.238    V I   2.332 -3.330
4236.244   Co I   3.732 -4.479
4236.262 12CH     0.268 -1.395
4236.280    V II  5.868 -1.689
4236.300 12CH     0.268 -3.361
4236.337 13CH     1.723 -1.307
4236.354   Ce I   1.088 -0.580
4236.361   Ni I   4.105 -1.054
4236.368 13CH     2.368 -2.536
4236.379   Cr II  3.104 -3.606
4236.384 13CH     0.268 -3.361
4236.434   Fe II  7.473 -4.677
4236.463 12CH     1.798 -1.293
4236.470 13CH     2.368 -2.523
4236.513 13CH     1.723 -1.323
4236.536   Ca I   4.680 -2.974
4236.540   Fe II  7.636 -4.068
4236.549   Zr I   0.000 -2.110
4236.595   Ti I   3.139 -3.803
4236.596 13CH     1.442 -1.368
4236.596 12CH     1.798 -3.889
4236.600 13CH     0.268 -1.423
4236.609   Zr I   1.759 -1.500
4236.609    V I   0.301 -3.140
4236.614 12CH     1.314 -1.402
4236.614 12CH     1.314 -1.413
4236.630   Nd I   0.321 -2.120
4236.630 13CH     0.897 -2.027
4236.653 13CH     0.897 -2.073
4236.654   Cr II  8.308 -2.418
4236.675   Ru I   1.823 -0.840
4236.693 13CH     1.314 -3.713
4236.711 12CH     1.314 -3.713
4236.714 13CH     1.798 -3.889
4236.718 13CH     1.442 -1.386
4236.736   Sm I   0.659 -0.210
4236.736 12CH     1.798 -1.309
4236.740   Ce I   1.013 -2.020
4236.765   Fe I   3.635 -2.673
4236.793 13CH     0.268 -1.395
4236.799 12CH     0.639 -1.466
4236.810    V II  1.687 -2.410
4236.815 13CH     2.684 -2.209
4236.836   Cr I   3.817 -1.710
4236.842 12CH     2.853 -1.840
4236.880 13CH     2.684 -2.196
4236.914 12CH     0.639 -1.441
4236.930   Tm I   2.983 +0.284
4236.957 12CH     0.639 -3.432
4236.957 12CH     2.853 -4.805
4236.957   CN     1.357 -4.619
4236.962 12CH     2.853 -4.930
4236.992   Ce I   1.404 -3.470
4236.998 13CH     0.639 -3.432
4237.002 12CH     2.441 -4.573
4237.026   Er I   1.463 +0.112
4237.050   Co I   3.629 -1.695
4237.074   Fe I   0.957 -4.379
4237.077 12CH     2.853 -1.828
4237.092 12CH     1.377 -1.385
4237.112   Mn I   4.726 -2.421
4237.129    V I   1.351 -4.391
4237.148   Ti I   1.739 -3.839
4237.158   Mo I   2.595 -1.311
4237.174 12CH     0.269 -1.423
4237.181 12CH     1.951 -1.267
4237.192 13CH     1.377 -3.713
4237.195   Ca I   4.681 -2.445
4237.196 12CH     1.377 -3.713
4237.204   Ce I   1.406 -1.140
4237.233 12CH     1.951 -1.281
4237.233 12CH     0.269 -1.395
4237.248   Co II  8.775 -3.069
4237.253 13CH     0.639 -1.466
4237.253 13CH     0.897 -4.549
4237.255 13CH     1.314 -1.413
4237.259 12CH     1.377 -1.404
4237.259   Cr I   3.000 -3.680
4237.263   Mo I   3.223 -1.522
4237.271 12CH     0.269 -3.361
4237.279   Yb I   6.847 -2.630
4237.312 13CH     1.314 -1.402
4237.320 12CH     1.951 -3.889
4237.322   Ce I   0.446 -3.080
4237.336   Co I   2.280 -2.215
4237.340   CN     1.485 -4.879
4237.356 13CH     0.269 -3.361
4237.385   Mn I   5.112 -3.291
4237.413 13CH     0.639 -1.441
4237.423   Fe I   4.415 -2.733
4237.428   Zr I   1.396 -0.550
4237.463 12CH     2.368 -2.536
4237.490   Ti I   3.104 -3.014
4237.494 13CH     1.951 -3.889
4237.499 13CH     3.284 -0.931
4237.542 12CH     3.372 -4.498
4237.570   Fe II  7.575 -3.662
4237.587   Ti I   1.873 -3.277
4237.591 13CH     3.284 -0.940
4237.602   Co I   3.732 -3.590
4237.647 12CH     2.368 -2.523
4237.655 13CH     0.269 -1.423
4237.657   Sm I   0.104 -1.010
4237.670   Fe I   3.018 -2.900
4237.673 13CH     1.798 -1.293
4237.692   Mn II  9.809 -3.106
4237.700 13CH     2.853 -4.805
4237.701   Cr I   3.011 -1.490
4237.702   Fe I   4.301 -2.723
4237.730   Ni I   3.740 -3.854
4237.747   Mn I   4.726 -1.840
4237.753    V I   2.684 -2.413
4237.765 13CH     0.269 -1.395
4237.770   Ti I   2.305 -0.859
4237.796   Ce I   1.149 -1.250
4237.808   Sc I   2.509 +0.018
4237.810   Nb I   1.395 -0.860
4237.832 12CH     3.372 -4.490
4237.847   Ce I   1.014 -3.370
4237.853 13CH     1.377 -1.385
4237.860 13CH     1.798 -1.309
4237.864 12CH     1.208 -4.209
4237.866   Mn II  5.370 -2.959
4237.873   Mn II  5.373 -4.124
4237.887   Ti I   2.506 +0.006
4237.900   CN     1.235 -4.951
4237.914   Ni II  8.522 -1.867
4237.925   Sc I   2.338 -1.883
4237.948 13CH     1.208 -4.209
4237.955 13CH     2.102 -4.053
4237.957 13CH     1.377 -1.404
4237.970 12CH     0.640 -1.466
4237.997 12CH     0.640 -1.441
4238.010   Tm I   3.855 -2.020
4238.012   Fe I   3.417 -2.865
4238.023   Fe I   3.417 -1.002
4238.040 12CH     0.640 -3.432
4238.044   Co II  5.055 -2.257
4238.046   Sc I   2.010 +0.185
4238.056   Cr I   3.980 -0.933
4238.078   Tm I   4.081 -1.690
4238.081 13CH     0.640 -3.432
4238.102   Ti I   3.090 -3.979
4238.114 12CH     3.377 -2.816
4238.117 12CH     0.897 -4.526
4238.137 12CH     0.897 -2.073
4238.151 12CH     0.897 -2.027
4238.157 13CH     2.073 -4.454
4238.157   Yb I   5.771 -1.780
4238.171 12CH     0.897 -4.549
4238.184   Ce I   1.406 -2.600
4238.246   Fe I   4.584 -2.574
4238.267   Ti I   2.408 -2.733
4238.268 13CH     2.684 -4.930
4238.347   CN     1.357 -4.613
4238.354 13CH     2.441 -4.573
4238.363 12CH     1.875 -1.280
4238.374   La I   0.403 +0.000
4238.392    V I   3.266 -4.106
4238.424 13CH     0.640 -1.466
4238.425   Tm I   4.174 -3.120
4238.429   Ti I   2.236 -4.819
4238.439   Co I   3.629 -1.617
4238.477 12CH     3.377 -2.825
4238.496 13CH     0.640 -1.441
4238.498 12CH     1.875 -3.889
4238.500 12CH     2.741 -4.693
4238.530 12CH     3.080 -2.574
4238.534 13CH     1.951 -1.281
4238.553   Ce I   0.470 -1.720
4238.575 13CH     1.951 -1.267
4238.583   CN     0.360 -4.985
4238.598   Fe I   4.387 -3.920
4238.612   Fe I   3.634 -2.877
4238.617 12CH     2.883 -1.057
4238.644 13CH     1.875 -3.889
4238.647 12CH     1.875 -1.295
4238.701 13CH     3.372 -4.498
4238.706   Ti I   3.154 -2.809
4238.725   Cr II  3.105 -4.301
4238.726 12CH     1.208 -4.209
4238.730   Fe I   4.473 -2.846
4238.750 12CH     2.883 -3.946
4238.781   Gd I   1.127 -0.200
4238.791   Mn II  1.833 -3.626
4238.810   Fe I   3.394 -0.233
4238.811 13CH     1.208 -4.209
4238.813 12CH     1.315 -1.402
4238.813   Fe I   4.283 -3.369
4238.819   Fe II  6.807 -2.928
4238.821   Fe II  9.849 -4.329
4238.829 13CH     2.129 -2.318
4238.868 12CH     1.254 -1.424
4238.877 12CH     1.254 -1.411
4238.884   CN     0.404 -4.568
4238.892 13CH     1.315 -3.713
4238.897 13CH     2.129 -2.301
4238.910 12CH     1.315 -3.713
4238.917 12CH     3.080 -2.584
4238.917 12CH     2.684 -2.209
4238.926 13CH     2.856 -4.930
4238.930   Ca I   2.523 -4.905
4238.938 13CH     1.254 -3.705
4238.949   Cr I   3.011 -0.740
4238.949    V I   1.942 -3.423
4238.954   Tm I   4.235 -1.780
4238.958 12CH     1.315 -1.413
4238.969 12CH     1.254 -3.705
4238.969   CN     0.455 -4.753
4238.977   CN     0.392 -4.568
4238.987   Na I   2.102 -2.510
4239.005 12CH     2.884 -1.067
4239.007   Fe I   2.759 -4.436
4239.010 12CH     2.684 -4.930
4239.013   Cr I   2.983 -4.662
4239.030 13CH     2.741 -4.693
4239.031   Ce I   1.706 -0.480
4239.050 13CH     3.372 -4.490
4239.076   Mo I   2.081 -1.836
4239.098   Ti I   2.396 -4.502
4239.122 12CH     2.684 -2.196
4239.187   Mn II  5.370 -2.250
4239.194   Mo I   2.081 -2.016
4239.298   Zr I   0.687 +0.050
4239.361   Fe I   3.642 -1.650
4239.392   Mn I   3.383 -3.772
4239.405   Fe I   4.209 -4.243
4239.415   CN     0.469 -4.760
4239.447 13CH     2.232 -3.994
4239.453   Sc I   2.109 -3.706
4239.454 13CH     1.254 -1.424
4239.512 13CH     1.315 -1.402
4239.519 13CH     1.254 -1.411
4239.519 13CH     3.080 -2.574
4239.537   Fe I   4.186 -4.827
4239.543   Mn I   4.666 -2.400
4239.553   Ba I   1.676 -0.720
4239.557   Sc I   2.001 -0.611
4239.600 13CH     1.315 -1.413
4239.613    V I   1.853 -3.619
4239.629   Co I   2.280 -4.353
4239.630   Tm I   2.076 -2.160
4239.633   Ni I   4.236 -2.373
4239.654   Ce I   1.406 -0.520
4239.656   Ca I   6.039 -3.978
4239.665   Ti II  5.567 -0.860
4239.665 13CH     1.875 -1.280
4239.707   Ti I   2.578 -4.275
4239.730   Mn I   2.941 -0.680
4239.732   Fe I   2.947 -1.528
4239.811   Co I   2.280 -2.821
4239.834 13CH     2.129 -4.805
4239.840   Nd I   1.251 -0.252
4239.848   Fe I   2.690 -1.643
4239.850   Dy I   1.142 +0.520
4239.856   Ni I   3.193 -2.673
4239.859 13CH     3.080 -2.584
4239.859 13CH     1.875 -1.295
4239.880 12CH     2.129 -2.318
4239.884   Tm I   3.824 -2.750
4239.901   Co I   3.952 -3.356
4239.909   Ce I   1.855 -1.190
4239.909   Ce I   0.478 +0.010
4239.920 13CH     2.883 -3.946
4239.942 12CH     2.129 -4.805
4239.942   Fe I   3.071 -2.350
4239.944    V II  6.166 -2.854
4239.962   Tm I   3.766 -2.640
4239.988   Tm I   3.422 -2.340
4240.003   Sc I   2.303 -3.804
4240.017    V II  5.475 -3.014
4240.025   Pr I   1.016 -0.109
4240.033 12CH     2.129 -2.301
4240.075   Mo I   2.260 -1.303
4240.082    V I   1.945 -0.754
4240.092   Cr I   3.013 -3.020
4240.143   Mo I   2.836 -2.105
4240.149   Ce I   0.879 -1.980
4240.152   Tm I   3.648 -2.310
4240.163    V I   2.316 -2.473
4240.191   Fe I   4.103 -3.271
4240.200   Fe I   4.154 -3.261
4240.230   Nd I   0.559 -1.680
4240.233 13CH     2.232 -1.280
4240.276   Mo I   3.078 -0.594
4240.324   Mo I   2.836 -1.830
4240.332   Cr I   2.915 -4.400
4240.338   Zr I   0.604 -0.450
4240.348    V I   1.950 -0.630
4240.352 13CH     2.232 -1.263
4240.371   Fe I   3.544 -1.266
4240.382 12CH     2.031 -1.254
4240.390   Mn II  6.177 -2.066
4240.434 12CH     2.031 -1.267
4240.440   Sm I   0.185 -1.155
4240.457   Ca I   2.709 -0.825
4240.500   Cr I   4.618 -1.920
4240.523 12CH     2.031 -3.889
4240.532   Tm I   4.355 -1.710
4240.537   Mn II  6.177 -3.587
4240.587    U I   0.652 -1.608
4240.588   NH     2.762 -2.973
4240.595   Th I   0.770 -1.903
4240.647 13CH     2.856 -1.828
4240.652   Sc I   4.527 -2.247
4240.692   Fe I   2.990 -2.661
4240.708   Cr I   2.983 -1.284
4240.729   Ti I   2.427 -3.110
4240.729 13CH     2.031 -3.889
4240.757    V II  6.496 -1.427
4240.769   Ca I   6.005 -4.375
4240.785   Fe I   4.371 -2.430
4240.802   Co I   3.053 -2.670
4240.815   Fe I   3.943 -3.708
4240.825 12CH     2.232 -1.280
4240.830   Mo I   2.598 -0.645
4240.832 13CH     2.856 -1.840
4240.850   Ca I   6.005 -4.855
4240.854 13CH     3.372 -4.229
4240.863   Ce I   1.206 -1.580
4240.877    V II  5.834 -2.949
4240.884 12CH     2.232 -3.994
4240.900 12CH     1.255 -1.411
4240.917 12CH     2.232 -3.994
4240.955   Ti I   2.495 -4.601
4240.961 13CH     1.255 -3.705
4240.967 12CH     1.954 -1.267
4240.973   Co II  7.857 -3.872
4240.976 12CH     2.232 -1.263
4240.983    V I   2.678 -2.541
4240.992 12CH     1.255 -3.705
4241.010   Pr I   0.550 -0.217
4241.012 13CH     2.371 -2.523
4241.028 12CH     1.255 -1.424
4241.057    V I   1.942 -2.360
4241.061   Ru I   1.087 -0.630
4241.076   Ca I   4.441 -4.762
4241.105 12CH     1.954 -3.889
4241.109 13CH     3.372 -4.220
4241.114   Fe I   2.831 -2.640
4241.116   Cr I   4.613 -3.189
4241.123 12CH     2.814 -2.130
4241.138 13CH     2.232 -3.994
4241.140   NH     2.762 -2.973
4241.151   Re I   2.137 -0.970
4241.162   Yb I   6.950 -1.220
4241.181 13CH     2.687 -2.196
4241.191   Nd I   1.752 -0.257
4241.196   Zr I   0.623 -0.430
4241.215 13CH     2.371 -2.536
4241.264   Co I   3.971 -3.758
4241.267 12CH     1.954 -1.281
4241.273   Gd I   1.621 -0.389
4241.280 13CH     1.954 -3.889
4241.284 12CH     3.372 -4.229
4241.305    V I   1.955 -0.724
4241.308   Ca I   4.624 -2.225
4241.308   Fe II  7.558 -4.056
4241.311   Ca I   6.040 -2.487
4241.323 12CH     2.102 -4.053
4241.359 12CH     2.814 -2.119
4241.372   Mn I   3.378 -4.551
4241.388   Re I   2.137 -0.750
4241.406   Ce I   1.027 -0.900
4241.413 13CH     2.814 -2.130
4241.436   Pr I   0.422 -0.770
4241.444    W I   1.917 -0.400
4241.449 12CH     2.856 -4.930
4241.451   Nb I   1.157 -1.050
4241.451   Mn I   4.827 -3.068
4241.453 13CH     2.687 -2.209
4241.454 12CH     1.197 -1.436
4241.462   Sc I   2.111 -4.043
4241.478 12CH     1.197 -1.422
4241.478   Ce I   0.900 -2.490
4241.503   Mo I   3.395 -1.704
4241.507   Co I   3.632 -0.797
4241.519 13CH     1.197 -3.630
4241.530   Tm I   1.933 -1.770
4241.543 13CH     1.255 -1.411
4241.562 12CH     3.372 -4.220
4241.562 12CH     1.197 -3.630
4241.564 12CH     2.856 -1.828
4241.615 13CH     1.255 -1.424
4241.627   Ce I   1.813 -3.610
4241.645   Ce I   0.924 -1.810
4241.661 13CH     2.814 -2.119
4241.664    U I   0.569 -0.103
4241.676   Zr I   0.651 +0.140
4241.680   Sc I   2.111 -2.941
4241.694 12CH     2.856 -1.840
4241.732 12CH     2.073 -4.454
4241.741   Ce I   1.421 -0.920
4241.765   Ce I   1.155 -3.290
4241.796   Au I   5.105 -1.243
4241.809 12CH     2.856 -4.805
4241.831 13CH     2.031 -1.267
4241.879 13CH     2.031 -1.254
4241.882   CN     0.371 -4.960
4241.885   Mn II  9.809 -3.608
4241.885   Co I   2.080 -2.776
4241.899   Ti II  5.569 -2.180
4241.903    V II  6.478 -1.315
4241.912   Yb I   6.660 -3.110
4241.983   CN     0.404 -4.549
4241.987 13CH     1.197 -1.436
4242.000   Tm I   4.041 -1.120
4242.007   Ce I   0.933 -0.570
4242.049    V I   1.804 -2.100
4242.065 13CH     1.197 -1.422
4242.081   Na I   2.104 -2.250
4242.081   Na I   2.104 -3.210
4242.083   Co I   1.049 -2.683
4242.094   Cr I   4.193 -4.185
4242.096   CN     0.469 -4.738
4242.135   CN     0.416 -4.549
4242.140   Pb I   8.551 -0.800
4242.142 12CH     0.597 -1.490
4242.148   Tm I   0.029 -0.950
4242.158   Ti II  4.910 -1.870
4242.173 13CH     2.883 -1.057
4242.191 12CH     2.371 -2.523
4242.205 13CH     3.377 -2.816
4242.237 12CH     2.743 -4.693
4242.266   Cu I   5.506 -1.450
4242.282 12CH     0.597 -1.462
4242.296   CN     0.360 -4.976
4242.306 13CH     2.131 -2.301
4242.313 12CH     2.371 -2.536
4242.315 12CH     0.597 -3.428
4242.333   Mn II  6.177 -1.262
4242.346   Tm I   3.312 -2.010
4242.347 13CH     0.597 -3.428
4242.353 13CH     2.234 -3.994
4242.359   Ce I   0.709 -1.940
4242.363 13CH     1.954 -1.267
4242.364   Cr II  3.871 -1.363
4242.366   Cr I   4.186 -4.472
4242.371 13CH     2.884 -1.067
4242.376 13CH     3.377 -2.825
4242.430   Yb I   6.165 -1.070
4242.435 12CH     0.227 -1.450
4242.473   Ce I   1.107 -2.260
4242.479 13CH     2.131 -2.318
4242.540 13CH     2.514 -4.090
4242.552 13CH     0.597 -1.490
4242.554 13CH     2.856 -4.805
4242.571 13CH     1.954 -1.281
4242.596   Fe I   2.725 -2.648
4242.602   Ba I   1.567 -1.120
4242.608 12CH     0.227 -1.418
4242.616   Fe I   4.209 -4.006
4242.634 12CH     0.227 -3.312
4242.634   Nb I   2.273 +0.180
4242.652   Ca I   5.882 -1.391
4242.703   Fe I   4.154 -3.683
4242.706 13CH     0.227 -3.312
4242.720   Ce I   0.295 -0.500
4242.720   Cr II  5.493 -4.550
4242.722 12CH     0.751 -3.944
4242.726   CN     0.483 -4.745
4242.729   Fe I   3.298 -1.749
4242.738 13CH     0.597 -1.462
4242.739   Mo I   3.393 -1.456
4242.757   Ca I   4.763 -3.728
4242.769 13CH     2.743 -4.693
4242.800   Mo I   2.988 -1.363
4242.817   Ti I   1.873 -2.643
4242.819 12CH     2.519 -4.573
4242.826   Cr I   3.013 -1.360
4242.846 13CH     0.751 -3.944
4242.857   Ce I   1.123 -0.250
4242.871 13CH     0.227 -1.450
4242.886    V II  3.758 -1.289
4242.898   Co I   3.632 -2.950
4242.909 13CH     2.687 -4.930
4242.924   Mn II  5.373 -2.992
4242.990   Dy I   1.355 -0.820
4243.048 12CH     0.751 -3.944
4243.057   Ru I   0.928 -0.840
4243.091 13CH     0.227 -1.418
4243.144   Ti I   3.108 -2.383
4243.159 12CH     0.597 -1.490
4243.170   Tm I   2.102 -1.690
4243.172 13CH     0.751 -3.944
4243.188 12CH     2.514 -1.469
4243.221 12CH     0.597 -1.462
4243.253 12CH     0.597 -3.428
4243.258 13CH     2.234 -1.263
4243.264   Ti I   2.267 -4.542
4243.269   Ce I   0.587 -1.430
4243.275 12CH     0.051 -3.697
4243.278    V I   1.945 -1.722
4243.281   Ce I   0.470 -2.940
4243.285 13CH     0.597 -3.428
4243.287   Cr I   3.698 -3.262
4243.293 12CH     2.514 -4.090
4243.310   Ce I   1.533 -1.350
4243.327 12CH     1.198 -1.422
4243.339 12CH     0.228 -1.450
4243.361 13CH     2.234 -1.280
4243.368 13CH     1.198 -3.630
4243.369   Fe I   3.640 -1.671
4243.370 12CH     2.514 -1.455
4243.411 12CH     1.198 -3.630
4243.428 12CH     2.687 -2.196
4243.432   Dy I   0.938 -0.453
4243.433 12CH     1.198 -1.436
4243.435 13CH     2.120 -4.006
4243.439 12CH     0.228 -1.418
4243.444 12CH     2.131 -2.301
4243.458 12CH     0.051 -3.697
4243.464 12CH     0.228 -3.312
4243.475   Mn I   4.345 -2.612
4243.480   Mn II  8.129 -2.865
4243.485 13CH     2.131 -4.805
4243.491   Mo I   3.443 -1.549
4243.496   Yb I   5.910 -1.870
4243.503 13CH     0.051 -3.697
4243.504   Ce I   1.177 -2.970
4243.513   Pr I   0.422 -0.487
4243.519   Fe II  9.825 -4.539
4243.532 12CH     2.131 -2.318
4243.536 13CH     0.228 -3.312
4243.544   Fe I   3.695 -2.281
4243.548 13CH     2.514 -1.469
4243.559 12CH     2.687 -2.209
4243.566   Ca I   4.680 -1.898
4243.570 13CH     0.597 -1.490
4243.593 12CH     2.131 -4.805
4243.653 12CH     2.687 -4.930
4243.667   Ce I   2.145 -1.750
4243.676 13CH     0.597 -1.462
4243.687 13CH     0.051 -3.697
4243.722   Cr II  9.663 -4.335
4243.723   Fe I   3.882 -4.255
4243.725   Co II  2.779 -4.765
4243.739   Ce I   1.709 -1.450
4243.763   Mn I   4.345 -1.259
4243.766 13CH     2.514 -1.455
4243.775 13CH     0.228 -1.450
4243.816   Fe I   3.883 -1.630
4243.821    V I   2.332 -1.831
4243.824 12CH     2.234 -3.994
4243.837   Gd I   1.406 -0.440
4243.875   Co I   2.787 -4.137
4243.883 12CH     2.234 -1.263
4243.914 13CH     1.198 -1.422
4243.921 13CH     0.228 -1.418
4243.924   Th I   1.166 -1.202
4243.954 12CH     2.234 -1.280
4243.966 13CH     1.198 -1.436
4243.982   Fe II  9.825 -3.361
4243.994   Ta I   1.394 -1.780
4244.013 12CH     2.234 -3.994
4244.021   Co I   3.622 -2.346
4244.056   Yb I   6.586 -1.490
4244.082   Ca I   4.443 -2.254
4244.134   Mn II  5.348 -3.274
4244.140   Ca I   6.007 -2.832
4244.159 13CH     1.976 -1.724
4244.207   Yb I   6.719 -0.980
4244.220 13CH     1.976 -1.703
4244.227   Ca I   4.681 -2.216
4244.240   Co II  5.089 -1.924
4244.242    V I   2.678 -2.323
4244.244   Fe I   4.371 -1.981
4244.248   Sm I   0.036 -1.745
4244.248   Mn II  5.373 -2.162
4244.249 13CH     3.487 -4.669
4244.267 13CH     2.234 -3.994
4244.282 13CH     2.519 -4.573
4244.336 12CH     2.034 -1.254
4244.348 12CH     1.142 -1.450
4244.351   Fe II  7.703 -4.439
4244.352   Cr I   3.857 -1.801
4244.367    W I   0.771 -1.390
4244.373    U I   0.000 -1.278
4244.376   Mn I   5.087 -2.968
4244.384 12CH     1.142 -1.434
4244.386 12CH     1.171 -4.204
4244.387   Cr I   4.446 -2.230
4244.395   Fe II  7.583 -4.605
4244.408 13CH     1.142 -3.622
4244.415 12CH     2.113 -1.242
4244.435 13CH     1.171 -4.204
4244.435   Rh I   1.279 -2.150
4244.462 12CH     1.142 -3.622
4244.469 12CH     2.113 -1.255
4244.476 12CH     2.034 -3.889
4244.552   Ce I   0.933 -2.190
4244.557 12CH     2.113 -3.889
4244.630   Ce I   1.296 -0.950
4244.647 12CH     2.034 -1.267
4244.684 13CH     2.034 -3.889
4244.696   Sm I   0.277 -0.810
4244.720   Mn I   4.827 -3.144
4244.741   Eu I   1.618 -0.360
4244.744   Ca I   5.883 -2.863
4244.747   Mo I   4.499 -1.000
4244.763 13CH     2.684 -2.954
4244.770   Cr I   3.890 -2.270
4244.779   Ni II  4.032 -3.109
4244.783 12CH     3.377 -4.490
4244.793   Cr I   4.096 -2.769
4244.799 13CH     2.113 -3.889
4244.803   Mo I   3.198 -1.492
4244.810 12CH     3.377 -4.498
4244.813 13CH     1.976 -3.914
4244.831 13CH     1.142 -1.450
4244.833   Ru I   2.007 -1.000
4244.858   Ti I   1.981 -3.874
4244.860 13CH     3.383 -4.151
4244.893 13CH     2.684 -2.965
4244.918 13CH     1.142 -1.434
4244.919   Ce I   0.969 -2.310
4244.920   Pb I   8.551 +0.400
4244.949   Tm I   4.301 -1.520
4244.956   Cr I   3.698 -3.059
4244.963   Nd I   0.205 -1.434
4244.994   Sc II  8.231 -4.365
4245.048 13CH     3.383 -4.160
4245.057   CN     1.518 -4.881
4245.061   Cr I   4.440 -0.473
4245.123 12CH     1.172 -4.204
4245.144   CN     0.416 -4.530
4245.153   Fe I   4.076 -2.132
4245.156   Ni I   4.419 -2.794
4245.165   Hf I   1.114 -1.460
4245.167   Sm I   0.248 -1.470
4245.172 13CH     1.172 -4.204
4245.204   Tm I   3.958 -2.090
4245.221 12CH     1.976 -1.724
4245.257   Fe I   2.858 -1.300
4245.260   Ti I   1.749 -4.168
4245.261   Yb I   6.950 -3.000
4245.269 12CH     1.976 -3.914
4245.317   CN     0.381 -4.937
4245.342   Gd I   0.881 -0.122
4245.342   Co II  8.785 -2.345
4245.344   Ta I   1.394 -1.110
4245.344   Fe I   3.329 -1.610
4245.347   CN     0.483 -4.723
4245.361   Fe I   4.154 -2.282
4245.361 12CH     1.976 -1.703
4245.398   CN     1.265 -4.949
4245.401   Fe I   3.047 -4.802
4245.459   Fe II  6.138 -4.461
4245.468 13CH     2.519 -4.805
4245.480   CN     0.371 -4.951
4245.489   CN     0.428 -4.530
4245.505   Ti I   2.236 -0.615
4245.532   Ce I   0.808 -1.880
4245.544   Ce I   1.520 -1.540
4245.574   Co I   3.622 -2.011
4245.591   Tm I   3.848 -3.820
4245.655   Ca I   5.991 -4.542
4245.663   Mn I   4.332 -2.976
4245.686   Ce I   1.412 -1.560
4245.743   Cr I   4.447 -2.332
4245.797   Ce I   0.459 -0.990
4245.810   Ce I   0.529 -1.970
4245.827   Mn II  6.493 -4.160
4245.835 13CH     2.034 -1.254
4245.845   Hf I   2.496 -0.570
4245.859 12CH     0.388 -3.761
4245.878   Ce I   0.721 -0.520
4245.897   Ca I   4.780 -3.933
4245.910   Dy I   1.355 +0.540
4245.922   Mn II  5.348 -2.249
4245.962 12CH     2.684 -2.954
4245.969 13CH     2.113 -1.255
4245.973 13CH     3.377 -4.498
4245.973   Ce I   0.529 -0.320
4245.974 13CH     2.517 -4.090
4246.005 13CH     3.377 -4.490
4246.013   Fe I   3.274 -2.214
4246.018   Mo I   3.164 -0.152
4246.019 13CH     2.113 -1.242
4246.023 12CH     2.684 -2.965
4246.036 12CH     2.977 -1.048
4246.037 12CH     0.388 -3.761
4246.039 13CH     0.388 -3.761
4246.046 13CH     2.034 -1.267
4246.059   CN     1.388 -4.613
4246.065 12CH     1.143 -1.434
4246.072   Ca I   5.884 -4.387
4246.085   Fe I   3.639 -1.102
4246.086 12CH     2.977 -1.057
4246.088 13CH     1.143 -3.622
4246.111   Ti I   2.408 -1.762
4246.141   Sc I   2.010 -0.729
4246.142 12CH     1.143 -3.622
4246.147 12CH     1.143 -1.450
4246.158   CN     0.498 -4.730
4246.160   Cr I   4.440 -0.033
4246.166 12CH     2.977 -3.946
4246.169   Co II  8.333 -3.932
4246.182   Co I   3.530 -3.960
4246.218 13CH     0.388 -3.761
4246.225   Tm I   3.860 -1.860
4246.257 13CH     3.174 -4.262
4246.260    U I   0.000 -0.690
4246.276 12CH     3.383 -0.931
4246.277 12CH     3.383 -4.050
4246.285   Nb I   1.079 -0.970
4246.341   Ru I   1.823 -0.620
4246.350   Ce I   1.194 -1.960
4246.351   Cr I   2.987 -4.063
4246.389   Tm I   1.111 -2.020
4246.390   Sm I   0.248 -2.640
4246.395   Ce I   0.893 -0.930
4246.402 13CH     3.175 -4.252
4246.409   Cr II  3.854 -3.239
4246.485   CN     1.518 -4.873
4246.488 13CH     2.086 -4.376
4246.493   Fe I   3.884 -4.094
4246.525    V I   2.678 -4.894
4246.528 13CH     1.978 -1.703
4246.533 12CH     2.817 -2.119
4246.565   Tm I   4.030 -2.330
4246.567   Gd I   1.134 -0.630
4246.595   Fe I   3.430 -4.029
4246.598 13CH     1.143 -1.434
4246.616   Ti I   3.139 -3.920
4246.631 13CH     1.143 -1.450
4246.634 12CH     3.383 -4.151
4246.638 13CH     1.978 -1.724
4246.653 12CH     2.818 -2.130
4246.669   Ce I   1.412 -3.150
4246.709    V I   1.711 -0.887
4246.713   Ce I   0.265 -0.450
4246.719 13CH     2.519 -1.890
4246.728 12CH     2.517 -4.090
4246.736   Ru I   2.487 +0.340
4246.743 12CH     2.120 -4.006
4246.745 12CH     3.383 -4.160
4246.777 12CH     3.487 -4.669
4246.806 12CH     2.517 -1.455
4246.822   Re I   4.280 +0.370
4246.822   Sc II  0.315 +0.242
4246.835   Yb I   6.954 -1.500
4246.837 13CH     2.817 -2.119
4246.890   Nd I   0.064 -1.790
4246.898 13CH     2.519 -1.877
4246.905 12CH     2.517 -1.469
4246.912 12CH     2.522 -4.573
4246.928   CN     1.265 -4.944
4246.932   Cr II  8.168 -1.897
4246.939 12CH     2.519 -1.890
4246.943   Ce I   2.470 -0.180
4246.943 13CH     2.818 -2.130
4246.945   Mn II  6.494 -4.894
4247.004 13CH     3.273 -4.573
4247.030 12CH     2.519 -4.805
4247.044 12CH     2.519 -4.805
4247.113 13CH     3.273 -4.563
4247.134 12CH     2.519 -1.877
4247.149   Fe I   4.143 -3.345
4247.156   Cr II  8.316 -4.198
4247.188   Cr I   2.987 -4.384
4247.203 13CH     2.517 -1.455
4247.236   Fe II  7.604 -3.117
4247.266 13CH     2.517 -1.469
4247.293 13CH     1.978 -3.914
4247.294   Fe I   3.635 -3.994
4247.306   Fe I   2.452 -2.714
4247.344   Dy I   1.571 -0.396
4247.365   Nd I   0.000 -0.210
4247.389   Sm I   0.188 -1.960
4247.426   Fe I   3.366 -0.239
4247.428   CN     1.388 -4.606
4247.428 13CH     2.977 -3.946
4247.447   Ce I   0.417 -1.210
4247.469   Ce I   1.694 -1.660
4247.472   Mn I   3.383 -3.768
4247.491   Ti I   3.111 -1.221
4247.507   Ce I   1.274 -2.050
4247.519 12CH     1.090 -1.466
4247.549   Cr I   3.892 -3.449
4247.549 12CH     0.557 -1.516
4247.571 12CH     1.090 -1.448
4247.578 13CH     1.090 -3.615
4247.599   Th I   0.557 -2.369
4247.636   Pr I   0.055 -0.456
4247.641 12CH     1.090 -3.615
4247.642    V II  5.480 -2.300
4247.654   Ti I   2.396 -4.185
4247.670 12CH     1.978 -1.703
4247.674    V I   1.218 -4.786
4247.679   Mn I   4.640 -1.673
4247.685   Si I   4.954 -4.366
4247.701 12CH     1.978 -1.724
4247.703   Ti I   2.408 -2.685
4247.703   Cr I   2.915 -3.897
4247.717 12CH     0.557 -1.485
4247.741 12CH     0.557 -3.379
4247.750 12CH     1.978 -3.914
4247.752   Mn I   4.194 -1.971
4247.764 13CH     0.557 -3.379
4247.782   Cr I   3.410 -4.689
4247.798   Ce I   1.042 -2.420
4247.805   Ti I   1.997 -3.631
4247.876   Co II  8.409 -4.590
4247.878   Ce I   1.339 -2.350
4247.884   Ti I   1.502 -3.337
4247.890   Yb I   4.652 -1.420
4247.906   Si I   4.954 -4.381
4247.914   Fe I   4.435 -1.766
4247.917 13CH     0.557 -1.516
4247.925   Fe I   4.446 -3.089
4247.927   Ce I   3.411 -1.620
4247.950   Mn II  5.380 -3.379
4247.955 13CH     1.090 -1.466
4247.989   Th I   1.141 -1.093
4248.055 13CH     1.090 -1.448
4248.071 13CH     3.377 -4.220
4248.091   Ca I   4.780 -4.264
4248.093   Ce I   1.274 -0.440
4248.124   Co II  8.599 -2.005
4248.129 13CH     0.557 -1.485
4248.132 13CH     3.377 -4.229
4248.143   Ru I   1.866 -1.260
4248.146   Ce I   1.412 -1.230
4248.150   Sm I   0.659 -2.210
4248.150 13CH     2.519 -4.805
4248.164   Si I   4.954 -4.835
4248.181   Co I   2.871 -2.356
4248.224   Fe I   3.069 -1.286
4248.231   Ca I   4.443 -4.974
4248.244 12CH     3.174 -4.262
4248.252    V II  6.457 -2.783
4248.261   Fe II  9.905 -4.973
4248.266    V I   2.115 -2.212
4248.280   Dy I   1.847 -1.520
4248.330   Cr I   3.011 -1.280
4248.378 13CH     2.522 -4.573
4248.400   Fe I   3.500 -2.000
4248.420   CN     0.428 -4.512
4248.421 12CH     0.558 -1.516
4248.456   Dy I   1.779 -0.463
4248.477 13CH     3.024 -4.930
4248.497 12CH     3.175 -4.252
4248.502   Cr I   4.099 -1.822
4248.513   Mn II  5.494 -4.323
4248.519 12CH     0.558 -1.485
4248.526 12CH     3.377 -4.220
4248.533 12CH     2.116 -1.242
4248.538 13CH     3.383 -4.050
4248.542 12CH     0.558 -3.379
4248.552    P I   6.954 -4.000
4248.564 12CH     3.377 -4.229
4248.566 13CH     0.558 -3.379
4248.583   Ti I   3.161 -2.953
4248.652   Nb I   0.019 -1.850
4248.652    V II  3.796 -3.086
4248.671   Ce I   0.684 +0.140
4248.676 12CH     2.116 -3.889
4248.683   CN     0.498 -4.709
4248.699   Cr I   2.983 -2.758
4248.716   Fe I   3.695 -4.607
4248.733 12CH     0.189 -1.479
4248.743   Cr I   3.113 -2.128
4248.789 13CH     0.558 -1.516
4248.796   Yb I   6.570 -3.080
4248.797    V I   2.684 -1.596
4248.811    V II  1.675 -2.872
4248.813   CN     0.381 -4.927
4248.858 12CH     2.116 -1.255
4248.866   Cr II  9.971 -4.682
4248.899   CN     0.392 -4.914
4248.903   Ca I   6.046 -1.555
4248.905    V I   1.860 -3.690
4248.918 13CH     2.116 -3.889
4248.930 13CH     0.558 -1.485
4248.943 12CH     0.189 -1.444
4248.945 12CH     3.471 -4.490
4248.956 12CH     0.189 -3.268
4248.956   Cu I   5.076 -0.970
4248.982   Ce I   1.500 -1.320
4248.993   Fe II  7.583 -3.555
4249.008   CN     0.441 -4.512
4249.010   Ce I   1.042 -2.340
4249.019 13CH     0.189 -3.268
4249.034   Fe II  7.706 -3.185
4249.037   Ca I   6.046 -2.701
4249.077   Pr I   0.000 -1.273
4249.086 12CH     1.091 -1.448
4249.091    V II  5.840 -3.887
4249.093 13CH     1.091 -3.615
4249.095   Ca I   6.046 -2.312
4249.095   Ce I   0.823 -2.530
4249.112   Ti I   2.297 -0.413
4249.125 13CH     0.189 -1.479
4249.143 12CH     1.091 -1.466
4249.156 12CH     1.091 -3.615
4249.199   Fe I   4.387 -2.806
4249.221 13CH     2.140 -3.974
4249.231   Tm I   4.288 -2.900
4249.245 12CH     3.471 -4.481
4249.247   Tm I   3.715 -1.670
4249.308   Ti I   1.739 -3.037
4249.320   Fe I   2.424 -3.270
4249.330   Hf I   1.780 -1.450
4249.349 12CH     2.197 -1.230
4249.367 12CH     3.024 -2.079
4249.370   Ti I   2.778 -1.546
4249.380 13CH     0.189 -1.444
4249.384   Yb I   6.950 -3.610
4249.404 12CH     2.197 -1.242
4249.412   Na I   2.102 -3.330
4249.456   Nb I   0.000 -1.470
4249.456    W I   1.655 -1.380
4249.480   Pr I   0.372 -0.987
4249.494 12CH     2.197 -3.889
4249.497   Ce I   0.735 -1.310
4249.497 12CH     3.024 -4.930
4249.499 12CH     0.190 -1.479
4249.525   Co II  8.372 -4.012
4249.536   Sm I   0.333 -1.180
4249.546   Tm I   3.435 -3.340
4249.559   Ni II  9.413 -1.867
4249.566 13CH     2.522 -4.805
4249.570 13CH     1.091 -1.448
4249.581 13CH     1.091 -1.466
4249.584   Fe I   2.559 -4.505
4249.637 12CH     3.024 -2.069
4249.640 12CH     0.190 -1.444
4249.653 12CH     0.190 -3.268
4249.655 13CH     2.977 -1.057
4249.673   Ce I   1.319 -1.320
4249.679   Th I   0.971 -1.583
4249.698   Tm I   4.435 -1.820
4249.708   Cr I   3.826 -1.123
4249.716 13CH     0.190 -3.268
4249.727   CN     0.513 -4.716
4249.750   Yb I   8.206 -1.190
4249.774 13CH     2.197 -3.889
4249.803 13CH     2.977 -1.048
4249.843   Cr I   3.104 -1.000
4249.879 12CH     3.273 -4.573
4249.881   Co I   3.930 -4.255
4249.891 13CH     0.190 -1.479
4249.961   Fe II  9.962 -3.981
4249.978   La I   1.946 -0.431
4250.016   Ca I   6.011 -4.832
4250.054   Fe I   4.154 -3.917
4250.057 12CH     2.086 -4.376
4250.077 13CH     0.190 -1.444
4250.119   Fe I   2.467 -0.405
4250.139 12CH     3.273 -4.563
4250.139   Co II  5.068 -3.184
4250.141 13CH     2.116 -1.242
4250.145   Fe I   4.415 -3.277
4250.189 13CH     3.024 -2.079
4250.237   Fe II  9.694 -4.756
4250.257   Tm I   4.355 -2.090
4250.270   Gd I   0.841 -0.525
4250.328   Fe I   4.301 -4.591
4250.343   Th I   0.557 -5.000
4250.345   Pr I   1.339 +0.015
4250.350   Tm I   4.265 -3.150
4250.361 13CH     2.116 -1.255
4250.396   NH     2.919 -2.778
4250.420   Fe II  9.941 -4.245
4250.437   Fe II  7.684 -1.719
4250.450   Mn I   5.338 -3.344
4250.495 13CH     3.069 -3.611
4250.507 13CH     3.024 -2.069
4250.535   Mn I   4.606 -3.511
4250.538   Mn I   4.345 -3.933
4250.538   Mn I   4.345 -1.291
4250.563 13CH     2.688 -2.954
4250.570   Ti I   2.318 -2.000
4250.618   Co I   2.871 -4.060
4250.634 13CH     3.069 -3.621
4250.645   Ti II  4.950 -1.840
4250.649   Ce I   0.495 -1.900
4250.687   Mo I   3.142 -1.000
4250.692   Ce I   0.792 -1.310
4250.697   Mo I   3.142 -1.074
4250.721   Co I   3.530 -3.202
4250.726   Fe I   4.191 -4.500
4250.734   Mn I   4.640 -2.427
4250.741   NH     2.919 -2.778
4250.764   NH     2.957 -2.722
4250.786   Ti I   2.017 -3.669
4250.787   Fe I   1.556 -0.714
4250.807   Ce I   1.140 -0.860
4250.846   Ce I   1.048 -1.270
4250.860   NH     2.884 -2.841
4250.869   Cr I   3.092 -3.161
4250.892   Fe I   3.071 -2.500
4250.904   Mn II  5.567 -3.282
4250.924   Fe I   4.593 -3.853
4250.932   Sc I   4.534 -1.535
4250.932   Sc I   4.534 -2.705
4250.943 12CH     1.041 -1.483
4250.999 13CH     2.522 -1.877
4251.001 13CH     1.041 -3.551
4251.001   Mo I   2.918 -1.812
4251.010   Fe II  9.830 -3.057
4251.010 12CH     1.041 -5.000
4251.012 13CH     2.197 -1.242
4251.023   Cr II  8.348 -3.292
4251.026 13CH     2.688 -2.965
4251.057   Ti I   1.749 -4.708
4251.070 13CH     2.197 -1.230
4251.073 12CH     1.041 -3.551
4251.131 13CH     2.522 -1.890
4251.143   NH     2.884 -2.841
4251.145 12CH     2.522 -4.805
4251.180   NH     2.957 -2.722
4251.199    Y I   1.890 +0.330
4251.236 12CH     2.522 -1.877
4251.265 12CH     1.138 -4.200
4251.272   Co II  8.536 -1.970
4251.281 13CH     1.138 -4.200
4251.285   Ca I   4.769 -3.281
4251.310   Sm I   0.040 -2.660
4251.335 13CH     1.041 -1.483
4251.339 13CH     3.471 -4.490
4251.352 12CH     2.522 -1.890
4251.352    V I   2.616 -2.915
4251.357   Mn I   5.338 -2.975
4251.361   Ce I   0.812 -3.180
4251.364   Ce I   0.701 -1.490
4251.381   Cr I   2.872 -2.124
4251.385   Mo I   3.907 -0.785
4251.442   Pr I   1.298 -0.076
4251.442 12CH     2.522 -4.805
4251.447 13CH     1.041 -1.463
4251.491   Cr I   3.013 -1.758
4251.498   Fe I   3.695 -3.500
4251.545 12CH     3.372 -3.908
4251.550 13CH     3.383 -0.931
4251.563   Yb I   7.166 -2.650
4251.595   Ce I   2.473 -0.530
4251.597   Ce I   1.092 -1.880
4251.603   Ti I   1.879 -0.969
4251.609   Ti I   2.677 -4.259
4251.610 12CH     3.069 -3.611
4251.612   Ce I   1.319 -1.330
4251.618   Yb I   5.633 -3.170
4251.627   Ni I   4.165 -3.064
4251.648   Mn II  5.348 -4.073
4251.681   Mn I   4.640 -2.945
4251.686    V I   2.332 -3.932
4251.704 12CH     3.069 -3.621
4251.717   Mn II  6.185 -1.058
4251.725   Tm I   3.824 -2.550
4251.731   Gd I   0.382 -0.220
4251.750   Ti I   2.305 -1.378
4251.753   Cr II  8.126 -4.570
4251.758 13CH     3.471 -4.481
4251.766 12CH     2.688 -2.954
4251.777   Sm I   0.378 -1.110
4251.792   Mo I   3.168 -0.854
4251.825 12CH     3.372 -3.899
4251.832   Fe II  9.849 -4.622
4251.834   Mo I   2.597 -1.516
4251.844   CN     0.441 -4.495
4251.855   Ce I   0.536 -1.130
4251.883   Mo I   3.501 -0.280
4251.883 12CH     1.138 -4.200
4251.899 13CH     1.138 -4.200
4251.901 12CH     0.729 -3.817
4251.904   Ti I   1.749 -4.569
4251.909   Cr II  6.484 -4.643
4251.909   Ce I   3.825 -3.300
4251.936   Er I   2.100 +0.021
4251.952   Tm I   4.324 -2.900
4251.986 13CH     3.372 -3.908
4251.988   Tm I   3.379 -2.110
4251.993 13CH     0.729 -3.817
4252.017   Ni I   3.743 -2.113
4252.046   Yb I   5.921 -2.030
4252.049   Ce I   3.077 -2.100
4252.058   Fe I   4.218 -2.000
4252.066   NH     3.000 -2.673
4252.068    V I   2.684 -2.771
4252.073   NH     2.852 -2.915
4252.086   Ti II  2.048 -3.326
4252.145 12CH     0.729 -3.817
4252.160 12CH     2.688 -2.965
4252.190   Tm I   2.184 -1.630
4252.205   Cr I   3.839 -0.904
4252.225   Cr I   3.013 -1.010
4252.238 13CH     0.729 -3.817
4252.262   CN     0.392 -4.905
4252.284   Ce I   0.933 -3.670
4252.288 13CH     3.372 -3.899
4252.292   Co I   0.101 -3.249
4252.300   NH     2.852 -2.915
4252.301 12CH     2.982 -1.048
4252.355 13CH     1.042 -3.551
4252.360   Cr I   2.915 -3.503
4252.364 12CH     1.042 -1.463
4252.397   Cr I   3.817 -1.210
4252.400 12CH     1.042 -1.483
4252.417   Tm I   3.255 -0.590
4252.426    U I   0.548 -1.251
4252.428 12CH     1.042 -3.551
4252.431 12CH     2.982 -3.946
4252.460 12CH     2.140 -3.974
4252.488   Fe I   4.076 -3.325
4252.494   Ca I   4.624 -3.093
4252.515   Yb I   4.597 -0.630
4252.520   Na I   2.104 -3.030
4252.557   NH     3.000 -2.673
4252.565 13CH     2.522 -4.805
4252.584   CN     0.404 -4.893
4252.614   CN     0.455 -4.495
4252.632   Cr II  3.858 -2.054
4252.646   Tm I   4.324 -2.980
4252.690 12CH     2.982 -1.057
4252.699   Ca I   6.013 -2.759
4252.699   Sc I   2.564 -1.289
4252.726   Fe II  9.250 -2.293
4252.760   Fe I   4.500 -1.000
4252.786   Mo I   3.438 -1.856
4252.790   Dy I   1.847 -1.110
4252.793 13CH     1.042 -1.483
4252.800   Yb I   8.209 -1.230
4252.802 13CH     1.042 -1.463
4252.833    V I   1.873 -1.560
4252.855   Sc I   3.083 -3.656
4252.963   Mn II  6.186 -1.138
4252.969   Nb I   1.178 -0.750
4252.999 12CH     0.521 -1.400
4253.005 13CH     3.179 -4.252
4253.014   Ce I   3.803 -1.860
4253.025   Mn II  5.380 -2.403
4253.038   Fe I   3.547 -4.254
4253.083   Co I   3.629 -3.524
4253.112   Mn II  6.186 -2.092
4253.146 13CH     3.028 -4.930
4253.151 13CH     3.493 -4.669
4253.191 13CH     3.179 -4.262
4253.193   Fe I   4.371 -4.168
4253.204 12CH     0.521 -1.510
4253.215 12CH     0.521 -3.334
4253.231 13CH     0.521 -3.334
4253.234   Ti I   3.104 -0.627
4253.234 13CH     3.388 -4.151
4253.270   Ce I   1.613 -0.900
4253.329 13CH     0.521 -1.544
4253.358   Gd I   0.556 -0.520
4253.362   Ce I   0.464 -0.410
4253.433   CN     0.529 -4.702
4253.510   Ti I   1.430 -3.278
4253.514   Fe I   3.332 -4.666
4253.539   Th I   1.649 +0.169
4253.539   Co II  5.208 -4.516
4253.544   Ca I   4.680 -4.927
4253.546   Fe I   4.593 -3.000
4253.553   Zr I   1.396 -0.670
4253.572   Mo I   3.212 -1.249
4253.573 13CH     0.521 -1.510
4253.604   Gd I   1.127 -0.040
4253.627   Fe II  9.849 -3.729
4253.629 12CH     2.200 -1.230
4253.633   Ce I   0.521 -3.960
4253.636 13CH     3.389 -4.160
4253.685    V II  3.799 -2.050
4253.691   Nb I   1.121 -0.870
4253.698 13CH     2.982 -3.946
4253.700   Ce I   2.129 -1.020
4253.718   Sm I   0.333 -1.740
4253.738 12CH     0.522 -1.544
4253.774 12CH     2.200 -3.889
4253.833   Ce I   1.495 -2.430
4253.859   Cr I   3.011 -2.122
4253.865   Nd I   1.294 -0.686
4253.875 12CH     0.522 -1.510
4253.886 12CH     0.522 -3.334
4253.899 13CH     3.278 -4.563
4253.902 13CH     0.522 -3.334
4253.930   Fe I   3.640 -2.150
4253.963   NH     2.825 -3.003
4253.969 12CH     2.200 -1.242
4254.000   Ce I   0.601 -1.380
4254.003   Yb I   5.510 -2.420
4254.038   Cr II  8.308 -3.698
4254.054 13CH     2.200 -3.889
4254.061   Tm I   3.848 -2.050
4254.062   Co I   3.622 -1.087
4254.067 13CH     0.522 -1.544
4254.079   Fe II  9.905 -4.456
4254.082   Ti I   2.506 -2.828
4254.091 12CH     2.601 -4.573
4254.105    V I   2.608 -1.400
4254.116 13CH     3.278 -4.573
4254.139   NH     2.825 -3.003
4254.166   Cr I   4.778 -1.792
4254.168 12CH     3.028 -4.930
4254.190   Cr I   3.368 -2.933
4254.202   Cr I   3.011 -1.867
4254.208   Ca I   4.681 -3.061
4254.244 13CH     0.522 -1.510
4254.308 12CH     3.028 -2.069
4254.315 12CH     0.033 -3.599
4254.332   Ca I   4.763 -3.825
4254.359    V I   2.684 -3.613
4254.380   Ho I   0.000 -0.252
4254.384   CN     1.552 -4.875
4254.390   Fe I   3.237 -3.010
4254.401   Fe I   3.017 -4.967
4254.402    V II  1.679 -1.660
4254.404   Pr I   0.630 -0.195
4254.422   Mo I   3.302 -1.044
4254.431 12CH     3.028 -2.079
4254.436 12CH     0.034 -3.599
4254.439   Fe II  9.941 -4.306
4254.509 13CH     0.033 -3.599
4254.522   Cr II  5.871 -1.294
4254.543   Cr II  8.351 -2.061
4254.551    V I   2.316 -3.905
4254.565   Cr II  8.184 -1.888
4254.571   CN     1.295 -4.942
4254.594 12CH     0.994 -1.502
4254.630 13CH     0.034 -3.599
4254.650   Ti I   3.128 -1.386
4254.655 13CH     0.994 -3.545
4254.657 12CH     3.388 -4.050
4254.681 12CH     0.994 -1.479
4254.694   Nb I   1.043 -1.010
4254.705   Cr I   3.101 -4.383
4254.728   Ce I   0.823 -1.700
4254.735 12CH     0.994 -3.545
4254.777   Yb I   3.747 -1.920
4254.869 12CH     3.389 -0.931
4254.904   Ce I   1.244 -0.480
4254.942 13CH     0.994 -1.502
4254.945   Fe I   4.294 -4.965
4254.945   Fe I   3.015 -2.566
4254.951   Mo I   3.303 -0.310
4254.987   Cr I   3.010 -2.170
4255.003 12CH     0.155 -1.510
4255.016 12CH     3.388 -4.151
4255.056   Ce I   0.956 -1.130
4255.068 13CH     2.101 -4.318
4255.074 13CH     0.994 -1.479
4255.106 12CH     3.179 -4.252
4255.139   Yb I   7.211 -2.180
4255.162   Ce I   2.051 -2.790
4255.181 13CH     3.028 -2.069
4255.184 12CH     3.179 -4.262
4255.208   Cr II  8.143 -3.723
4255.217   Co I   3.629 -0.976
4255.253 12CH     0.155 -1.472
4255.253 12CH     0.155 -3.227
4255.255 13CH     3.028 -2.079
4255.269 12CH     2.282 -1.218
4255.284 13CH     2.853 -4.930
4255.303   Cr I   3.892 -3.771
4255.306 13CH     0.155 -3.227
4255.324 12CH     2.282 -1.230
4255.336 13CH     2.163 -3.957
4255.340 12CH     3.389 -4.160
4255.352   CN     1.420 -4.606
4255.353 13CH     0.155 -1.510
4255.353 13CH     2.200 -1.230
4255.358   Ce I   0.601 -0.930
4255.364   Co I   3.971 -3.741
4255.380   Co I   3.775 -1.637
4255.382   CN     0.455 -4.478
4255.384   Ni I   4.167 -1.756
4255.416 12CH     2.282 -3.889
4255.429   Nb I   1.354 -0.400
4255.441 12CH     2.853 -2.100
4255.499   Cr I   3.000 -0.600
4255.500   Fe I   3.018 -2.144
4255.527   Tm I   4.110 -1.980
4255.563 12CH     2.853 -4.930
4255.565   Ce I   3.862 -2.970
4255.581 13CH     2.200 -1.242
4255.599   Ce I   1.796 -1.340
4255.634   Mn I   5.349 -2.184
4255.637 12CH     0.155 -1.510
4255.646 13CH     0.155 -1.472
4255.675 13CH     2.601 -4.573
4255.686 12CH     2.853 -2.089
4255.690 12CH     3.493 -4.669
4255.729 13CH     0.734 -4.865
4255.737 13CH     2.282 -3.889
4255.750   Re I   2.149 -2.120
4255.754   CN     1.552 -4.868
4255.764   Yb I   3.747 -1.570
4255.769   Yb I   5.985 -1.670
4255.780   Ce I   3.411 -1.720
4255.781   Ce I   0.704 -0.060
4255.794   Ce I   0.977 -1.630
4255.826 12CH     0.155 -1.472
4255.826 12CH     0.155 -3.227
4255.829   Fe I   4.584 -2.555
4255.854 13CH     0.995 -3.545
4255.856   CN     0.529 -4.683
4255.857   CN     0.404 -4.883
4255.878 13CH     0.155 -3.227
4255.880 12CH     0.995 -1.479
4255.887 12CH     0.995 -1.502
4255.933   Fe I   4.473 -4.702
4255.934 12CH     0.995 -3.545
4255.987 13CH     0.155 -1.510
4255.989   Ce I   0.536 -1.160
4255.990   Ce I   3.708 -2.680
4255.994   Fe I   4.191 -4.292
4255.999   Ce I   3.869 -2.260
4256.005   Fe II  7.539 -3.742
4256.014   Mn II  7.758 -2.167
4256.025   Ti I   2.318 -0.272
4256.079 13CH     2.982 -1.048
4256.081 13CH     2.455 -2.522
4256.096   Th I   1.205 -1.333
4256.107   Fe I   4.313 -2.577
4256.108   Cr II  6.487 -1.520
4256.117   CN     1.295 -4.937
4256.152   Ce I   0.536 -0.890
4256.164 12CH     0.371 -3.663
4256.169   Ce I   0.960 -0.820
4256.186   Mn I   4.332 -2.517
4256.190 13CH     2.455 -2.509
4256.200   Fe I   3.417 -2.262
4256.204   Ce I   1.775 -3.150
4256.219 13CH     0.155 -1.472
4256.230   Nd I   0.205 -1.410
4256.235 13CH     0.995 -1.502
4256.254   Th I   0.930 -0.738
4256.269 13CH     2.982 -1.057
4256.273 13CH     0.995 -1.479
4256.280 12CH     0.371 -3.663
4256.312   Fe I   2.433 -3.676
4256.313 13CH     0.371 -3.663
4256.330   Dy I   0.103 -1.410
4256.342   Ce I   0.232 -2.510
4256.354   CN     0.469 -4.478
4256.390   Sm I   0.378 -0.150
4256.394   CN     0.416 -4.872
4256.400   Ce I   1.404 -1.690
4256.414   Cr I   3.850 -0.289
4256.423   Fe I   2.990 -4.362
4256.429 13CH     0.371 -3.663
4256.433   Zr I   0.519 -1.540
4256.447 12CH     3.476 -4.481
4256.452 12CH     3.476 -4.490
4256.462   Nd I   0.000 -0.790
4256.470   NH     2.801 -3.112
4256.545   Cr I   3.369 -3.312
4256.587   Co I   3.622 -3.202
4256.602   NH     2.801 -3.112
4256.605   Cl I   9.029 -3.250
4256.611   Cr I   3.013 -1.300
4256.667    V I   1.051 -2.909
4256.668   Mn I   4.354 -3.319
4256.675   CN     1.420 -4.600
4256.702   Ce I   0.232 -2.640
4256.706   Cr I   3.011 -3.167
4256.747   Ce I   1.251 -1.940
4256.750 12CH     3.487 -3.250
4256.752    V II  6.529 -1.036
4256.775   Mn I   4.354 -2.152
4256.805   Fe I   4.256 -1.690
4256.809   Ce I   1.027 -1.470
4256.821   Nd I   0.182 -1.377
4256.831   Cr I   3.369 -3.113
4256.837 13CH     2.853 -2.100
4256.895   Ti I   2.408 -2.649
4256.927 13CH     3.388 -4.050
4256.932   Ti I   3.139 -3.824
4256.935 12CH     3.278 -4.563
4256.958   Ca I   5.921 -4.955
4257.000 12CH     3.278 -4.573
4257.018    V II  3.753 -1.495
4257.049 13CH     2.282 -1.230
4257.051   Fe I   4.435 -4.482
4257.065   Mn I   4.354 -2.121
4257.072 13CH     0.838 -2.098
4257.110 13CH     2.282 -1.218
4257.111   Ca I   4.763 -2.672
4257.112   NH     2.820 -2.949
4257.119   Ce I   0.459 -0.850
4257.138 13CH     0.839 -2.361
4257.165 13CH     2.853 -2.089
4257.198   Yb I   5.613 -2.140
4257.200   Fe II  9.941 -4.485
4257.209   Ti I   2.249 -3.296
4257.216   Tm I   3.422 -2.140
4257.218   Ca I   6.016 -2.334
4257.229   CN     0.545 -4.688
4257.267   Mn I   5.112 -3.483
4257.268 12CH     2.455 -2.522
4257.281   Fe I   3.430 -4.447
4257.306 13CH     2.204 -2.300
4257.316    V I   1.351 -4.572
4257.347   Cr I   3.013 -1.400
4257.363    V I   1.860 -0.586
4257.381 13CH     2.204 -2.285
4257.415   Cr II  8.353 -1.582
4257.455   Ce I   1.325 -2.250
4257.460 12CH     2.455 -2.509
4257.496   Th I   0.000 -1.503
4257.509 12CH     0.734 -4.865
4257.513   Cr I   3.850 -2.300
4257.526 13CH     3.273 -4.573
4257.532   Fe I   4.733 -2.778
4257.573   Co I   3.632 -2.015
4257.587 13CH     3.273 -4.563
4257.589 13CH     0.838 -4.259
4257.591   Ti I   3.113 -3.870
4257.597   Co II  5.068 -2.804
4257.600   Re I   1.763 -0.890
4257.631   Sc II  8.240 -4.191
4257.644   Yb I   4.754 -0.860
4257.653   Tm I   4.324 -2.150
4257.663   Ca I   4.680 -2.133
4257.669   Mn I   2.953 -0.700
4257.754   NH     2.820 -2.949
4257.758   Nd I   0.559 -1.350
4257.787   Dy I   0.000 -2.167
4257.797   Ca I   5.921 -3.152
4257.864   Fe II  9.905 -4.164
4257.998   Cr I   3.369 -3.079
4258.012   Mn I   4.345 -3.494
4258.035 13CH     3.074 -3.611
4258.041   Zr I   0.559 -1.200
4258.075    V II  5.879 -3.591
4258.095   Nd I   0.140 -1.066
4258.136   Tm I   3.186 -2.070
4258.150   Dy I   0.874 -0.730
4258.154   Fe II  2.704 -3.478
4258.182   Sm I   0.185 -2.310
4258.208   Cr I   3.101 -4.199
4258.222   Tb I   0.641 +0.042
4258.316   Fe I   0.087 -4.316
4258.320 12CH     2.604 -4.573
4258.329   Ca I   4.681 -3.325
4258.340   Fe II  2.642 -4.301
4258.355   Mn I   4.713 -1.170
4258.385 13CH     2.204 -4.805
4258.394   Ce I   0.808 -1.360
4258.417   Tm I   3.824 -0.840
4258.443 13CH     3.074 -3.621
4258.448   Ti I   3.154 -2.574
4258.449 12CH     0.951 -1.523
4258.452 12CH     2.204 -2.300
4258.454 13CH     1.107 -4.196
4258.460    W I   2.121 -0.930
4258.470 12CH     1.107 -4.196
4258.483 12CH     0.488 -1.576
4258.486   Ce I   2.108 -2.060
4258.490   Ce I   1.103 -3.500
4258.494 12CH     2.163 -3.957
4258.514 13CH     0.951 -3.489
4258.519 12CH     2.204 -4.805
4258.524   Ti I   2.292 -0.382
4258.546   Tm I   3.744 -1.430
4258.550   Sm I   0.434 -1.150
4258.556 12CH     0.951 -1.498
4258.573   Ce I   1.325 -2.830
4258.580   Dy I   1.355 +0.090
4258.601 12CH     0.951 -3.489
4258.611   Fe I   2.831 -2.150
4258.612 12CH     2.204 -2.285
4258.625 12CH     2.101 -4.318
4258.636 13CH     3.487 -3.250
4258.695   Ce I   0.553 -1.060
4258.724 12CH     0.488 -3.258
4258.726 12CH     0.488 -1.538
4258.730   Sc I   2.111 -3.575
4258.734 13CH     0.488 -3.258
4258.739   Ti I   2.154 -3.171
4258.740   Ti I   2.318 -3.160
4258.757 13CH     0.951 -1.523
4258.773 13CH     0.488 -1.576
4258.788   Mn II  7.760 -2.646
4258.795   Mn I   4.679 -3.464
4258.805   Ni II  6.728 -2.556
4258.822 12CH     3.377 -3.899
4258.823   Cr I   3.698 -3.860
4258.855 13CH     3.476 -4.490
4258.861 12CH     3.377 -3.908
4258.876   Ce I   1.706 -1.010
4258.904 13CH     0.951 -1.498
4258.913   Nb I   1.157 -1.050
4258.916   Mo I   4.053 -1.135
4258.922 13CH     2.300 -3.994
4258.930   Ti I   3.108 -2.362
4258.952   Fe I   3.015 -2.242
4258.964 13CH     1.108 -4.196
4258.969 13CH     3.476 -4.481
4258.979   Cr I   3.892 -3.260
4258.980 12CH     1.108 -4.196
4258.988   Ru I   1.692 -0.730
4259.015 12CH     0.838 -2.098
4259.026    V II  6.100 -4.518
4259.046 12CH     0.838 -4.259
4259.047   Fe I   2.609 -3.683
4259.049   Mn II  5.836 -3.612
4259.056 13CH     0.488 -1.538
4259.058   CN     0.469 -4.462
4259.068   Ce I   0.809 -1.140
4259.087   Ce I   1.406 -1.400
4259.095 12CH     0.488 -1.576
4259.106   Ir I   0.352 -2.900
4259.118   Cr I   3.013 -1.668
4259.154 12CH     3.074 -3.611
4259.164 12CH     0.839 -2.361
4259.169   Sc I   4.820 -3.496
4259.200   Mn II  5.398 -1.439
4259.276 12CH     0.488 -3.258
4259.278 12CH     0.488 -1.538
4259.285 13CH     0.488 -3.258
4259.287 13CH     3.377 -3.899
4259.303 13CH     3.377 -3.908
4259.307    V I   0.017 -2.170
4259.313   Ni I   3.542 -3.039
4259.324   Fe II  7.804 -2.938
4259.334   Mn I   4.640 -1.150
4259.337   Fe I   2.990 -3.195
4259.351   Fe I   4.220 -2.808
4259.363    W I   2.659 +0.330
4259.385 13CH     0.488 -1.576
4259.390   Sm I   0.333 -2.170
4259.412   Fe II  9.836 -3.908
4259.437   Ca I   4.763 -2.267
4259.454   Cu I   4.974 -0.932
4259.461   Tm I   4.368 -2.760
4259.485 13CH     1.806 -4.660
4259.490    V I   2.122 -1.847
4259.505   Lu I   4.420 -2.990
4259.507   Ce I   3.641 -1.680
4259.517 12CH     3.074 -3.621
4259.542   NH     2.782 -3.255
4259.566 13CH     0.951 -3.489
4259.577   Tm I   4.096 -3.320
4259.585 12CH     0.951 -2.500
4259.586   CN     0.416 -4.863
4259.594   Ce I   0.740 -1.430
4259.608 12CH     0.951 -2.500
4259.608 13CH     0.488 -2.500
4259.614   Nd I   0.321 -1.445
4259.636   NH     2.782 -3.255
4259.654 12CH     0.951 -3.489
4259.656   CN     0.545 -4.670
4259.663   Sc I   2.569 -0.569
4259.673   Ca I   6.018 -2.915
4259.683   Ti I   2.267 -3.407
4259.708 12CH     2.285 -1.218
4259.712   Co I   3.632 -2.198
4259.713   Cr I   3.111 -3.860
4259.724   Tm I   4.003 -3.390
4259.744   Ce I   0.897 -1.000
4259.760   Fe I   4.500 -1.400
4259.768 13CH     2.300 -1.263
4259.773   Fe II  9.700 -4.565
4259.810 13CH     2.856 -4.930
4259.823   Tm I   4.373 -2.680
4259.855 12CH     2.285 -3.889
4259.864   Co I   3.067 -1.940
4259.891 13CH     2.300 -1.247
4259.893 13CH     0.951 -1.523
4259.908 13CH     2.604 -4.573
4259.937    W I   2.109 -0.940
4259.937   Fe I   4.435 -2.378
4259.946   Fe I   2.176 -5.000
4259.957 13CH     0.951 -1.498
4259.959   Cr II  8.215 -3.431
4259.999   Fe I   3.332 -1.386
4260.008   Ru I   1.317 -1.680
4260.059   Fe II  9.941 -4.972
4260.060 12CH     2.285 -1.230
4260.081   Fe I   3.397 -2.575
4260.089 12CH     2.856 -4.930
4260.116   Gd I   0.066 -0.444
4260.135   Fe I   3.069 -1.524
4260.165 13CH     3.389 -0.931
4260.170   Fe I   3.397 -2.100
4260.176 13CH     2.285 -3.889
4260.183   Cr I   3.857 -0.636
4260.207   Ce I   0.808 -2.720
4260.213 12CH     2.856 -2.089
4260.219   Ce I   0.902 -3.030
4260.220    W I   2.246 -0.240
4260.224   CN     0.483 -4.462
4260.333   Th I   1.216 -0.261
4260.334 12CH     1.806 -4.660
4260.336 12CH     2.856 -2.100
4260.342   CN     0.428 -4.853
4260.344   Tm I   4.329 -1.780
4260.354   Mo I   2.758 -1.109
4260.398 12CH     2.300 -1.263
4260.428   Si I   4.930 -3.225
4260.449   Ti I   2.345 -2.378
4260.460 12CH     2.300 -3.994
4260.467   Mn II  1.848 -4.246
4260.474   Fe I   2.397 +0.077
4260.490   Tm I   2.184 -0.770
4260.490   Cr I   3.144 -3.924
4260.494 12CH     2.300 -3.994
4260.536   Tm I   4.003 -2.340
4260.556 12CH     2.300 -1.247
4260.586   Cr I   3.966 -2.887
4260.616   Co I   2.877 -3.541
4260.652   Mo I   3.212 -0.933
4260.659   Ce I   1.251 -2.190
4260.680   Yb I   5.921 -2.120
4260.689    V II  6.101 -4.137
4260.696    V II  1.673 -2.662
4260.728   Fe I   2.845 -2.371
4260.737 13CH     2.300 -3.994
4260.745   Ti I   2.297 -1.008
4260.763    V II  1.704 -2.402
4260.848   Os I   0.000 -1.440
4260.852   Co II  2.985 -4.443
4260.881   Ce I   0.809 -2.170
4260.888 12CH     3.183 -2.354
4260.888   Ce I   3.873 -1.180
4260.910 13CH     2.458 -2.509
4260.917   Ni I   3.543 -3.153
4260.927   Cr I   3.422 -3.827
4260.968 13CH     2.206 -2.285
4260.974   Tm I   4.140 -1.020
4260.983   Hf I   1.306 -0.950
4260.984   Fe I   4.256 -2.846
4260.984   Tm I   4.481 -1.620
4260.994   Ti II  5.567 -1.750
4261.001   Fe II  7.769 -3.505
4261.021   Ca I   6.054 -2.482
4261.025    V II  6.466 -2.023
4261.059   Ce I   0.960 -1.530
4261.104   Ti I   2.578 -4.157
4261.121 13CH     2.458 -2.522
4261.151 13CH     2.207 -2.300
4261.162   Ce I   1.088 -0.700
4261.174   Zr I   0.687 -1.370
4261.181 12CH     3.183 -2.344
4261.192   Tm I   4.265 -3.520
4261.194   CN     0.561 -4.675
4261.226 12CH     0.124 -1.545
4261.226    V I   2.684 -2.862
4261.233 12CH     0.709 -3.815
4261.243   Tm I   4.114 -2.170
4261.282   Mn I   4.713 -0.580
4261.292   Fe I   4.178 -3.353
4261.293 13CH     0.709 -3.815
4261.312   Sc I   2.139 -1.719
4261.337   Cr I   2.914 -0.700
4261.362 13CH     2.037 -1.702
4261.370   Co II  8.562 -4.490
4261.406 12CH     0.709 -3.815
4261.406 12CH     3.273 -4.573
4261.413   Zr I   1.582 -0.490
4261.426 13CH     2.037 -1.682
4261.441   Mo I   3.390 -0.975
4261.444   Cr I   3.698 -2.823
4261.464   Fe II  6.730 -4.282
4261.466 13CH     0.709 -3.815
4261.473 13CH     1.807 -4.660
4261.488   Sc II  6.908 -3.119
4261.498   Fe II  7.539 -4.738
4261.511 12CH     0.124 -3.158
4261.517   Fe I   4.473 -2.516
4261.526 12CH     0.124 -1.502
4261.533   Ca I   6.054 -4.732
4261.537 13CH     0.124 -1.545
4261.548   Ca I   6.054 -4.211
4261.553 13CH     2.285 -1.218
4261.557 13CH     0.124 -3.158
4261.590   Ti I   2.305 -0.194
4261.598 12CH     3.076 -1.038
4261.600    V II  6.146 -4.137
4261.613   Cr I   3.122 -0.910
4261.619   Fe II  7.653 -2.809
4261.625   Fe I   4.143 -5.116
4261.646 12CH     3.076 -1.048
4261.649   Sc I   3.083 -3.734
4261.667 12CH     3.273 -4.563
4261.695 13CH     2.856 -2.089
4261.704   Nb I   1.121 -1.090
4261.724 12CH     3.076 -3.946
4261.735 13CH     2.856 -2.100
4261.740 12CH     0.124 -1.545
4261.786   Pr I   0.422 -0.797
4261.789 13CH     2.285 -1.230
4261.802 13CH     2.189 -3.956
4261.813   Cr II  8.227 -2.746
4261.835   Nd I   1.491 +0.049
4261.838   Cr II  8.356 -3.686
4261.847   Cr II  3.104 -3.518
4261.876 13CH     0.124 -1.502
4261.913   Cr II  3.864 -1.560
4261.949   Cr II  5.319 -3.550
4261.969 12CH     0.124 -3.158
4261.983 12CH     0.124 -1.502
4261.996 13CH     2.302 -3.994
4262.014 13CH     0.124 -3.158
4262.015   Lu I   5.645 -1.360
4262.051 13CH     0.124 -1.545
4262.053   Nb I   0.130 -0.560
4262.069 13CH     2.037 -3.994
4262.082   Gd I   0.841 +0.861
4262.087   Gd I   0.731 -0.440
4262.120   Fe I   3.000 -3.300
4262.127   Cr I   3.113 -3.409
4262.155   Cr I   2.915 -3.372
4262.158    V I   1.853 -0.503
4262.183 12CH     2.458 -2.509
4262.191   Cr I   3.125 -3.748
4262.198    V I   2.678 -2.128
4262.202 12CH     2.206 -2.285
4262.228   Nd I   0.631 -0.922
4262.232 13CH     2.207 -4.805
4262.236   Mn I   4.827 -2.005
4262.256 12CH     2.368 -1.206
4262.270   Yb I   5.332 -2.580
4262.299   Cr I   3.698 -3.585
4262.300 12CH     2.207 -2.300
4262.309 12CH     2.368 -1.219
4262.311 12CH     2.458 -2.522
4262.323 12CH     1.807 -4.660
4262.334 13CH     0.124 -1.502
4262.340   La I   0.131 -1.270
4262.340   Fe I   4.103 -2.000
4262.363   Cr I   3.079 -1.230
4262.367 12CH     2.207 -4.805
4262.403 12CH     2.368 -4.014
4262.485 12CH     0.910 -1.546
4262.512 12CH     2.037 -1.702
4262.561 13CH     0.910 -3.438
4262.562   Fe I   4.473 -2.744
4262.563 12CH     2.037 -3.994
4262.612   Fe I   3.960 -5.020
4262.620 12CH     0.910 -1.519
4262.654 12CH     0.910 -3.438
4262.656 12CH     2.037 -1.682
4262.669   Sm I   0.378 -0.490
4262.698   Fe I   4.371 -2.000
4262.698   Yb I   7.370 -1.370
4262.740   Hf I   1.602 -1.860
4262.754 13CH     0.910 -1.546
4262.769 13CH     2.368 -4.014
4262.862   CN     0.483 -4.447
4262.907   Ca I   4.769 -2.231
4262.929 13CH     0.910 -1.519
4262.930   Tm I   3.186 -2.740
4262.940   Dy I   0.538 -2.710
4262.943   Ti I   3.148 -1.201
4262.967 13CH     2.302 -1.247
4263.051   Ce I   1.581 -2.340
4263.081 13CH     2.302 -1.263
4263.092 13CH     3.076 -3.946
4263.123   Ce I   0.709 -1.100
4263.133   Ti I   1.887 +0.211
4263.138   Cr I   3.849 +0.470
4263.138   NH     2.766 -3.459
4263.178    V II  6.166 -2.664
4263.201   NH     2.766 -3.459
4263.249   Ti II  5.569 -1.100
4263.258   Fe I   4.435 -3.872
4263.297   Ti I   1.749 -3.866
4263.310   Ti I   3.111 -2.411
4263.316   Co I   3.133 -2.908
4263.318    W I   2.858 +0.370
4263.356   Th I   1.166 -1.480
4263.388 13CH     1.855 -3.873
4263.396   Ru I   1.317 -2.050
4263.423   Ce I   1.042 -0.400
4263.429   Nd I   0.742 -0.790
4263.432   CN     0.428 -4.844
4263.447   Hf I   0.000 -1.560
4263.465 13CH     1.761 -3.873
4263.465    V II  5.850 -3.399
4263.470 13CH     0.911 -3.438
4263.474 12CH     0.911 -2.500
4263.528 12CH     0.911 -2.500
4263.539   Tm I   3.860 -1.730
4263.561   CN     0.561 -4.658
4263.563 12CH     0.911 -1.700
4263.568 13CH     3.183 -2.354
4263.570 12CH     2.302 -3.994
4263.578   La I   1.956 -0.068
4263.590   Fe I   3.929 -4.328
4263.619   Fe II  9.849 -3.792
4263.627   Sc II  8.244 -3.529
4263.628   Ce I   1.709 -3.960
4263.632 12CH     2.302 +0.100
4263.704   Ti I   2.396 -2.368
4263.711   Cr II  6.282 -3.091
4263.712 12CH     2.302 -1.263
4263.723   Er I   0.000 -1.744
4263.743 13CH     0.911 -1.546
4263.743   Co I   3.629 -1.906
4263.760   Tm I   3.783 -2.480
4263.765   Tm I   3.855 -1.750
4263.774 12CH     2.302 -3.994
4263.779 12CH     3.175 -2.565
4263.783   Pr I   0.372 -0.609
4263.792 13CH     1.951 -3.873
4263.833   Cr I   3.889 -4.475
4263.834 12CH     3.174 -2.574
4263.838 13CH     0.911 -1.519
4263.838   CN     1.586 -4.869
4263.849    V II  1.686 -2.679
4263.869   Fe II  7.693 -1.691
4263.883   Mn I   4.354 -3.448
4263.883   Mn I   4.354 -1.523
4263.909 13CH     2.039 -1.682
4263.916 13CH     2.120 -4.277
4263.917   Nd I   0.321 -1.590
4263.932   Fe I   4.143 -3.736
4263.945   Ce I   1.090 -0.840
4263.956 13CH     1.668 -3.873
4263.976 12CH     1.855 -3.749
4263.976   CN     1.326 -4.936
4263.981 12CH     0.458 -1.610
4263.992   Nd I   1.742 +0.320
4264.003 13CH     3.183 -2.344
4264.030 13CH     2.039 -1.702
4264.036 12CH     1.761 -3.749
4264.040   Ti I   3.128 -3.153
4264.045 12CH     1.855 -1.900
4264.050   Ce I   0.553 -1.230
4264.051   Ho I   0.000 -0.754
4264.052 13CH     2.302 -3.994
4264.073   Cr I   2.708 -2.769
4264.086   Fe I   4.154 -3.620
4264.107 12CH     1.761 -1.900
4264.113    V I   1.800 -4.199
4264.136 12CH     1.855 -1.800
4264.146   Tm I   3.715 -2.490
4264.156 13CH     2.368 -1.219
4264.194   Mn II  5.836 -4.846
4264.194 12CH     1.761 -0.833
4264.203   Fe I   3.366 -1.510
4264.205 12CH     1.855 -3.873
4264.222   Cr II  3.105 -4.961
4264.227 13CH     2.368 -1.206
4264.234   CN     0.498 -4.447
4264.236 13CH     0.458 -1.610
4264.242    V I   3.267 -4.518
4264.251    V I   3.266 -4.512
4264.253   Sc I   2.303 -4.414
4264.254 12CH     0.458 -3.223
4264.256   Mn I   4.345 -2.526
4264.258 13CH     0.458 -3.223
4264.259   Ce I   0.812 -1.450
4264.265 12CH     1.761 -3.873
4264.272 12CH     0.458 -1.567
4264.283   Yb I   5.954 -2.440
4264.293   Ti I   2.334 -2.375
4264.368   Ce I   0.900 -0.700
4264.378   Ca I   6.021 -4.229
4264.394 12CH     1.951 -3.873
4264.402   CN     0.441 -4.834
4264.404   Fe I   4.473 -2.786
4264.407 13CH     3.278 -4.563
4264.413   Ba I   1.521 -0.900
4264.431   Co II  8.456 -3.722
4264.463 12CH     1.951 -0.795
4264.476 12CH     0.458 -1.610
4264.483   Fe II  9.849 -3.700
4264.487    V II  1.675 -3.281
4264.489   Ca I   5.728 -3.125
4264.498   Cr II  8.184 -1.991
4264.502   Cr I   5.132 -4.241
4264.511 12CH     1.668 -3.749
4264.512   Yb I   6.556 -3.140
4264.556 12CH     1.951 -0.808
4264.563 13CH     0.458 -1.567
4264.580   Cl I   8.922 -1.900
4264.582 12CH     1.668 -0.833
4264.624   Co I   2.630 -4.788
4264.625 12CH     1.951 -3.873
4264.627   Cr II  8.316 -2.771
4264.628    Y I   4.003 -1.000
4264.629   Mo I   2.934 -1.491
4264.664   Ce I   1.404 -2.140
4264.667 12CH     1.668 -0.847
4264.673 13CH     3.278 -4.573
4264.682   Co I   3.952 -2.461
4264.690   Ce I   1.533 -0.760
4264.698 12CH     0.458 -3.223
4264.699   Tm I   4.235 -2.480
4264.702 13CH     0.458 -3.223
4264.706   Ca I   4.763 -2.723
4264.710   CN     1.452 -4.600
4264.716 12CH     0.458 -1.567
4264.731 13CH     0.458 -1.610
4264.738 12CH     1.668 -3.873
4264.738 13CH     2.039 -3.994
4264.741   Fe I   3.960 -1.580
4264.743 13CH     2.048 -3.873
4264.749   Os I   1.657 -1.520
4264.775   Tm I   3.934 -2.680
4264.783   Ti I   1.502 -3.918
4264.797   Yb I   5.517 -3.150
4264.805 13CH     1.576 -3.749
4264.834 13CH     3.174 -2.574
4264.834 13CH     3.175 -2.565
4264.842   Fe I   4.473 -3.092
4264.854 13CH     1.761 -0.820
4264.854 13CH     1.855 -0.808
4264.866   Er I   1.535 +0.173
4264.869 12CH     2.189 -3.956
4264.884 13CH     1.855 -0.820
4264.885 13CH     1.761 -0.833
4264.908   Zr I   1.665 -1.630
4264.959   CN     1.586 -4.862
4265.007 13CH     0.458 -1.567
4265.026   Ce I   1.582 -1.600
4265.050   Cr I   3.375 -4.541
4265.070   Mo I   3.187 -1.597
4265.071   Mn II  5.815 -4.921
4265.077   Sm I   0.185 -1.040
4265.080   Ti I   2.250 -2.002
4265.128   Mo I   2.916 -1.812
4265.140 12CH     2.039 -1.682
4265.182 12CH     2.039 -1.702
4265.182   Fe I   3.417 -3.052
4265.182   Ce I   0.933 -2.700
4265.193    V II  6.466 -2.179
4265.233 12CH     2.039 -3.994
4265.236   Fe I   3.960 -2.318
4265.237   Cr I   4.778 -2.347
4265.257   Ti I   2.289 -0.650
4265.269   Fe I   3.929 -1.824
4265.270   CN     0.578 -4.663
4265.273 13CH     1.668 -0.833
4265.297   Ir I   1.606 -2.190
4265.304 13CH     1.668 -0.847
4265.313   Ca I   6.022 -4.592
4265.337 13CH     1.951 -0.795
4265.342 12CH     1.576 -3.749
4265.362 12CH     0.020 -3.452
4265.362 12CH     2.048 -3.873
4265.365   Cr I   3.826 -1.303
4265.366 13CH     1.951 -0.808
4265.366   Ca I   6.022 -4.722
4265.368   Tm I   4.329 -3.420
4265.400   Fe II  7.845 -3.551
4265.415 12CH     1.576 -0.847
4265.429 12CH     2.048 -0.783
4265.430   Ce I   1.254 -2.020
4265.431 12CH     0.020 -3.452
4265.440 13CH     3.076 -1.048
4265.497 12CH     1.576 -0.861
4265.498   Yb I   5.581 -3.540
4265.520 13CH     0.020 -3.452
4265.523   Ti I   2.408 -2.349
4265.524 12CH     2.048 -0.795
4265.527   Ce I   2.373 -2.030
4265.529   CN     1.326 -4.931
4265.570 12CH     1.576 -3.749
4265.590 13CH     0.020 -3.452
4265.591 12CH     2.048 -3.873
4265.602 13CH     3.076 -1.038
4265.608   Ru I   1.087 -2.010
4265.618   Fe I   4.435 -1.841
4265.661    V I   3.267 -4.422
4265.693   Ce I   1.079 -1.790
4265.697   Ca I   4.769 -2.741
4265.702   Ti I   1.873 -0.916
4265.704 12CH     3.493 -3.250
4265.779   Co II  7.742 -3.537
4265.790   Dy I   1.224 -1.650
4265.827   Ti I   2.427 -1.423
4265.870   Mn I   4.360 -2.325
4265.889   Fe II  7.717 -2.400
4265.903    V I   2.575 -1.769
4265.908   Ce I   1.058 -1.500
4265.923   Ca I   6.005 -3.740
4265.923   Mn I   2.941 -0.270
4265.935 13CH     1.080 -4.017
4265.959 13CH     1.487 -3.749
4265.965   Fe I   4.473 -4.136
4265.983 12CH     1.080 -4.017
4265.989   Ce I   0.893 -2.260
4266.005   Ca I   6.005 -3.083
4266.019   Nb I   1.079 -0.440
4266.052 13CH     1.576 -0.847
4266.067   Tm I   4.254 -2.250
4266.073   CN     1.452 -4.594
4266.077   Ce I   0.812 -1.240
4266.083 13CH     1.576 -0.861
4266.177   Mo I   2.555 -1.074
4266.180   Cr II  3.887 -4.280
4266.184   Fe I   4.218 -2.849
4266.209   Ti I   2.297 -0.380
4266.238   Co II  5.467 -4.403
4266.274 13CH     1.761 -3.749
4266.288   Cr I   3.890 -3.137
4266.293   Ti I   2.778 -1.056
4266.307   Sm I   0.101 -0.886
4266.321   Fe I   4.387 -5.000
4266.323    U I   0.000 -1.372
4266.325 13CH     2.146 -3.873
4266.331   Ce I   4.014 -0.270
4266.343 13CH     1.080 -4.017
4266.351 13CH     1.855 -3.749
4266.372 13CH     2.048 -0.783
4266.391 12CH     1.080 -4.017
4266.398 13CH     2.048 -0.795
4266.418   Fe I   4.191 -2.464
4266.478 12CH     1.487 -3.749
4266.509   Cr I   3.375 -3.945
4266.525 12CH     0.358 -3.515
4266.526   Ni II  8.758 -3.476
4266.529    W I   2.967 -0.100
4266.553 12CH     1.487 -0.861
4266.591 12CH     0.358 -3.515
4266.594   Gd I   0.124 -0.336
4266.610   Tm I   3.934 -2.530
4266.620 13CH     1.668 -3.749
4266.629 12CH     1.487 -0.875
4266.642 13CH     0.358 -3.515
4266.684 12CH     0.872 -1.571
4266.686   Ca I   5.927 -3.398
4266.704 12CH     1.487 -3.749
4266.707 13CH     0.358 -3.515
4266.710   Nd I   0.205 -0.970
4266.771 13CH     0.872 -3.393
4266.800   Cr I   3.000 -2.374
4266.816   CN     0.498 -4.432
4266.837 12CH     3.187 -2.344
4266.846 12CH     0.872 -1.541
4266.850   Co II  3.408 -3.939
4266.853 12CH     2.371 -1.206
4266.859   Fe I   4.178 -3.361
4266.870 12CH     0.872 -3.393
4266.871   Fe II  7.695 -3.324
4266.880   Ce I   2.885 -2.810
4266.910 13CH     1.951 -3.873
4266.915 13CH     0.872 -1.571
4266.930 12CH     3.187 -2.354
4266.945   Yb I   6.775 -0.660
4266.957   Mn I   5.349 -3.947
4266.959 12CH     2.146 -3.873
4266.965   Fe I   2.725 -1.812
4266.968    V I   1.376 -4.023
4266.977   Mn II  5.494 -3.296
4266.982 12CH     2.684 -4.573
4267.001 12CH     2.371 -4.014
4267.008   Gd I   0.027 -0.824
4267.024 12CH     2.146 -0.772
4267.026   Ca I   4.780 -3.213
4267.026 13CH     2.589 -4.090
4267.072   Ca I   6.023 -2.693
4267.115 13CH     0.872 -1.541
4267.121 12CH     2.146 -0.783
4267.139 13CH     1.487 -0.861
4267.168 13CH     1.487 -0.875
4267.186 12CH     2.146 -3.873
4267.187   Co I   3.409 -3.149
4267.190   Fe I   4.260 -4.317
4267.216 12CH     2.371 -1.219
4267.222   Ce I   0.561 -1.150
4267.224   NH     2.754 -3.811
4267.230   Cr I   4.535 -2.882
4267.262   NH     2.754 -3.811
4267.286   Fe I   4.320 -2.708
4267.291   Zr I   2.409 -1.000
4267.298    U I   0.113 -1.744
4267.302   Fe II  7.494 -4.733
4267.330 13CH     1.576 -3.749
4267.337   Cr I   3.551 -2.740
4267.367 13CH     2.371 -4.014
4267.372 13CH     1.399 -3.749
4267.390 12CH     0.096 -1.584
4267.392   Fe I   4.283 -2.512
4267.395   Ce I   0.823 -1.380
4267.396 13CH     2.781 -2.942
4267.428   CN     0.441 -4.825
4267.449 12CH     2.120 -4.277
4267.527 13CH     2.781 -2.953
4267.531 12CH     0.873 -1.571
4267.547 13CH     0.873 -3.393
4267.558    V I   1.873 -2.688
4267.571   Ce I   1.889 -2.480
4267.586   CN     0.578 -4.646
4267.587   Yb I   3.017 -2.920
4267.598 13CH     3.493 -3.250
4267.622 12CH     0.873 -1.541
4267.645 12CH     0.873 -3.393
4267.653    V I   2.638 -2.726
4267.656   Ce I   1.412 -3.020
4267.662 13CH     0.096 -1.584
4267.706 12CH     2.589 -1.456
4267.720 12CH     0.096 -3.098
4267.743   Fe I   4.371 -3.853
4267.753 12CH     0.096 -1.535
4267.758 13CH     0.096 -3.098
4267.762 13CH     0.873 -1.571
4267.795 12CH     0.096 -1.584
4267.813   Ca I   5.928 -3.892
4267.815 12CH     2.589 -4.090
4267.827   Fe I   3.109 -1.174
4267.841   Ce I   0.960 -1.260
4267.848   Mn II  7.757 -1.980
4267.862   Ca I   4.680 -3.212
4267.875 12CH     1.399 -3.749
4267.891 13CH     0.873 -1.541
4267.899 12CH     2.589 -1.443
4267.900   Fe I   4.415 -4.863
4267.917   Cr I   4.613 -1.079
4267.921   Sc I   2.564 -0.966
4267.929    U I   0.775 -0.607
4267.950 12CH     1.399 -0.875
4267.962   Ce I   0.609 -2.320
4267.999   Fe II  6.088 -3.565
4268.014   Zr I   0.623 -0.830
4268.023 12CH     1.399 -0.890
4268.023   Co I   0.224 -4.052
4268.028 13CH     2.048 -3.873
4268.032   Ca I   4.769 -2.452
4268.032   Ni I   4.236 -3.051
4268.041 13CH     2.146 -0.772
4268.048    W I   2.458 -0.720
4268.065 13CH     0.096 -1.535
4268.065 13CH     2.146 -0.783
4268.066 13CH     0.096 -1.584
4268.072   Mo I   3.179 -0.701
4268.075   Fe II  7.494 -4.487
4268.075 12CH     3.080 -1.038
4268.077 12CH     0.096 -3.098
4268.090   Fe II  9.825 -4.048
4268.097 12CH     1.399 -3.749
4268.099   Ir I   0.881 -1.940
4268.106 13CH     2.589 -1.456
4268.110 12CH     0.096 -1.535
4268.116 13CH     0.096 -3.098
4268.121   Ni II  9.413 -1.715
4268.138   Cr I   4.402 -3.291
4268.192    V II  6.165 -4.574
4268.201 12CH     3.080 -3.946
4268.203   Co I   3.971 -3.589
4268.208 12CH     2.905 -2.119
4268.232   Ta I   1.908 -0.610
4268.256   Co I   3.632 -2.884
4268.269   Dy I   0.513 -1.330
4268.270   Ce I   1.296 -1.290
4268.280   Fe I   0.500 -6.500
4268.299   Ce I   0.737 -1.420
4268.340 13CH     2.589 -1.443
4268.349 13CH     1.487 -3.749
4268.360   CN     0.513 -4.432
4268.391    V II  6.496 -2.301
4268.395   Cr II  6.641 -4.357
4268.422 13CH     0.096 -1.535
4268.429   Ni I   3.193 -3.432
4268.430   Cr I   3.890 -1.711
4268.438   Co I   2.542 -2.025
4268.454   Tm I   4.512 -3.130
4268.460 12CH     2.906 -2.108
4268.460 12CH     3.080 -1.048
4268.469   Yb I   5.621 -3.890
4268.489 13CH     1.399 -0.875
4268.493 13CH     1.764 -3.873
4268.500 12CH     3.278 -4.563
4268.515 13CH     2.905 -2.119
4268.518 13CH     1.399 -0.890
4268.531   Ca I   4.681 -2.509
4268.558   Fe II  9.825 -2.043
4268.559   Tm I   2.150 +0.147
4268.566 12CH     3.278 -4.573
4268.573   Ti I   3.154 -2.514
4268.573   Co II  8.456 -2.033
4268.576   Ti I   2.236 -2.817
4268.598   Ti I   2.160 -2.346
4268.602 13CH     1.859 -3.873
4268.603   Fe I   4.103 -3.761
4268.612   Fe I   4.593 -1.629
4268.618   Ti I   2.160 -2.317
4268.620 13CH     2.246 -3.873
4268.626   Co II  8.456 -1.959
4268.637    V I   1.868 +0.650
4268.663   Nb I   0.019 -1.580
4268.677 12CH     2.781 -2.942
4268.679   Cr I   4.613 -2.997
4268.686   Mn I   4.827 -2.317
4268.688   CN     0.455 -4.816
4268.699 13CH     2.684 -4.573
4268.726   Gd I   1.102 -0.630
4268.737   Ni I   3.399 -2.953
4268.739 12CH     2.781 -2.953
4268.749   Fe I   3.298 -1.568
4268.783 13CH     2.906 -2.108
4268.783   Cr I   3.980 -0.220
4268.795 13CH     1.671 -3.873
4268.828 13CH     2.371 -1.206
4268.846    U I   0.285 -1.819
4268.854   Mn I   5.112 -2.478
4268.873   Yb I   7.275 -2.530
4268.883   Cr II  6.484 -1.753
4268.909   Sc I   2.136 -1.703
4268.909   Ti I   2.292 -1.236
4268.943 13CH     2.601 -4.805
4268.963 12CH     2.818 -4.693
4268.975   Ce I   1.365 -1.620
4268.987   Cr I   3.111 -3.533
4268.993   Cr I   3.079 -2.350
4269.005 13CH     1.313 -3.749
4269.020    C I   7.685 -2.542
4269.067 13CH     2.371 -1.219
4269.095   Cr I   3.892 -3.214
4269.105   Cr I   3.839 -1.052
4269.136 12CH     1.764 -0.820
4269.154   Fe I   4.191 -2.843
4269.174   Ni I   3.399 -2.513
4269.175   Ce I   0.792 -1.410
4269.193 13CH     1.955 -3.873
4269.215   Mn II  7.758 -3.664
4269.249   Ce I   0.969 -1.160
4269.260 12CH     1.859 -0.808
4269.269 12CH     2.246 -3.873
4269.277   Cr II  3.854 -1.800
4269.279   Mo I   2.646 -0.389
4269.295 12CH     1.764 -3.873
4269.330   Cr I   3.845 -2.054
4269.333   Ca I   6.007 -4.805
4269.333 12CH     2.246 -0.761
4269.342 12CH     1.764 -3.749
4269.363   Ce I   1.194 -1.230
4269.384    W I   0.366 -1.280
4269.391   Tm I   4.355 -1.780
4269.409   Co II  3.629 -2.709
4269.421 12CH     1.859 -3.873
4269.422 12CH     1.671 -0.833
4269.432 12CH     2.246 -0.772
4269.453 13CH     1.580 -3.749
4269.475   Fe I   4.313 -4.321
4269.475 12CH     1.859 -3.749
4269.479 12CH     0.431 -1.648
4269.485   CN     0.596 -4.651
4269.490 12CH     1.313 -3.749
4269.492   La I   1.782 -0.001
4269.495 12CH     2.246 -3.873
4269.500   Ti I   1.430 -3.816
4269.501 12CH     1.764 -0.833
4269.536   Fe I   4.435 -1.805
4269.557 13CH     2.818 -4.693
4269.567 12CH     1.313 -0.890
4269.574 13CH     3.080 -3.946
4269.579 12CH     1.671 -3.873
4269.605    U I   0.217 -1.585
4269.612   Os I   2.344 -0.760
4269.618 13CH     3.187 -2.354
4269.619 12CH     1.671 -3.749
4269.634 12CH     1.313 -0.905
4269.636 12CH     1.859 -0.820
4269.636 13CH     1.399 -3.749
4269.642   Cr I   2.708 -3.687
4269.667 13CH     3.187 -2.344
4269.669   Fe I   4.209 -4.644
4269.671   Yb I   5.168 -3.140
4269.698 13CH     0.431 -1.648
4269.700   Hf I   1.870 -1.390
4269.711 12CH     1.313 -3.749
4269.730   Fe I   3.500 -2.000
4269.755    V I   1.849 -0.647
4269.764   Sm I   0.248 -2.021
4269.773    W I   2.267 -0.490
4269.776 12CH     1.671 -0.847
4269.782 13CH     2.146 -3.873
4269.793 13CH     0.431 -3.163
4269.794 12CH     0.431 -3.163
4269.829 12CH     0.431 -1.600
4269.866 12CH     1.955 -0.795
4269.867 12CH     0.431 -1.648
4269.874   Fe I   3.397 -2.800
4269.886 13CH     1.764 -0.820
4269.943   Th I   1.006 -1.067
4269.946   Er I   1.474 +0.111
4269.950   Cr I   3.087 -1.020
4269.963   Ce I   4.075 -1.520
4270.020   Co II  8.712 -1.984
4270.028 12CH     1.955 -3.873
4270.039   Cr I   4.440 -4.440
4270.063 13CH     1.313 -0.890
4270.064 12CH     1.580 -0.847
4270.072 13CH     1.859 -0.808
4270.081   Fe I   4.191 -3.326
4270.084 13CH     0.431 -1.600
4270.086 12CH     1.955 -3.873
4270.086 13CH     0.431 -1.648
4270.088 13CH     1.313 -0.905
4270.090    V I   2.684 -2.562
4270.115 13CH     1.671 -0.833
4270.118   Cr II  8.184 -2.181
4270.126   Ti I   2.318 -0.926
4270.132   Fe II  9.849 -4.068
4270.136 13CH     0.957 -4.505
4270.136   Co I   3.952 -2.051
4270.137 13CH     0.432 -3.163
4270.139 12CH     0.432 -3.163
4270.161    V II  6.187 -4.192
4270.174 12CH     0.432 -1.600
4270.184   Ce I   0.561 -0.310
4270.194 13CH     1.764 -0.833
4270.219 12CH     1.580 -3.749
4270.248   Ca I   4.624 -2.437
4270.249 12CH     1.955 -0.808
4270.252 12CH     1.580 -3.749
4270.274   Gd I   0.841 -0.605
4270.280 13CH     2.601 -1.877
4270.300   Fe I   2.588 -3.900
4270.305    V I   2.575 +0.258
4270.311   Ce I   1.194 -2.060
4270.329 13CH     2.052 -3.873
4270.329   Th I   1.916 -0.741
4270.358   Co I   2.542 -2.500
4270.379   Fe II  4.495 -4.750
4270.385 13CH     1.859 -0.820
4270.407 12CH     1.580 -1.500
4270.409 12CH     2.455 -1.196
4270.415 13CH     1.490 -3.749
4270.415 13CH     1.671 -0.847
4270.415   Co I   1.049 -3.660
4270.422   Co I   2.871 -2.258
4270.427 13CH     2.246 -0.761
4270.429 13CH     0.432 -1.600
4270.437 12CH     3.179 -2.565
4270.449 13CH     2.246 -0.772
4270.460 12CH     2.455 -1.207
4270.471 13CH     2.601 -1.864
4270.476   Cr I   4.613 -0.960
4270.510   Eu I   1.668 -1.350
4270.519 12CH     2.601 -1.877
4270.519   Yb I   5.771 -1.260
4270.533   Fe II  7.517 -4.542
4270.557 12CH     2.455 -4.014
4270.565   Nd I   0.000 -0.800
4270.613 13CH     2.591 -4.090
4270.615 12CH     2.601 -4.805
4270.628 12CH     2.601 -4.805
4270.654   Ce I   0.175 -2.230
4270.678    V II  1.704 -3.530
4270.687   Nb I   1.121 -0.570
4270.698   Co II  3.118 -4.827
4270.699   Cr I   3.113 -4.428
4270.703 12CH     0.693 -3.637
4270.703 13CH     1.580 -0.847
4270.705   Sm I   0.185 -1.913
4270.714   Ce I   0.957 -0.070
4270.725 12CH     2.601 -1.864
4270.734 13CH     0.693 -3.637
4270.741 13CH     1.955 -0.795
4270.780   Sc I   2.146 -1.426
4270.792 13CH     0.957 -1.983
4270.814 12CH     0.693 -3.637
4270.818 13CH     1.229 -3.749
4270.825 12CH     3.179 -2.574
4270.829 13CH     0.957 -2.027
4270.845 13CH     0.693 -3.637
4270.847   Sm I   0.659 -0.870
4270.853   Ce I   1.676 -2.250
4270.878   Ni II  8.551 -3.177
4270.885   CN     0.513 -4.418
4270.895    W I   2.967 -0.180
4270.924   Cr I   2.709 -2.912
4270.942   Co I   3.665 -2.706
4270.971 13CH     2.455 -4.014
4270.995 13CH     1.580 -0.861
4271.000   Ti I   3.139 -2.218
4271.009 12CH     1.490 -0.861
4271.017 12CH     2.052 -0.783
4271.022 12CH     0.837 -1.599
4271.033   Tm I   3.331 -3.140
4271.056   Ce I   1.420 -0.840
4271.058   Ce I   3.628 -0.730
4271.060 13CH     1.955 -0.808
4271.061   Cr I   3.104 -0.730
4271.105   Th I   0.231 -2.448
4271.124 13CH     0.837 -3.351
4271.144 13CH     1.313 -3.749
4271.150   Cr I   4.440 -4.015
4271.154   Fe I   2.448 -0.349
4271.161 12CH     1.490 -3.749
4271.179 12CH     2.052 -3.873
4271.181   Cr I   3.011 -4.143
4271.188 12CH     1.490 -3.749
4271.216   Mn I   4.794 -2.112
4271.217 12CH     0.837 -1.566
4271.217 13CH     0.837 -1.599
4271.228 12CH     0.837 -3.351
4271.240   Cr I   3.892 -0.688
4271.245 12CH     2.052 -3.873
4271.283 12CH     1.229 -3.749
4271.340 12CH     1.490 -0.875
4271.340    V I   2.130 -3.454
4271.345 12CH     2.687 -4.573
4271.362 12CH     1.229 -0.905
4271.370   Cr I   3.375 -3.179
4271.386   Ti I   2.480 -2.351
4271.398   Ca I   5.875 -2.557
4271.398   Ni I   3.193 -3.433
4271.404 12CH     2.591 -4.090
4271.404   Mn I   4.354 -2.917
4271.407 12CH     2.052 -0.795
4271.424 12CH     1.229 -0.921
4271.449 13CH     0.837 -1.566
4271.453   Ti I   2.487 -3.043
4271.467   Ce I   0.792 -1.250
4271.483   Cr I   3.013 -4.994
4271.484 13CH     0.957 -4.526
4271.488 12CH     2.591 -1.443
4271.495 13CH     3.179 -2.565
4271.502 12CH     1.229 -3.749
4271.510   Ta I   1.325 -1.490
4271.550    V I   1.860 +0.500
4271.569   CN     0.455 -4.808
4271.586 13CH     1.764 -3.749
4271.593 12CH     2.591 -1.456
4271.597 13CH     1.490 -0.861
4271.634 13CH     1.402 -3.749
4271.643   Fe I   2.198 -4.790
4271.709   Tm I   1.088 -0.840
4271.723   Ce I   1.421 -1.790
4271.730 13CH     2.346 -3.873
4271.734 13CH     1.671 -3.749
4271.738 12CH     0.838 -1.599
4271.770   Fe I   3.252 -4.852
4271.774   CN     0.596 -4.634
4271.776 13CH     0.838 -3.351
4271.800    V I   2.684 -1.970
4271.807 13CH     2.601 -4.805
4271.816 13CH     1.229 -0.905
4271.829 13CH     3.179 -2.574
4271.838 13CH     1.229 -0.921
4271.856 13CH     1.859 -3.749
4271.862   Sm I   0.282 -0.614
4271.866   Cr II  8.363 -1.608
4271.869 12CH     0.838 -1.566
4271.880 12CH     0.838 -3.351
4271.880 13CH     1.490 -0.875
4271.929 13CH     2.591 -1.443
4271.933 13CH     0.838 -1.599
4271.937   Ti II  2.061 -3.294
4271.941   Fe I   2.433 -4.250
4271.960   Yb I   6.562 -2.370
4271.962 13CH     2.052 -0.783
4271.995 13CH     2.591 -1.456
4272.008   Sm I   0.188 -1.970
4272.049   Mo I   3.247 -0.890
4272.081   Tm I   3.860 -2.630
4272.092 13CH     3.080 -1.038
4272.097 13CH     2.150 -3.873
4272.101 13CH     0.838 -1.566
4272.113   Ce I   1.914 -3.060
4272.118   Ti I   2.396 -3.211
4272.156   Ti I   3.154 -3.547
4272.202   Ni I   4.419 -2.137
4272.206   Cr I   4.207 -1.277
4272.212 12CH     1.402 -0.875
4272.230   Co II  3.485 -2.968
4272.245 13CH     1.580 -3.749
4272.251   Zr I   1.827 -0.950
4272.258 13CH     2.246 -3.873
4272.263   Ce I   1.495 -1.720
4272.267 13CH     3.080 -1.048
4272.273   Pr I   0.372 -0.238
4272.283 13CH     2.052 -0.795
4272.325   Ti I   2.345 -0.995
4272.330   Ce I   0.740 -0.860
4272.338 12CH     0.957 -4.505
4272.359   Co II  5.208 -4.155
4272.360 12CH     1.402 -3.749
4272.375 12CH     0.957 -2.027
4272.375 12CH     0.957 -1.983
4272.382 12CH     1.402 -3.749
4272.391 12CH     2.346 -3.873
4272.411 12CH     0.957 -4.526
4272.424   Ti I   0.826 -1.522
4272.439 13CH     2.455 -1.207
4272.455 12CH     2.346 -0.749
4272.519 13CH     2.455 -1.196
4272.530   Fe I   4.220 -3.652
4272.530 12CH     1.402 -0.890
4272.554 12CH     2.346 -0.760
4272.556   Mn II  7.382 -4.482
4272.608 13CH     1.955 -3.873
4272.618 12CH     2.346 -3.873
4272.634   CN     0.529 -4.418
4272.740   Co I   3.952 -3.849
4272.753 13CH     1.402 -0.875
4272.776 13CH     1.148 -3.749
4272.780   Nd I   0.000 -1.140
4272.787   Fe II  7.695 -3.299
4272.798 12CH     2.150 -0.772
4272.804   Ca I   6.027 -4.728
4272.833   Ce I   1.482 -2.230
4272.837 13CH     1.229 -3.749
4272.837 12CH     2.821 -4.693
4272.853   NH     2.785 -3.255
4272.860   Hf I   1.672 -1.040
4272.863   Fe I   3.642 -3.831
4272.868   Mn I   4.320 -1.872
4272.874   Th I   1.091 -0.690
4272.878   NH     2.769 -3.459
4272.902   Cr I   2.900 -0.940
4272.917   Yb I   6.586 -3.110
4272.936   CN     0.469 -4.799
4272.942   NH     2.769 -3.459
4272.949   NH     2.785 -3.255
4272.961 12CH     2.150 -3.873
4272.968   Nb I   1.354 -1.270
4272.980   Dy I   1.142 -1.210
4272.985   Fe I   4.473 -3.026
4272.993   Ce I   3.650 -0.110
4273.009   Mn I   4.360 -2.194
4273.027 13CH     1.402 -0.890
4273.034 12CH     2.151 -3.873
4273.038 13CH     2.140 -4.248
4273.058   Mo I   2.063 -1.494
4273.063 13CH     1.490 -3.749
4273.065   Li I   1.848 -2.074
4273.065 13CH     2.687 -4.573
4273.069 13CH     1.316 -3.749
4273.116   Cr II  6.487 -4.090
4273.127   Li I   1.848 -1.774
4273.161   Mo I   2.988 -1.735
4273.168   Tm I   2.964 -3.710
4273.180   Cr II  8.215 -2.771
4273.196 12CH     2.151 -0.783
4273.202 13CH     2.604 -4.805
4273.222 12CH     1.147 -3.652
4273.246    V I   3.283 -2.792
4273.246   Co I   4.110 -3.866
4273.291   Gd I   0.897 -0.552
4273.292   Ti I   2.305 -0.906
4273.302 12CH     1.148 -0.921
4273.305   Co I   3.713 -4.983
4273.310   Nd I   0.205 -1.210
4273.322   Ca I   4.769 -2.119
4273.326   Fe II  2.704 -3.303
4273.338   Yb I   4.089 -2.180
4273.348   Nb I   1.500 -1.200
4273.358   Th I   1.039 -0.902
4273.359 12CH     1.147 -0.938
4273.364   Fe I   2.404 -4.128
4273.412 13CH     2.786 -2.942
4273.418   Rh I   1.733 -0.990
4273.418    V I   2.616 -2.058
4273.432 13CH     2.821 -4.693
4273.439 12CH     1.148 -3.749
4273.442   Ce I   1.092 -0.890
4273.483 12CH     0.072 -1.627
4273.513   Zr I   0.758 -1.480
4273.537   Ca I   5.932 -3.960
4273.537   CN     1.620 -4.863
4273.549   Cr II  7.380 -3.847
4273.555   Ca I   4.763 -1.747
4273.582   CN     1.357 -4.929
4273.631 12CH     1.316 -0.890
4273.633 13CH     2.346 -0.749
4273.636   Tm I   3.936 -3.290
4273.637   Ti I   3.179 -2.135
4273.641   Co I   3.530 -2.413
4273.642   Na I   2.102 -2.368
4273.650 13CH     2.346 -0.760
4273.686    W I   2.787 -0.270
4273.704 13CH     1.055 -4.014
4273.715 13CH     0.072 -1.627
4273.717 13CH     1.148 -0.921
4273.735   Cr I   4.616 -1.662
4273.737 13CH     1.147 -0.938
4273.756   Cr II  8.348 -1.844
4273.766   Ca I   4.624 -3.956
4273.774   Ti I   2.427 -2.617
4273.776 12CH     1.316 -3.749
4273.776   Fe I   3.047 -4.841
4273.781 12CH     1.055 -4.014
4273.788 12CH     1.316 -3.749
4273.790 12CH     0.072 -1.627
4273.810 12CH     2.909 -2.108
4273.811   Ti I   3.108 -0.603
4273.818 13CH     2.150 -0.772
4273.838   Mg I   4.346 -3.020
4273.868   Fe I   3.071 -1.533
4273.869 12CH     0.072 -3.046
4273.870   CN     0.614 -4.639
4273.883 13CH     2.786 -2.953
4273.900 13CH     0.072 -3.046
4273.905   Fe I   4.260 -4.603
4273.918 13CH     2.052 -3.873
4273.922 12CH     0.072 -1.571
4273.929 12CH     2.909 -2.119
4273.933 12CH     1.316 -0.905
4273.970    U I   0.113 -1.990
4274.011   Cr I   3.092 -2.434
4274.022 13CH     1.055 -4.014
4274.022 13CH     0.072 -1.627
4274.025   Th I   1.903 -0.454
4274.035   Sm I   0.282 -1.790
4274.039   Mo I   3.438 -1.097
4274.073   NH     2.804 -3.112
4274.094   Ce I   3.853 -1.200
4274.099 12CH     1.055 -4.014
4274.103   Ti II  5.233 -2.110
4274.112   NH     2.757 -3.811
4274.128 13CH     1.316 -0.890
4274.134 13CH     2.909 -2.108
4274.136 12CH     0.072 -3.046
4274.143 13CH     2.151 -0.783
4274.147 13CH     1.402 -3.749
4274.150   NH     2.757 -3.811
4274.167 13CH     0.072 -3.046
4274.168   Gd I   0.000 -0.878
4274.189 12CH     0.072 -1.571
4274.189   Ce I   1.528 -3.510
4274.194 13CH     0.072 -1.571
4274.207   Sc I   2.139 -2.234
4274.208   NH     2.804 -3.112
4274.209   Sc I   2.303 -4.021
4274.236 13CH     2.909 -2.119
4274.294   Ti I   2.292 -1.849
4274.296   Fe II  7.567 -4.919
4274.326    V II  3.123 -2.948
4274.327   CN     1.485 -4.594
4274.385   Ti I   2.292 -0.765
4274.388 13CH     1.316 -0.905
4274.461 13CH     0.072 -1.571
4274.536   Yb I   5.341 -3.690
4274.537   Ce I   2.473 -0.390
4274.548   Ca I   2.933 -2.866
4274.553    W I   2.488 +0.030
4274.581 13CH     2.250 -3.873
4274.583   Ti I   1.879 +0.152
4274.598   Ti I   0.818 -1.319
4274.680 13CH     1.147 -3.652
4274.682 13CH     1.232 -3.749
4274.688   Nb I   1.094 -1.170
4274.697 12CH     2.786 -2.942
4274.707   Tm I   3.884 -0.320
4274.715   Cr II  5.011 -4.041
4274.733 13CH     2.604 -1.864
4274.748   NH     2.881 -2.925
4274.754   Cr II  9.663 -4.885
4274.785   Zr I   0.519 -1.480
4274.797   Cr I   0.000 -0.800
4274.799 12CH     3.471 -2.807
4274.847 12CH     3.471 -2.816
4274.848 13CH     1.068 -3.749
4274.854   Fe I   4.218 -2.820
4274.868 13CH     2.604 -1.877
4274.890   Cr I   3.000 -2.233
4274.890 12CH     2.604 -4.805
4274.935   Sc I   2.569 -1.280
4274.956   Ca I   6.028 -2.903
4274.962 12CH     0.408 -1.691
4274.987 12CH     2.604 -1.864
4275.023   Gd I   1.621 -1.530
4275.077   Nd I   1.503 -0.024
4275.079   Cr I   3.122 -1.695
4275.084   CN     1.357 -4.924
4275.088   Co I   3.568 -1.642
4275.094   CN     0.529 -4.404
4275.099 12CH     2.786 -2.953
4275.103   Cu I   4.838 -0.157
4275.108 12CH     2.604 -1.877
4275.118   Cr I   3.013 -3.959
4275.145 13CH     0.408 -1.691
4275.161 12CH     2.458 -1.196
4275.164   Tm I   4.174 -2.190
4275.177   Cr I   2.708 -3.813
4275.182   CN     1.620 -4.856
4275.205 12CH     2.604 -4.805
4275.217   Cr I   3.079 -1.804
4275.227 12CH     1.232 -0.905
4275.256 12CH     0.408 -1.691
4275.278 12CH     1.068 -3.652
4275.296 12CH     2.250 -0.761
4275.308   Ni I   4.165 -3.465
4275.309 12CH     2.458 -4.014
4275.326 13CH     0.408 -3.086
4275.333 12CH     0.408 -3.086
4275.344   Mn I   5.349 -3.502
4275.357   Ti I   3.148 -2.604
4275.357   Cr II  9.684 -2.435
4275.360 12CH     1.068 -0.938
4275.368 12CH     1.232 -3.749
4275.373 12CH     1.232 -3.749
4275.375   Ce I   2.167 -0.290
4275.388 12CH     0.408 -1.636
4275.395   Tm I   3.848 -1.220
4275.408 12CH     1.068 -0.955
4275.439 13CH     0.408 -1.691
4275.446 13CH     1.316 -3.749
4275.451   Ce I   1.014 -0.390
4275.459 12CH     2.250 -3.873
4275.483 12CH     0.805 -1.630
4275.483    W I   2.246 -0.330
4275.487   NH     2.881 -2.925
4275.490 12CH     1.068 -3.749
4275.514 12CH     1.232 -0.921
4275.518    V I   2.115 -3.394
4275.534 12CH     2.458 -1.207
4275.536 12CH     2.250 -3.873
4275.548   Tm I   4.041 -1.590
4275.556 13CH     2.346 -3.873
4275.567   Cr II  3.858 -1.736
4275.568   Ce I   0.561 -1.030
4275.581 13CH     0.408 -3.086
4275.589 12CH     0.408 -3.086
4275.607 13CH     0.805 -3.313
4275.607 13CH     0.408 -1.636
4275.618   Sm I   0.388 -1.616
4275.620   Cr II  8.350 -3.715
4275.630   La I   0.321 -1.150
4275.635   Fe I   3.430 -2.695
4275.642 13CH     0.805 -1.630
4275.644 12CH     0.408 -1.636
4275.663   Cr I   4.618 -2.885
4275.666   CN     1.485 -4.588
4275.672   Mo I   3.501 -0.836
4275.682 13CH     1.232 -0.905
4275.687   Ti I   2.305 -2.036
4275.698   Fe I   2.559 -2.990
4275.699 12CH     2.250 -0.772
4275.715 12CH     0.805 -3.313
4275.717 12CH     0.805 -1.592
4275.724 13CH     2.458 -4.014
4275.739 13CH     1.068 -0.938
4275.752 13CH     2.768 -2.195
4275.752 13CH     1.068 -0.955
4275.761 13CH     2.448 -3.873
4275.779   Ti I   2.334 -1.125
4275.803   CN     0.469 -4.790
4275.806   Tm I   3.580 -3.000
4275.814   Tm I   4.288 -1.140
4275.832 13CH     2.768 -2.183
4275.834   Ti I   3.179 -1.226
4275.863 13CH     0.408 -1.636
4275.865 13CH     2.151 -3.873
4275.884   Mn II  7.758 -1.916
4275.893   Cr I   3.878 -5.000
4275.912 13CH     0.805 -1.592
4275.929 13CH     1.232 -0.921
4276.000   Tm I   2.556 -2.100
4276.074   CN     0.614 -4.623
4276.075 12CH     0.806 -1.630
4276.105   Co I   3.568 -0.869
4276.118   Tm I   3.744 -2.240
4276.143 13CH     0.806 -3.313
4276.183   Pr I   1.142 -0.299
4276.234 13CH     0.806 -1.630
4276.236 12CH     1.806 -4.675
4276.251 12CH     0.806 -3.313
4276.253 12CH     0.806 -1.592
4276.286 13CH     1.806 -4.675
4276.304    V I   2.575 -2.343
4276.307   Ce I   0.900 -2.700
4276.338   Ce I   1.676 -0.980
4276.354   Tm I   3.764 -2.510
4276.369   Ti I   3.166 -2.669
4276.394 13CH     2.250 -0.761
4276.399 13CH     2.604 -4.805
4276.426 12CH     0.009 -3.297
4276.427   Ti I   1.734 -0.371
4276.432 12CH     1.753 -4.660
4276.437 13CH     1.753 -4.660
4276.439 12CH     2.448 -3.873
4276.441 13CH     1.150 -3.749
4276.448 13CH     0.806 -1.592
4276.456 12CH     0.009 -3.297
4276.462   Cr I   2.709 -3.349
4276.463    U I   0.652 -1.459
4276.480   Er I   1.589 -0.564
4276.500 12CH     2.448 -0.739
4276.536 12CH     2.140 -4.248
4276.549   Co I   3.530 -4.331
4276.551 13CH     0.009 -3.297
4276.571   Ce I   0.956 -2.460
4276.580 13CH     0.009 -3.297
4276.587   NH     2.828 -3.003
4276.590   Sc II  8.253 -3.942
4276.600 12CH     2.448 -0.749
4276.631   Ti I   2.297 -0.515
4276.644 13CH     1.068 -3.652
4276.657    V I   3.315 -2.761
4276.661 12CH     2.448 -3.873
4276.675   Fe I   3.881 -1.340
4276.677   Ce I   3.855 -2.360
4276.690   Dy I   0.874 -0.360
4276.698   Fe I   3.267 -3.154
4276.716   Ti I   2.333 -2.855
4276.719 13CH     2.250 -0.772
4276.738    W I   2.422 -0.160
4276.747   Tb I   0.373 -0.870
4276.749   Zr I   0.520 -1.340
4276.752    V II  6.542 -2.452
4276.766   NH     2.828 -3.003
4276.771   Tm I   4.340 -2.900
4276.772   Fe I   4.607 -4.995
4276.786   Na I   2.104 -5.000
4276.786   Na I   2.104 -2.200
4276.788   Yb I   6.189 -2.650
4276.794   Cr I   3.551 -4.358
4276.807   Th I   1.039 -1.350
4276.818 12CH     1.860 -4.693
4276.875 13CH     2.281 -2.284
4276.884   Ce I   3.628 -1.690
4276.906   Mo I   2.070 -0.153
4276.915 13CH     1.860 -4.693
4276.930 13CH     1.232 -3.749
4276.942 13CH     3.174 -3.601
4276.946 12CH     0.348 -3.318
4276.952    V I   1.853 +0.410
4276.955 13CH     2.281 -2.269
4276.966   Th I   2.054 -0.607
4276.968 12CH     1.150 -0.921
4276.974 12CH     0.348 -3.318
4277.010 13CH     0.991 -3.652
4277.029   CN     0.545 -4.404
4277.030 13CH     0.348 -3.318
4277.058 13CH     0.348 -3.318
4277.071   Ti I   2.506 -4.723
4277.087 13CH     3.174 -3.610
4277.089 13CH     2.543 -2.508
4277.096 13CH     1.860 -4.588
4277.102 12CH     1.150 -2.000
4277.105 12CH     1.150 -2.000
4277.155   Os I   2.362 -1.090
4277.162   Fe I   4.209 -5.046
4277.181   Mo I   3.168 -0.948
4277.204    V I   1.043 -2.633
4277.210 13CH     2.543 -2.496
4277.239   Mo I   1.531 -0.390
4277.239 12CH     1.150 -0.938
4277.256   Ru I   1.838 -1.300
4277.274   Mn I   4.258 -2.696
4277.275 13CH     2.458 -1.196
4277.280   Nd I   0.182 -1.490
4277.314   Th I   0.000 -1.301
4277.314   Cr II  8.351 -1.839
4277.319 13CH     2.768 -4.930
4277.323   Ti I   2.778 -3.828
4277.330 13CH     1.703 -4.647
4277.348   Ce I   1.930 -3.400
4277.365 12CH     1.703 -4.647
4277.373   Zr I   0.802 -1.400
4277.382   CN     0.483 -4.782
4277.383 13CH     1.150 -0.921
4277.389   Fe I   2.609 -3.150
4277.398   Sm I   0.101 -2.301
4277.399   Cr I   3.889 -3.802
4277.405   Mo I   2.499 -0.776
4277.420 12CH     0.990 -3.652
4277.466   Cr I   4.618 -0.847
4277.492   Nb I   0.019 -1.470
4277.506 12CH     0.991 -0.955
4277.517 13CH     2.458 -1.207
4277.537   Ti II  4.969 -0.825
4277.544 12CH     0.990 -0.973
4277.618 13CH     1.150 -0.938
4277.631 12CH     0.991 -3.652
4277.676   Fe I   4.143 -1.863
4277.681   Ce I   1.355 -1.970
4277.720   Fe I   4.608 -4.864
4277.725   Cr I   3.698 -3.584
4277.748   Yb I   3.036 +0.029
4277.766 13CH     2.448 -0.739
4277.781 13CH     2.448 -0.749
4277.785   Cr I   3.850 -2.462
4277.803   Cr I   3.857 -0.962
4277.815   Tm I   4.373 -1.900
4277.841   Fe II  7.703 -3.426
4277.850 13CH     0.991 -5.000
4277.857 13CH     0.990 -5.000
4277.859   Ce I   1.212 -1.400
4277.883 13CH     2.351 -3.873
4277.889   Cr II  8.227 -2.251
4277.900   Co II  2.729 -4.594
4277.926   Sc I   2.136 -2.394
4277.995   Ce I   1.177 -1.910
4278.012   Tm I   4.235 -1.600
4278.017   Fe I   4.256 -4.449
4278.024 12CH     1.860 -4.588
4278.025   Tm I   4.512 -2.040
4278.028 13CH     2.281 -4.805
4278.035 12CH     2.768 -2.195
4278.098   Fe I   3.960 -4.412
4278.101 12CH     1.807 -4.675
4278.114   Cr II  5.330 -2.549
4278.114 12CH     3.174 -3.601
4278.117   Fe I   4.415 -4.987
4278.117 12CH     2.281 -2.284
4278.122   Ti I   2.334 -3.121
4278.126   Cr I   2.710 -3.849
4278.138 12CH     2.768 -4.930
4278.139 12CH     1.755 -4.660
4278.145 13CH     1.755 -4.660
4278.147   Sc I   2.136 -3.633
4278.150 13CH     1.807 -4.675
4278.159   Fe II  2.692 -3.951
4278.189 12CH     2.281 -4.805
4278.205   Gd I   1.616 -0.645
4278.216 12CH     3.174 -3.610
4278.221   Ti I   2.578 +0.258
4278.222   Ti I   3.111 -1.807
4278.229 12CH     1.917 -4.693
4278.230   Fe I   3.368 -1.870
4278.242   Mn II  5.106 -3.800
4278.247   Ce I   1.339 -0.680
4278.257 12CH     2.768 -2.183
4278.286 12CH     2.281 -2.269
4278.312 13CH     1.070 -3.749
4278.316   Ce I   1.838 -2.250
4278.323   Th I   1.761 +0.075
4278.333   CN     0.632 -4.627
4278.346 13CH     2.938 -4.930
4278.363   Yb I   6.189 -2.980
4278.372 12CH     2.543 -2.508
4278.376 13CH     1.917 -4.693
4278.387   Fe I   2.845 -4.107
4278.405   Ce I   1.796 -1.790
4278.510   Fe I   4.435 -2.470
4278.533 13CH     2.250 -3.873
4278.562 13CH     1.150 -3.652
4278.575 12CH     2.543 -2.496
4278.578   Mo I   3.078 -1.702
4278.588   Rh I   1.484 -1.820
4278.589   Ti I   3.161 -3.620
4278.599   Tm I   4.301 -3.990
4278.610 12CH     2.351 -0.749
4278.614   Mn II  5.370 -2.513
4278.627   Cr I   3.966 -1.863
4278.673   Mn I   4.726 -0.730
4278.689   Ru I   1.734 -1.400
4278.698 13CH     0.990 -3.652
4278.716    V I   3.267 -4.622
4278.734   Ca I   4.780 -2.548
4278.760   Nd I   0.205 -2.270
4278.773 12CH     2.351 -3.873
4278.788   Ti I   2.305 -0.536
4278.796   Fe I   3.547 -3.163
4278.804   Mn I   4.794 -1.415
4278.824 12CH     1.070 -0.938
4278.843 12CH     1.862 -4.693
4278.854 12CH     2.351 -3.873
4278.859   Ce I   0.320 -0.640
4278.883 13CH     1.704 -4.647
4278.892    V II  4.005 -0.709
4278.913   Tm I   2.185 -3.540
4278.918 12CH     1.704 -4.647
4278.918 13CH     1.656 -4.634
4278.940 13CH     1.862 -4.693
4278.945 12CH     1.070 -3.652
4278.954 12CH     1.070 -3.749
4278.993 12CH     1.656 -4.634
4279.009 13CH     3.471 -2.816
4279.010   Mo I   3.156 -1.241
4279.010   Mo I   3.057 -1.045
4279.017 12CH     2.351 -0.760
4279.052   Ta I   0.000 -2.310
4279.075 12CH     1.070 -0.955
4279.088   Fe I   3.635 -3.371
4279.094   Tm I   4.387 -2.190
4279.129   Fe I   4.294 -4.747
4279.157   Ce I   0.956 -1.380
4279.169 13CH     3.471 -2.807
4279.203 13CH     1.070 -0.938
4279.210    Y I   4.003 -0.500
4279.216   Ni II  6.616 -1.997
4279.233 13CH     0.916 -3.652
4279.271 13CH     1.862 -4.588
4279.314    V I   2.616 -4.643
4279.318   Fe I   4.559 -3.060
4279.420 13CH     1.070 -0.955
4279.431   CN     0.545 -4.391
4279.467 12CH     3.175 -1.030
4279.482   Nb I   1.079 -1.190
4279.487 12CH     0.051 -1.676
4279.488   Fe I   3.883 -1.590
4279.500   Sm I   0.378 -1.960
4279.517 12CH     3.174 -1.039
4279.541   Mn I   4.726 -1.200
4279.550   Ni II  8.767 -2.300
4279.562 13CH     2.100 -1.680
4279.592 12CH     3.175 -3.946
4279.623 12CH     0.915 -3.652
4279.623 13CH     2.100 -1.661
4279.636    V II  1.686 -3.788
4279.654   Ca I   5.689 -2.552
4279.667   Sm I   0.277 -0.520
4279.683 13CH     0.051 -1.676
4279.704   Nb I   1.505 -1.070
4279.711 12CH     0.916 -0.973
4279.711 12CH     0.051 -1.676
4279.740   Sm I   0.185 -1.240
4279.744 12CH     0.915 -0.991
4279.754   Ni I   4.266 -1.776
4279.788 13CH     2.448 -3.873
4279.791 13CH     2.351 -0.749
4279.801 13CH     2.370 -4.090
4279.808   Sc I   3.101 -3.235
4279.812   Cr I   4.402 -4.118
4279.832 12CH     0.916 -3.652
4279.835 12CH     2.543 -1.185
4279.869   Fe I   2.858 -2.460
4279.869   Cr I   3.890 -4.473
4279.880   Fe I   4.191 -3.107
4279.883 12CH     2.543 -1.196
4279.907 13CH     0.051 -1.676
4279.923   Ti I   2.345 -3.194
4279.929   Sc II  0.595 -2.945
4279.940   Sm I   0.248 -1.000
4279.941   Ce I   0.902 -2.330
4279.953 12CH     0.051 -2.957
4279.978 13CH     0.051 -2.957
4279.984 12CH     2.543 -4.014
4279.997 13CH     2.938 -1.828
4280.019    P I   6.936 -2.500
4280.024 13CH     0.916 -0.973
4280.028 13CH     0.915 -0.991
4280.030 12CH     0.051 -1.610
4280.046 12CH     0.777 -1.664
4280.052   Ti I   2.318 -0.835
4280.081   Fe I   3.017 -4.742
4280.085   Cr I   3.011 -1.524
4280.116 13CH     2.351 -0.760
4280.136   Ce I   0.735 -0.590
4280.140 12CH     0.051 -2.957
4280.153   Ni I   4.154 -3.076
4280.154   Nd I   1.499 -0.712
4280.165 13CH     0.051 -2.957
4280.172   Cr I   3.849 -0.995
4280.173 13CH     0.777 -1.664
4280.192   CN     0.483 -4.774
4280.196 13CH     2.938 -1.817
4280.198 13CH     0.777 -3.248
4280.200 12CH     1.862 -4.588
4280.212   Ce I   1.339 -1.970
4280.217 12CH     0.051 -1.610
4280.250   Ce I   0.977 -2.960
4280.259   La I   0.131 -0.500
4280.262 13CH     0.051 -1.610
4280.268 13CH     0.993 -3.652
4280.275   Sc II  8.255 -3.790
4280.277   Tm I   3.592 -3.090
4280.287   Tm I   3.766 -0.910
4280.297 12CH     0.680 -3.511
4280.297 13CH     0.680 -3.511
4280.310 12CH     0.777 -3.248
4280.312 13CH     2.771 -2.183
4280.314 13CH     1.070 -3.652
4280.317 13CH     1.657 -4.634
4280.318   Ce I   1.206 -1.390
4280.320   Sm I   0.104 -1.740
4280.323 13CH     2.100 -3.994
4280.325 12CH     0.777 -1.622
4280.325   Cr II  3.105 -4.372
4280.337   Fe I   4.103 -4.609
4280.354   Tm I   4.110 -2.240
4280.359 12CH     0.680 -3.511
4280.359 13CH     0.680 -3.511
4280.363   Cr I   3.435 -1.735
4280.392 12CH     1.657 -4.634
4280.403   Cr I   3.850 +0.290
4280.409 12CH     0.388 -1.740
4280.414 12CH     1.919 -4.693
4280.449 13CH     0.051 -1.610
4280.451 13CH     2.543 -4.014
4280.451   NH     2.855 -2.915
4280.463   Cl I   8.922 -3.300
4280.471   Fe I   3.047 -2.944
4280.484 13CH     0.777 -1.622
4280.491   Gd I   0.354 -0.500
4280.513 12CH     1.976 -4.693
4280.526 12CH     0.777 -1.664
4280.529   CN     0.632 -4.612
4280.535   Fe I   3.237 -2.200
4280.559 13CH     0.388 -1.740
4280.561 13CH     1.919 -4.693
4280.568   Th I   0.690 -1.383
4280.582   Nb I   0.657 -1.280
4280.589 13CH     2.771 -2.195
4280.591   Yb I   7.080 -2.590
4280.623 12CH     0.388 -1.740
4280.629 13CH     0.777 -3.248
4280.631   Fe I   3.018 -4.849
4280.631   Cr I   3.087 -1.666
4280.644   Co II  5.089 -2.669
4280.653 13CH     0.777 -1.664
4280.683   NH     2.855 -2.915
4280.709   Ce I   1.296 -2.630
4280.710 13CH     2.370 -1.247
4280.713 13CH     1.976 -4.693
4280.722 13CH     2.283 -2.269
4280.741 12CH     0.777 -3.248
4280.747   Cr I   2.709 -4.311
4280.755 12CH     0.777 -1.622
4280.759   Cr I   3.011 -2.973
4280.765 12CH     0.993 -0.955
4280.774 13CH     0.388 -1.740
4280.780   Sm I   0.485 +0.060
4280.782   Fe I   4.415 -3.152
4280.803 12CH     2.100 -1.680
4280.818 13CH     0.915 -3.652
4280.832   Ni I   4.419 -2.922
4280.838 13CH     2.550 -3.873
4280.843 13CH     2.370 -1.232
4280.845 13CH     0.388 -3.001
4280.849   Co II  7.884 -3.840
4280.856 12CH     2.100 -3.994
4280.856 12CH     0.388 -3.001
4280.861   Cr I   3.698 -4.209
4280.872   Mo I   3.782 -1.118
4280.875 12CH     0.993 -3.652
4280.884   Cr I   3.422 -1.440
4280.889 12CH     0.993 -3.652
4280.915 13CH     2.283 -2.284
4280.915 13CH     0.777 -1.622
4280.928    V I   2.505 -4.587
4280.931 12CH     2.938 -1.828
4280.933 12CH     0.388 -1.675
4280.946   Co I   3.665 -2.335
4280.948 12CH     2.100 -1.661
4280.970   Cr I   3.010 -1.626
4280.987   Ce I   0.553 -0.610
4280.992   Ce I   0.969 -1.000
4280.999 12CH     0.993 -0.973
4281.009   Sm I   0.000 -1.210
4281.010   Cr I   3.125 -3.163
4281.027 13CH     0.388 -3.001
4281.032   Cr I   3.113 -2.507
4281.038 12CH     0.388 -3.001
4281.049   Cr II  3.105 -4.005
4281.051   Yb I   6.877 -3.530
4281.054 12CH     2.938 -4.805
4281.060 12CH     2.938 -4.930
4281.068   Th I   0.189 -1.746
4281.073 13CH     3.175 -3.946
4281.086   Co I   3.952 -3.824
4281.097   Mn I   2.920 -0.420
4281.109 13CH     0.993 -0.955
4281.115 12CH     0.388 -1.675
4281.117 13CH     0.388 -1.675
4281.152   Ce I   0.553 -2.130
4281.153   Mo I   2.646 -1.884
4281.162 13CH     1.611 -4.323
4281.183 12CH     2.938 -1.817
4281.274 12CH     1.611 -4.323
4281.298 13CH     0.388 -1.675
4281.313 13CH     0.993 -0.973
4281.319   Fe II  7.627 -4.712
4281.342   Ti I   3.113 -3.883
4281.364   Ti I   0.813 -1.359
4281.381 12CH     2.370 -1.247
4281.415   Th I   1.049 -1.300
4281.447 12CH     2.370 -3.994
4281.474   Yb I   7.211 -2.710
4281.480 12CH     2.370 -4.090
4281.498 13CH     0.843 -3.652
4281.528   Co I   2.871 -3.706
4281.529 12CH     2.550 -3.873
4281.537   Ca I   5.882 -2.676
4281.545   Ca I   4.780 -3.825
4281.546 12CH     2.370 -1.232
4281.559   Cr I   3.556 -3.041
4281.564   Ce I   1.582 -3.270
4281.569   CN     0.561 -4.391
4281.586 12CH     2.550 -0.728
4281.591   Fe I   2.453 -4.100
4281.628   Mn I   4.726 -1.715
4281.630 12CH     2.768 -4.573
4281.690 12CH     2.550 -0.739
4281.709   Ti I   2.408 -1.500
4281.734 13CH     1.034 -3.886
4281.747 12CH     2.550 -3.873
4281.753 13CH     2.370 -3.994
4281.821   Mo I   2.063 -1.802
4281.841 12CH     1.034 -3.886
4281.848 13CH     2.938 -4.805
4281.866 12CH     0.843 -3.572
4281.912   Ce I   0.721 -0.980
4281.938   Ru I   1.928 -1.150
4281.949   Mn II  5.373 -2.554
4281.960 12CH     0.843 -0.992
4281.971 13CH     1.034 -3.886
4281.980 12CH     0.843 -1.011
4281.992   CN     0.498 -4.767
4282.002 13CH     2.543 -1.196
4282.023    U I   0.036 -1.672
4282.028 13CH     2.351 -3.873
4282.036   Ti I   2.297 -2.342
4282.041   Th I   0.765 -0.778
4282.055 12CH     2.283 -2.269
4282.070 13CH     2.283 -4.805
4282.074 12CH     0.843 -3.652
4282.077 12CH     1.034 -3.886
4282.080   Zr I   2.211 +0.130
4282.088 12CH     3.476 -2.807
4282.092 13CH     2.543 -1.185
4282.107 13CH     2.547 -2.496
4282.112 13CH     2.452 -3.873
4282.154 13CH     0.993 -3.652
4282.160 12CH     2.283 -2.284
4282.160 13CH     2.771 -4.930
4282.162   Co II  7.593 -1.483
4282.189   Ti I   3.161 -1.260
4282.191   Zr I   0.651 -0.560
4282.206   Ru I   0.811 -1.930
4282.208   Sm I   0.388 +0.463
4282.208   Ca I   4.769 -2.597
4282.231 12CH     2.283 -4.805
4282.237 13CH     0.843 -2.900
4282.244 13CH     0.843 -2.900
4282.285 13CH     2.102 -1.661
4282.288 13CH     0.918 -3.652
4282.320 13CH     2.547 -2.508
4282.358 13CH     0.785 -4.942
4282.377    W I   2.387 -0.370
4282.378   Cr I   3.011 -1.362
4282.399   Cr II  8.370 -3.576
4282.403   Fe I   2.174 -1.100
4282.415   Cr I   2.710 -3.961
4282.417 13CH     1.611 -4.323
4282.422 13CH     2.102 -1.680
4282.435   Nd I   0.471 -0.460
4282.442 13CH     2.163 -4.234
4282.446 12CH     3.476 -2.816
4282.452   Pr I   0.550 -0.102
4282.454   Mo I   2.916 -1.807
4282.460    U I   0.569 -1.242
4282.490   Mn II  5.520 -1.679
4282.529 12CH     1.611 -4.323
4282.560   Nd I   0.064 -1.210
4282.562   Co I   3.568 -1.698
4282.568   Ca I   6.016 -2.229
4282.598   Fe II  7.706 -4.687
4282.618   Ti I   1.734 -2.113
4282.657   Tm I   4.265 -2.770
4282.694   Cr I   3.892 -3.440
4282.698   Ti I   1.873 -0.200
4282.710   Cr I   3.011 -1.725
4282.741 12CH     2.771 -2.183
4282.767 12CH     0.918 -0.973
4282.781   Gd I   1.616 -0.734
4282.785   Ti I   2.297 -1.995
4282.810   Yb I   5.671 -2.040
4282.834   Sm I   0.282 +0.179
4282.853 12CH     2.452 -0.739
4282.861 12CH     1.978 -4.693
4282.864 12CH     0.918 -3.652
4282.877 12CH     2.771 -2.195
4282.888 12CH     0.918 -3.652
4282.900    V I   1.868 -0.687
4282.921   Fe I   3.634 -3.634
4282.935   Tm I   4.531 -3.480
4282.940   CN     0.651 -4.616
4282.947 13CH     2.550 -0.728
4282.960 13CH     2.550 -0.739
4282.980 12CH     2.771 -4.930
4282.984 13CH     0.843 -3.572
4282.986 12CH     0.918 -0.991
4283.004 13CH     2.941 -4.930
4283.010   Ca I   1.886 -0.224
4283.015 12CH     2.452 -3.873
4283.024   Cr I   4.207 -0.770
4283.037   Cr II  9.663 -4.395
4283.042 13CH     2.372 -4.090
4283.061 13CH     1.978 -4.693
4283.064   Fe I   3.547 -3.276
4283.081 13CH     0.918 -0.973
4283.094   Ba I   1.413 +0.090
4283.096   Ca I   5.741 -4.921
4283.101 12CH     2.452 -3.873
4283.137   Cr I   4.208 -1.461
4283.184 13CH     2.102 -3.994
4283.184   Mn II  6.494 -4.628
4283.232    V II  6.101 -4.540
4283.246   Sc I   2.139 -1.709
4283.246   CN     1.388 -4.922
4283.254   Fe I   3.547 -4.237
4283.263 12CH     2.452 -0.749
4283.265   Tm I   2.766 -1.530
4283.270 13CH     0.918 -0.991
4283.273   CN     0.510 -4.995
4283.284   Mo I   2.918 -1.798
4283.294    V II  6.457 -2.039
4283.320   Co I   2.630 -4.780
4283.329    V II  6.479 -0.864
4283.387   CN     1.655 -4.857
4283.404   Ca I   5.741 -3.875
4283.404   Fe I   2.609 -3.894
4283.406   NH     2.754 -3.112
4283.425   NH     2.754 -3.112
4283.463   Cr I   3.011 -4.090
4283.468   Sc I   2.139 -4.004
4283.476 12CH     2.547 -2.496
4283.487 13CH     2.768 -4.573
4283.490   Sm I   0.101 -0.292
4283.518   Th I   1.145 -1.206
4283.522   Cr II  8.355 -2.945
4283.546   Ce I   0.737 -2.290
4283.553   Sc I   2.109 -0.638
4283.554 13CH     3.174 -1.039
4283.560   Co I   3.191 -3.363
4283.606 12CH     2.547 -2.508
4283.611 12CH     2.102 -1.661
4283.636   CN     0.513 -4.952
4283.636   Tm I   2.971 -2.340
4283.645   CN     0.513 -4.959
4283.665 12CH     2.102 -1.680
4283.667   Ca I   5.883 -4.013
4283.703   Cr I   3.122 -4.088
4283.718 12CH     2.102 -3.994
4283.725 13CH     3.175 -1.030
4283.729 12CH     2.037 -4.693
4283.733   Sc I   2.146 -1.695
4283.769   Mn II  5.373 -2.204
4283.771   Fe I   4.154 -2.779
4283.780 13CH     0.773 -3.652
4283.784   Ti I   1.969 -3.783
4283.801    W I   1.508 -1.260
4283.847    V I   2.575 -0.595
4283.860   Fe I   1.000 -5.800
4283.897   Ti I   2.267 -4.850
4283.898   Ca I   4.780 -2.199
4283.919   CN     0.561 -4.378
4283.936   Fe I   4.313 -3.397
4283.967   Cr I   3.013 -2.500
4283.984 13CH     2.037 -4.693
4284.030 13CH     1.568 -4.313
4284.039   Cr I   3.013 -1.237
4284.045    V I   1.849 +0.000
4284.061 13CH     0.918 -3.652
4284.068   Fe II  7.629 -4.174
4284.074   Ce I   1.319 -1.070
4284.077   Fe I   4.154 -3.145
4284.082   Ti I   1.502 -2.977
4284.085   Mn I   2.953 -1.100
4284.087 13CH     2.372 -1.232
4284.105   CN     1.518 -4.588
4284.123 13CH     2.452 -0.739
4284.127 12CH     0.773 -3.572
4284.135   CN     0.516 -4.876
4284.144   CN     0.516 -4.933
4284.177 12CH     1.568 -4.313
4284.188   Cr II  3.854 -1.897
4284.208 13CH     2.372 -1.247
4284.224 12CH     0.773 -1.011
4284.235 12CH     0.773 -1.031
4284.241 12CH     0.785 -4.942
4284.249   Fe I   4.371 -3.414
4284.280   Sc I   2.109 -1.768
4284.315   Ce I   3.193 -0.100
4284.329   Ru I   1.123 -0.800
4284.333 12CH     0.773 -3.652
4284.349 13CH     0.845 -3.652
4284.405   Fe I   2.990 -2.730
4284.406   Ca I   4.624 -3.173
4284.408   Fe I   4.371 -3.285
4284.429   Mn II  5.370 -1.957
4284.435   Ca I   4.131 -4.633
4284.447 13CH     2.452 -0.749
4284.467 13CH     0.773 -1.031
4284.482 13CH     0.773 -1.011
4284.506   Sm I   0.040 -2.210
4284.509   Nd I   0.631 -0.170
4284.577   Cr I   3.556 -3.655
4284.585   Mo I   2.680 -0.599
4284.645   NH     2.766 -2.869
4284.671   Ni I   3.193 -1.330
4284.684   NH     2.766 -2.869
4284.687   Cr II  8.356 -2.034
4284.695 12CH     0.751 -1.702
4284.699   Ti I   2.427 -1.237
4284.699   Fe I   3.430 -3.498
4284.712   Cr I   2.889 -1.286
4284.713   Cr I   3.013 -2.652
4284.724 12CH     2.372 -4.090
4284.729   CN     0.498 -4.758
4284.739 12CH     2.547 -1.185
4284.745   CN     0.520 -4.809
4284.756   CN     0.520 -4.914
4284.788 13CH     0.751 -1.702
4284.790 12CH     2.372 -1.232
4284.812 12CH     0.845 -0.992
4284.819   CN     1.388 -4.917
4284.820   Cr I   3.013 -1.801
4284.841 13CH     3.179 -3.601
4284.858 13CH     2.941 -1.817
4284.865   Ti I   2.396 -1.322
4284.873   Ca I   6.035 -4.438
4284.880 12CH     2.372 -1.247
4284.884 13CH     0.751 -3.190
4284.887   Ni I   3.898 -1.065
4284.887 12CH     2.547 -4.014
4284.895 12CH     0.845 -3.572
4284.926 12CH     0.845 -3.652
4284.939    W I   2.422 -0.720
4284.943   Yb I   4.014 -2.620
4284.946 12CH     2.372 -3.994
4284.959   CN     1.655 -4.851
4284.961   Tm I   4.459 -2.570
4284.975   Th I   2.054 -0.505
4284.980   Ti I   1.739 -0.350
4284.999 12CH     0.751 -3.190
4285.009 12CH     0.845 -1.011
4285.020   Ca I   5.884 -4.399
4285.032 12CH     0.751 -1.654
4285.045 13CH     2.941 -1.828
4285.052   Ca I   6.018 -3.019
4285.070   Cr I   4.389 -4.143
4285.071 12CH     0.751 -1.702
4285.073 13CH     2.550 -3.873
4285.083   Fe II  9.962 -4.321
4285.097 13CH     0.845 -0.992
4285.111   Fe I   4.559 -3.609
4285.120   Tb I   0.816 -0.390
4285.120   CN     0.651 -4.601
4285.121 12CH     2.547 -1.196
4285.141 13CH     1.569 -4.313
4285.152   Cr I   3.013 -2.826
4285.159 13CH     0.751 -1.654
4285.165 13CH     0.751 -1.702
4285.168 13CH     0.773 -3.572
4285.176   Ni I   3.399 -2.395
4285.184   Ca I   4.763 -2.458
4285.194   Ce I   0.977 -1.490
4285.216 13CH     0.751 -3.190
4285.242 13CH     3.179 -3.610
4285.253 13CH     2.372 -3.994
4285.266 13CH     0.845 -1.011
4285.268   Co II  3.420 -3.359
4285.287   Fe I   3.943 -4.480
4285.288 12CH     1.569 -4.313
4285.295   Ti II  5.216 -2.020
4285.332 12CH     0.751 -3.190
4285.353   Fe II  6.088 -3.357
4285.356 13CH     2.547 -4.014
4285.361   Ce I   0.910 -0.220
4285.365 12CH     0.751 -1.654
4285.380 12CH     0.033 -1.734
4285.402   Ce I   3.889 -1.600
4285.405   Ce I   1.676 -0.530
4285.415   Mn II  5.107 -4.192
4285.431   CN     1.518 -4.582
4285.442   Fe I   3.237 -1.326
4285.443   Ti I   2.333 -1.172
4285.474   CN     0.524 -4.750
4285.476   Tm I   3.797 -1.450
4285.483   Ca I   6.035 -2.437
4285.487   CN     0.524 -4.900
4285.488   Sm I   0.277 -0.850
4285.492 13CH     0.751 -1.654
4285.530 12CH     0.033 -1.734
4285.539 13CH     0.033 -1.734
4285.566   Cr I   3.013 -3.945
4285.572   CN     0.508 -4.926
4285.577   Ti I   3.104 -3.004
4285.595   Mo I   2.291 -2.283
4285.615    V I   3.299 -3.095
4285.650   Cr II  7.380 -3.274
4285.682   Ce I   0.621 -1.330
4285.690 13CH     0.033 -1.734
4285.695   Ti I   1.981 -3.721
4285.716   Fe II  7.845 -2.635
4285.723 12CH     2.941 -4.930
4285.738   NH     2.887 -2.841
4285.747   Mn I   4.666 -3.214
4285.775   Co I   0.174 -3.535
4285.800 12CH     0.371 -1.798
4285.814   Yb I   5.633 -2.700
4285.815   Gd I   0.812 +0.253
4285.822   Fe I   3.640 -1.910
4285.826   Sc I   2.111 -1.764
4285.846 12CH     2.941 -1.817
4285.881   Yb I   8.055 -0.850
4285.898 12CH     2.163 -4.234
4285.904   Os I   1.614 -1.570
4285.918 13CH     0.371 -1.798
4285.942   Cr I   4.186 -3.148
4285.945 12CH     0.371 -1.798
4285.960 12CH     0.033 -2.867
4285.982 12CH     2.941 -1.828
4285.982 13CH     0.033 -2.867
4285.985   Ce I   1.365 -2.020
4285.992   Mn I   4.666 -3.734
4286.004   Ti I   0.826 -0.296
4286.013 13CH     0.845 -3.572
4286.014    W I   1.655 -1.100
4286.017 12CH     3.179 -3.601
4286.028   NH     2.887 -2.841
4286.063 13CH     0.705 -3.652
4286.063 13CH     0.371 -1.798
4286.069 12CH     0.033 -1.654
4286.083 12CH     0.034 -2.867
4286.100   Mn II  5.520 -3.658
4286.105 12CH     2.941 -4.805
4286.105 13CH     0.034 -2.867
4286.120   Gd I   0.213 -0.962
4286.122 12CH     2.771 -4.573
4286.135    V II  1.686 -3.117
4286.152   Ti I   3.186 -1.635
4286.173 12CH     3.179 -1.030
4286.182   Th I   2.197 -0.510
4286.192 12CH     0.034 -1.654
4286.192   Co II  7.887 -2.938
4286.198   Nb I   1.574 -0.700
4286.228   Ce I   0.559 -2.200
4286.229   Th I   0.789 -1.035
4286.238 12CH     2.039 -4.693
4286.248   CN     0.578 -4.378
4286.265 13CH     0.033 -1.654
4286.280   Fe II  7.708 -1.715
4286.298 12CH     3.179 -3.946
4286.304   CN     0.528 -4.697
4286.317   CN     0.529 -4.890
4286.326   NH     2.782 -2.727
4286.344 13CH     0.371 -2.914
4286.359 12CH     0.371 -2.914
4286.362   Ti I   2.305 -2.663
4286.371   Ti I   3.062 -3.983
4286.376 12CH     3.179 -3.610
4286.381   Ta I   2.378 -0.460
4286.388 12CH     0.705 -3.567
4286.388 13CH     0.034 -1.654
4286.390   NH     2.782 -2.727
4286.409    V I   1.860 -0.597
4286.413   CN     0.510 -4.813
4286.429 13CH     0.775 -3.652
4286.432   Fe I   2.949 -2.570
4286.436   Ti I   2.318 -2.843
4286.450   Co II  8.594 -2.227
4286.459   Ce I   2.373 -0.560
4286.460 13CH     2.452 -3.873
4286.462 13CH     0.371 -2.914
4286.466 12CH     0.371 -1.718
4286.467   Fe II  9.962 -4.146
4286.469   Tm I   4.140 -2.100
4286.473 13CH     3.476 -2.807
4286.477 12CH     0.371 -2.914
4286.483   Ce I   3.217 -3.400
4286.489 12CH     0.705 -1.047
4286.491 12CH     0.705 -1.032
4286.493 13CH     2.039 -4.693
4286.498   Ce I   1.796 -1.000
4286.503   Zr I   0.972 -1.610
4286.517 13CH     2.938 -4.930
4286.521   Ce I   1.325 -2.110
4286.523   Ti I   2.738 -2.776
4286.554   Sc I   2.111 -0.778
4286.556   Er I   0.624 +0.326
4286.559 12CH     3.179 -1.039
4286.579   Ti I   3.166 -4.194
4286.583 12CH     0.371 -1.718
4286.592 12CH     0.705 -3.652
4286.616 13CH     0.371 -1.718
4286.619   Fe I   4.220 -4.386
4286.620   Ir I   1.515 -2.270
4286.624 13CH     3.476 -2.816
4286.648   Sm I   0.434 -0.970
4286.673 12CH     2.938 -2.090
4286.676   Cr I   3.013 -4.593
4286.697 13CH     0.705 -1.047
4286.718   CN     0.513 -4.751
4286.723 13CH     0.705 -1.032
4286.734 13CH     0.371 -1.718
4286.777   Ca I   5.885 -3.623
4286.802 12CH     2.938 -4.930
4286.826   Cr I   3.556 -4.089
4286.828   Tm I   3.947 -1.700
4286.842   Yb I   5.341 -2.630
4286.854   Ti I   2.334 -1.586
4286.863   Fe I   3.417 -1.756
4286.874 12CH     0.775 -1.011
4286.880   Tb I   1.384 -0.130
4286.900    V I   1.800 -4.811
4286.901 13CH     2.941 -4.805
4286.907 12CH     3.569 -4.160
4286.920   Ce I   2.373 -0.020
4286.920   Ce I   1.706 -0.660
4286.936 12CH     2.938 -2.079
4286.943 12CH     0.775 -3.572
4286.958   La I   1.946 +0.196
4286.959   Mo I   2.076 -2.184
4286.982 12CH     0.775 -3.652
4286.983   Fe I   3.943 -1.569
4286.984   Nb I   0.086 -0.890
4286.989   Cr I   3.845 -2.494
4287.000 13CH     2.547 -1.185
4287.045   Ru I   1.692 -0.870
4287.052 12CH     0.775 -1.031
4287.071   Mo I   2.063 -1.407
4287.096 13CH     2.653 -3.873
4287.131 13CH     0.775 -1.011
4287.144   Ce I   1.123 -0.880
4287.157 13CH     1.538 -3.717
4287.228   Fe I   4.559 -2.892
4287.245 13CH     2.547 -1.196
4287.245   Ni II  8.772 -1.900
4287.258   CN     0.534 -4.648
4287.273   CN     0.534 -4.884
4287.284 13CH     0.775 -1.031
4287.315 12CH     1.537 -1.501
4287.317 13CH     1.595 -3.794
4287.357 13CH     0.705 -3.567
4287.365   CN     0.513 -4.718
4287.376   Co I   3.568 -0.959
4287.396 13CH     2.554 -3.873
4287.403   Ti I   0.836 -0.441
4287.418 12CH     1.538 -3.717
4287.423   Cr I   3.013 -4.578
4287.435   Tm I   3.848 -1.950
4287.467 12CH     1.538 -1.490
4287.469 12CH     1.595 -1.492
4287.469 13CH     1.483 -3.707
4287.482 13CH     1.528 -4.304
4287.486 13CH     0.895 -2.364
4287.488 12CH     0.341 -3.037
4287.489   Ti I   2.778 -2.765
4287.491 12CH     0.341 -3.037
4287.541 13CH     0.341 -3.037
4287.545 13CH     0.341 -3.037
4287.548 13CH     0.895 -2.316
4287.563    V II  6.100 -4.741
4287.569 12CH     1.595 -3.794
4287.570 12CH     0.002 -3.017
4287.574 12CH     0.002 -3.017
4287.585    V I   3.283 -4.480
4287.606   Ce I   0.740 -1.390
4287.620 12CH     1.595 -1.483
4287.631 12CH     1.483 -1.512
4287.653 13CH     1.537 -1.501
4287.662 13CH     0.002 -3.017
4287.664   CN     0.670 -4.605
4287.664 12CH     1.528 -4.304
4287.666 13CH     0.002 -3.017
4287.699   Ti I   0.818 -4.775
4287.738 12CH     1.483 -3.707
4287.745 13CH     3.372 -4.229
4287.765    V I   2.332 -1.928
4287.783   Tm I   4.141 -1.770
4287.784 13CH     3.179 -3.946
4287.787 12CH     1.483 -1.499
4287.793    V I   2.578 -0.023
4287.798   Tm I   4.096 -2.710
4287.802 12CH     2.653 -3.873
4287.826   Ba I   6.124 -1.870
4287.829   Tm I   3.505 -1.880
4287.829   Cr I   4.697 -4.186
4287.840   Na I   2.102 -3.190
4287.855 12CH     2.653 -0.718
4287.857 13CH     1.538 -1.490
4287.858    U I   0.000 -1.184
4287.859 13CH     1.595 -1.492
4287.872   Ti II  1.080 -1.790
4287.922 13CH     1.483 -1.512
4287.929 12CH     2.100 -4.693
4287.940   Fe I   3.430 -2.085
4287.948   Ce I   1.206 -2.680
4287.960   Cr I   4.440 -3.801
4287.960 12CH     2.653 -0.728
4287.960 13CH     3.372 -4.220
4287.982 13CH     1.654 -3.794
4287.982 13CH     2.771 -4.573
4287.986 13CH     0.775 -3.572
4287.993   Ni I   3.834 -0.294
4288.014 12CH     2.653 -3.873
4288.047   Th I   1.834 -0.828
4288.050   Pt I   1.922 -2.520
4288.054 13CH     0.895 -4.549
4288.063 13CH     1.595 -1.483
4288.065   Cr I   4.204 -1.890
4288.065   Mn II  5.370 -2.756
4288.126 13CH     1.483 -1.499
4288.131 12CH     1.654 -1.485
4288.143   Tm I   4.433 -3.760
4288.146   Fe I   2.756 -2.062
4288.146 12CH     2.554 -0.728
4288.150   Ti I   0.818 -1.926
4288.152    V II  5.840 -4.556
4288.174 13CH     2.938 -2.090
4288.185   Ti I   1.053 -1.643
4288.200    V II  3.796 -2.912
4288.209   Co II  5.089 -3.140
4288.222 13CH     1.430 -3.698
4288.225 12CH     1.654 -3.794
4288.238   Mo I   2.988 -1.567
4288.238   NH     2.757 -3.112
4288.245 13CH     2.100 -4.693
4288.251   Mn II  5.418 -3.650
4288.258   NH     2.757 -3.112
4288.279 12CH     1.654 -1.466
4288.308 12CH     2.554 -3.873
4288.328 13CH     0.641 -3.567
4288.338   CN     0.539 -4.604
4288.347   Cr I   4.613 -2.229
4288.354   CN     0.539 -4.881
4288.364   Ti I   2.250 -1.179
4288.383 12CH     1.430 -1.525
4288.387   Pt I   4.696 -1.570
4288.398 12CH     2.555 -3.873
4288.430   CN     0.516 -4.636
4288.455 13CH     1.528 -4.304
4288.458   Ni I   3.768 -4.322
4288.470   Th I   1.717 -0.370
4288.472   NH     2.801 -2.624
4288.496 12CH     1.430 -3.698
4288.507   Er I   0.000 -1.753
4288.512 13CH     0.707 -3.652
4288.529 13CH     2.938 -2.079
4288.535   CN     0.578 -4.365
4288.547 12CH     1.430 -1.510
4288.552   Cr I   3.092 -1.270
4288.557   Fe I   4.473 -2.413
4288.558   Fe II  7.706 -2.294
4288.560 12CH     2.555 -0.739
4288.568   NH     2.801 -2.624
4288.569   Co I   3.576 -1.889
4288.575 13CH     1.654 -1.485
4288.579   Tm I   4.368 -3.080
4288.594   Fe I   3.642 -3.545
4288.630 13CH     1.430 -1.525
4288.631   Mo I   1.470 -0.584
4288.634 12CH     0.641 -3.561
4288.637 12CH     1.528 -4.304
4288.663   Ce I   0.327 -0.800
4288.669   Th I   0.930 -1.148
4288.702   Rh I   0.966 -0.870
4288.726 12CH     0.641 -1.065
4288.736   Fe I   4.415 -3.818
4288.742 12CH     0.641 -1.048
4288.752    V II  1.687 -3.356
4288.766   Ce I   3.863 -0.670
4288.779 13CH     1.654 -1.466
4288.783   Ti I   0.826 -4.242
4288.807    V I   1.051 -2.734
4288.831    U I   0.775 -0.054
4288.834 12CH     0.641 -3.567
4288.838 13CH     1.430 -1.510
4288.902    V II  6.146 -3.740
4288.911 13CH     0.641 -1.065
4288.941 12CH     0.707 -1.032
4288.950 13CH     0.641 -1.048
4288.956   Fe I   2.586 -2.395
4288.983    V II  3.973 -4.718
4288.990   Fe I   4.559 -4.937
4288.994 12CH     0.707 -3.567
4289.020    V I   3.283 -3.179
4289.042 12CH     0.707 -3.652
4289.068    V II  6.529 -2.066
4289.070   Ti I   0.818 -0.380
4289.080   Fe I   3.368 -4.807
4289.081   Cr I   4.440 -1.323
4289.095 12CH     0.707 -1.047
4289.101   Mn I   4.666 -3.067
4289.130 13CH     1.539 -3.717
4289.144   Zr I   1.827 -1.680
4289.173 13CH     0.707 -1.032
4289.200 13CH     1.716 -3.794
4289.228   Ca I   4.780 -2.639
4289.274 13CH     1.484 -3.707
4289.283 12CH     3.372 -4.229
4289.295   Fe I   2.424 -3.981
4289.303 13CH     0.707 -1.047
4289.318 13CH     2.653 -0.718
4289.325 13CH     2.653 -0.728
4289.338 12CH     1.716 -1.467
4289.360   Ca I   1.879 -0.300
4289.382   Tm I   3.506 -2.120
4289.383 13CH     1.381 -3.632
4289.392 12CH     1.539 -3.717
4289.392   Ti I   1.997 -3.976
4289.396   CN     0.513 -4.743
4289.405   Mo I   2.623 -0.698
4289.408 12CH     0.728 -1.745
4289.417   Cr I   3.438 -4.567
4289.429 12CH     1.539 -1.501
4289.432 12CH     1.716 -3.794
4289.434   Nb I   0.740 -1.130
4289.441 12CH     1.539 -1.490
4289.447   Ce I   0.446 -0.590
4289.455   Ce I   2.995 -3.710
4289.462 13CH     1.596 -3.794
4289.469 13CH     0.728 -1.745
4289.486 12CH     1.716 -1.449
4289.505   Ce I   1.925 -1.770
4289.511 13CH     2.554 -0.728
4289.522   CN     0.545 -4.563
4289.533 13CH     0.641 -3.561
4289.539   CN     0.545 -4.880
4289.541 12CH     0.895 -2.364
4289.543 12CH     1.381 -1.540
4289.543 12CH     1.484 -3.707
4289.567 12CH     1.484 -1.512
4289.568 12CH     3.372 -4.220
4289.574 12CH     0.895 -4.549
4289.592 12CH     1.484 -1.499
4289.598   Mn II  5.373 -3.306
4289.606   CN     0.520 -4.565
4289.610   Tm I   4.364 -1.660
4289.648 13CH     0.729 -3.118
4289.662 12CH     1.381 -3.632
4289.686 12CH     0.895 -2.316
4289.694 12CH     0.728 -1.745
4289.714 12CH     1.381 -1.523
4289.714 12CH     1.596 -3.794
4289.717   Cr I   0.000 -0.361
4289.745 13CH     1.381 -1.540
4289.754 13CH     0.728 -1.745
4289.763   Fe II  7.707 -4.760
4289.765 12CH     1.596 -1.483
4289.765 12CH     1.596 -1.492
4289.765 12CH     0.729 -3.118
4289.766   Mo I   3.223 -1.375
4289.767 13CH     1.539 -1.501
4289.814   Ca I   6.021 -2.463
4289.817 12CH     0.729 -1.689
4289.824   CN     0.670 -4.591
4289.832 13CH     1.539 -1.490
4289.833 13CH     2.555 -0.739
4289.839 13CH     1.716 -1.467
4289.840   Ti I   2.236 -1.831
4289.857 13CH     1.484 -1.512
4289.861 13CH     1.432 -3.698
4289.878   Gd I   1.676 -0.590
4289.883   Pr I   0.422 -0.855
4289.896 13CH     0.729 -3.118
4289.908   Ti I   2.175 -0.555
4289.911 13CH     0.729 -1.689
4289.915   Fe I   3.397 -1.561
4289.931 13CH     1.484 -1.499
4289.932   Ce I   0.328 +0.150
4289.960   Cr I   3.011 -3.113
4289.960 13CH     1.381 -1.523
4289.964 13CH     0.707 -3.567
4289.990 13CH     0.670 -3.334
4290.012 13CH     1.015 -3.787
4290.014 12CH     0.729 -3.118
4290.018 13CH     0.670 -3.334
4290.019 12CH     0.670 -3.334
4290.045 13CH     1.716 -1.449
4290.047 12CH     0.670 -3.334
4290.055   Ce I   3.886 -1.360
4290.065 12CH     0.729 -1.689
4290.066   Mn I   4.666 -0.950
4290.096   Cr I   5.134 -4.242
4290.123   Si I   4.920 -4.247
4290.135 12CH     1.432 -3.698
4290.143 12CH     1.432 -1.525
4290.146 12CH     1.015 -3.787
4290.156 13CH     1.596 -1.492
4290.159 13CH     0.729 -1.689
4290.170   Mo I   2.680 -0.813
4290.177   Cr I   4.207 -2.940
4290.178 13CH     1.015 -3.787
4290.187 12CH     1.432 -1.510
4290.194   Ti I   2.408 -2.009
4290.200   Co I   2.871 -2.630
4290.209 13CH     1.596 -1.483
4290.215   Ti II  1.165 -0.848
4290.227   Fe I   3.417 -3.918
4290.264   Ni I   3.399 -2.286
4290.268   CN     0.510 -4.866
4290.289   Cr I   3.144 -3.039
4290.301   CN     0.513 -4.805
4290.301 13CH     1.656 -3.794
4290.308   Ce I   0.957 -2.150
4290.312 12CH     1.015 -3.787
4290.317   Fe I   3.417 -2.673
4290.353   Ti II  2.061 -2.330
4290.379   Fe I   2.988 -1.719
4290.380   CN     0.508 -4.934
4290.389 13CH     1.432 -1.525
4290.396   Cr I   4.575 -3.875
4290.428   Fe I   4.154 -1.532
4290.428   Ce I   0.559 -0.940
4290.440   Dy I   1.056 -0.970
4290.445 13CH     3.179 -1.030
4290.458   Ti I   2.154 -2.285
4290.467   CN     0.516 -4.749
4290.478 13CH     1.432 -1.510
4290.489 13CH     3.569 -4.160
4290.534   Cr I   3.847 -2.566
4290.541   Ce I   1.212 -3.140
4290.544 12CH     1.656 -3.794
4290.564 13CH     0.579 -3.561
4290.579 13CH     0.642 -3.567
4290.594   Ce I   0.559 -0.750
4290.598 12CH     1.656 -1.466
4290.601 12CH     2.102 -4.693
4290.610 12CH     1.656 -1.485
4290.610 13CH     3.179 -1.039
4290.620   Mn I   4.332 -2.522
4290.624   Fe I   3.634 -3.873
4290.629   Fe II  9.825 -3.911
4290.647 12CH     2.633 -1.174
4290.675   Ce I   1.775 -1.690
4290.693 12CH     2.633 -1.185
4290.729    V II  1.704 -3.693
4290.734   Ti I   3.062 -3.408
4290.760   Ca I   6.022 -3.636
4290.773   CN     0.520 -4.699
4290.785   Fe II  9.962 -4.558
4290.795 12CH     2.633 -4.014
4290.803   Ce I   1.155 -3.830
4290.813   Ca I   6.022 -3.011
4290.821   Sm I   0.282 -1.932
4290.835   CN     0.551 -4.525
4290.846 12CH     0.579 -3.489
4290.854   CN     0.551 -4.880
4290.859 13CH     1.382 -3.632
4290.865   Fe I   2.829 -2.131
4290.893   Ce I   1.520 -2.250
4290.895   CN     0.524 -4.501
4290.896   Ce I   1.048 -1.220
4290.918 13CH     1.333 -3.625
4290.918 13CH     2.102 -4.693
4290.929   Ti I   0.813 -0.430
4290.931 12CH     0.579 -1.084
4290.950   Nd I   1.402 -0.537
4290.962 12CH     0.579 -1.065
4290.969   Fe II  9.905 -4.878
4290.974   Ca I   6.039 -4.442
4290.977   Cr I   4.613 -1.906
4290.979   Ti I   2.297 -2.892
4290.990   Pr I   1.051 -0.642
4290.992   CN     0.596 -4.365
4290.993 12CH     0.642 -1.048
4291.001 13CH     1.780 -3.874
4291.005   Na I   2.104 -2.890
4291.032 12CH     0.642 -3.561
4291.047 12CH     0.579 -3.561
4291.051   Ti II  5.647 -3.851
4291.054 13CH     1.656 -1.485
4291.076 12CH     1.333 -1.556
4291.086 12CH     0.642 -3.567
4291.097 12CH     0.357 -1.868
4291.097 13CH     0.579 -1.084
4291.098 13CH     1.656 -1.466
4291.102   Fe II  9.825 -1.889
4291.116   NH     2.825 -2.543
4291.124 12CH     0.019 -1.805
4291.124 12CH     0.642 -1.065
4291.126   Ti I   2.267 +0.011
4291.130 12CH     1.780 -1.451
4291.132 12CH     1.382 -1.540
4291.139 12CH     1.382 -3.632
4291.148 13CH     0.579 -1.065
4291.171   Re I   2.061 -0.940
4291.178   Zr I   0.543 -1.370
4291.181 13CH     0.357 -1.868
4291.183   Nb I   1.043 -0.960
4291.183 12CH     0.357 -1.868
4291.191 12CH     1.382 -1.523
4291.192 13CH     2.941 -4.930
4291.195   Mo I   3.078 -0.731
4291.196   Ti I   1.739 -2.336
4291.202 13CH     0.642 -1.048
4291.203 12CH     1.333 -3.625
4291.205   Ce I   0.960 -1.820
4291.206   Ti II  5.638 -4.185
4291.216   CN     0.524 -4.652
4291.216 12CH     0.019 -1.805
4291.222 12CH     1.780 -3.874
4291.222   Cr II  8.227 -2.778
4291.238 13CH     1.333 -1.556
4291.250 13CH     0.019 -1.805
4291.251   Ca I   2.933 -1.373
4291.251   NH     2.825 -2.543
4291.255 12CH     1.333 -1.537
4291.268 13CH     0.357 -1.868
4291.279 12CH     1.780 -1.433
4291.290    V I   1.853 -0.733
4291.296   Mn I   4.268 -3.436
4291.299   Ti I   0.836 -3.962
4291.310 13CH     0.642 -1.065
4291.311   Tm I   2.054 -2.030
4291.318 13CH     2.633 -4.014
4291.334 13CH     1.382 -1.540
4291.342 13CH     0.019 -1.805
4291.345   Mo I   2.070 -2.811
4291.347   Zr I   0.519 -1.390
4291.399   Tm I   3.766 -1.200
4291.428   Fe I   2.728 -4.041
4291.437 13CH     1.382 -1.523
4291.458 13CH     1.333 -1.537
4291.464   Fe I   0.052 -4.080
4291.473   Fe I   1.557 -3.865
4291.478 12CH     2.941 -4.930
4291.485 13CH     1.490 -4.296
4291.493   Ti I   2.345 -1.714
4291.552 13CH     2.653 -3.873
4291.557   Ce I   1.254 -1.310
4291.570   CN     0.529 -4.736
4291.594   Fe I   4.415 -2.997
4291.612 12CH     2.941 -2.079
4291.655   Co I   3.952 -2.806
4291.667   NH     2.769 -2.869
4291.668   Re I   1.813 -1.360
4291.681 13CH     0.579 -3.489
4291.690 13CH     1.780 -1.451
4291.692 13CH     1.718 -3.794
4291.699 12CH     1.490 -4.296
4291.706   NH     2.769 -2.869
4291.735   Fe I   2.940 -5.061
4291.735   Ce I   1.709 -1.370
4291.738 12CH     2.941 -2.090
4291.758   Sc I   2.338 -4.367
4291.763   Cr I   4.616 -2.574
4291.797   CN     0.529 -4.609
4291.810   Th I   1.022 -0.765
4291.814    V I   2.138 +0.530
4291.819 13CH     0.358 -2.804
4291.835 12CH     0.358 -2.804
4291.837 13CH     2.879 -2.931
4291.849   Mn I   4.268 -3.827
4291.855   Ti I   2.318 -1.528
4291.863   Mn II  7.382 -3.399
4291.874   Ce I   0.674 -1.660
4291.885 13CH     0.358 -2.804
4291.892 12CH     0.020 -2.753
4291.902 12CH     0.358 -2.804
4291.904 13CH     1.780 -1.433
4291.911 13CH     0.020 -2.753
4291.924 12CH     1.718 -3.794
4291.933 13CH     0.642 -3.561
4291.953 13CH     2.555 -3.873
4291.955   Dy I   0.513 -1.020
4291.957   Cr I   3.422 -0.480
4291.960   Cr I   3.878 -1.030
4291.962 12CH     0.020 -2.753
4291.968 13CH     2.879 -2.942
4291.977 12CH     1.718 -1.449
4291.978   Co I   3.568 -1.702
4291.981 13CH     0.020 -2.753
4291.983 12CH     0.358 -1.767
4292.003 12CH     1.718 -1.467
4292.029   Nb I   0.049 -1.410
4292.044 12CH     0.020 -1.702
4292.049 12CH     0.358 -1.767
4292.069   Ni I   4.089 -1.041
4292.077    V I   2.359 -4.036
4292.101 13CH     0.358 -1.767
4292.114 12CH     0.020 -1.702
4292.117   Fe I   2.176 -3.170
4292.134   Mo I   1.382 -1.020
4292.143   Tm I   4.254 -2.070
4292.145 13CH     2.188 -4.236
4292.163   Fe I   2.588 -4.015
4292.167 13CH     0.358 -1.767
4292.180   Sm I   0.333 -0.910
4292.204 13CH     0.020 -1.702
4292.237   Mn II  5.380 -1.544
4292.239 13CH     1.334 -3.625
4292.241    V I   2.379 -1.654
4292.247   Co I   2.787 -1.681
4292.251   Fe II  7.708 -4.695
4292.266   CN     0.558 -4.490
4292.274 13CH     0.020 -1.702
4292.284   Fe I   2.198 -2.910
4292.286   CN     0.558 -4.882
4292.304   CN     0.528 -4.444
4292.306    V I   3.286 -3.845
4292.329 13CH     1.491 -4.296
4292.341   Ni I   3.898 -1.156
4292.383   Mn II  5.520 -2.956
4292.462   CN     0.690 -4.595
4292.473   Nb I   1.121 -0.880
4292.494   Co I   3.930 -3.942
4292.499 12CH     1.334 -1.556
4292.504 13CH     1.718 -1.467
4292.517   CN     0.534 -4.569
4292.518   Mn II  5.109 -4.803
4292.525 12CH     1.334 -3.625
4292.532   NH     2.922 -2.778
4292.537 13CH     1.718 -1.449
4292.540   Ca I   6.023 -4.671
4292.543 12CH     1.491 -4.296
4292.572   Ni I   4.088 -2.979
4292.576 12CH     1.334 -1.537
4292.580   Ce I   0.808 -0.630
4292.619 13CH     0.580 -3.561
4292.633   Ce I   1.495 -1.660
4292.661 13CH     1.334 -1.556
4292.668   Ti I   1.046 -1.805
4292.669   Ca I   6.040 -3.407
4292.749 13CH     3.273 -4.252
4292.753 13CH     0.519 -3.556
4292.763   Ti I   2.396 -2.345
4292.764   Ce I   0.561 -0.780
4292.779 13CH     1.334 -1.537
4292.805 13CH     1.289 -3.567
4292.885   Zn I   4.030 -3.530
4292.888   NH     2.922 -2.778
4292.900   Ce I   0.674 -1.420
4292.908 13CH     3.273 -4.242
4292.956 12CH     1.289 -1.575
4292.960   Tm I   3.283 -0.410
4292.961 13CH     2.633 -1.185
4293.011 12CH     0.519 -3.485
4293.017 12CH     0.580 -1.065
4293.035   Sc I   2.146 -3.779
4293.039 12CH     0.580 -3.489
4293.051   Fe I   4.209 -4.016
4293.061 13CH     2.633 -1.174
4293.073   CN     0.506 -4.949
4293.079 13CH     1.289 -1.575
4293.089 12CH     0.519 -1.104
4293.094 12CH     1.289 -3.567
4293.102 12CH     0.580 -3.561
4293.107   Ce I   0.621 -3.300
4293.117   Zr I   1.743 -1.010
4293.124 12CH     0.580 -1.084
4293.135 12CH     0.519 -1.084
4293.148 12CH     1.289 -1.553
4293.165   CN     1.420 -4.916
4293.168    V I   1.804 -2.888
4293.181 12CH     2.165 -4.693
4293.201 12CH     2.879 -2.931
4293.203 13CH     0.580 -1.065
4293.208 13CH     2.941 -2.079
4293.210   Ti I   3.154 -2.524
4293.212 12CH     0.519 -3.556
4293.215   Mo I   1.420 -0.797
4293.236 13CH     0.519 -1.104
4293.242 13CH     2.941 -2.090
4293.264 12CH     2.879 -2.942
4293.265   Cr I   4.207 -3.257
4293.279    V I   2.332 -2.718
4293.281   Ru I   1.123 -1.150
4293.290 13CH     0.580 -1.084
4293.291   CN     0.596 -4.353
4293.301 13CH     0.519 -1.084
4293.310 13CH     1.289 -1.553
4293.318   Co I   3.971 -3.196
4293.327    V II  3.799 -4.364
4293.330   Ti I   3.154 -2.387
4293.364   CN     0.539 -4.533
4293.368   CN     0.508 -4.826
4293.378   Cr I   4.208 -1.217
4293.392   CN     1.690 -4.852
4293.403   Ti I   2.495 -3.133
4293.417   Sc I   3.172 -3.368
4293.437 13CH     1.846 -3.874
4293.441   Ti I   2.427 -1.019
4293.493   Tm I   4.311 -1.080
4293.505   Ti I   3.171 -3.055
4293.524 13CH     2.664 -4.090
4293.543   Cr I   2.914 -1.200
4293.553 12CH     1.846 -1.435
4293.561 13CH     2.165 -4.693
4293.578   NH     2.945 -2.903
4293.595   Tm I   3.860 -2.800
4293.645 12CH     1.846 -3.874
4293.668 13CH     1.782 -3.874
4293.705 12CH     1.846 -1.418
4293.734   Mo I   3.390 -0.911
4293.735   Mo I   2.081 -1.830
4293.736   Sm I   0.185 -1.363
4293.744    V I   3.286 -2.444
4293.782 13CH     0.519 -3.485
4293.798   Fe I   2.433 -3.682
4293.798   Yb I   6.257 -3.420
4293.808   CN     0.510 -4.727
4293.814   Fe I   4.387 -4.256
4293.820   CN     0.566 -4.458
4293.823   Ti I   3.128 -3.874
4293.825   Fe I   4.191 -4.717
4293.839   CN     0.534 -4.392
4293.841   CN     0.566 -4.886
4293.853   Ti I   2.345 -4.744
4293.870 13CH     2.657 -3.873
4293.874 13CH     0.580 -3.489
4293.877   CN     0.520 -4.929
4293.880   Mo I   1.360 -1.323
4293.883   Ca I   4.769 -3.006
4293.889 12CH     1.782 -3.874
4293.946 12CH     1.782 -1.433
4293.948   Os I   1.841 -0.610
4293.958   Fe I   4.301 -3.715
4293.974 13CH     1.290 -3.567
4293.983 12CH     1.782 -1.451
4293.997    P I   6.985 -2.000
4294.038   Fe I   2.559 -2.443
4294.064   CN     1.552 -4.582
4294.094   Ti II  1.084 -0.930
4294.099    W I   1.650 -1.100
4294.120   Co II  8.736 -2.989
4294.125   Fe I   1.484 -1.110
4294.152   CN     0.529 -4.728
4294.169 12CH     0.709 -1.794
4294.177   Nd I   0.933 -0.978
4294.178 13CH     1.846 -1.435
4294.186   Mn I   4.258 -3.804
4294.188 13CH     2.684 -4.805
4294.201 13CH     0.709 -1.794
4294.219 12CH     1.290 -1.575
4294.234 12CH     2.664 -1.444
4294.263 12CH     1.290 -3.567
4294.272   Ti I   2.318 -1.762
4294.282   NH     2.754 -2.857
4294.289   NH     2.754 -2.857
4294.299   NH     2.852 -2.475
4294.317 12CH     1.290 -1.553
4294.337    V I   3.278 -4.388
4294.343 13CH     1.290 -1.575
4294.350 12CH     2.664 -4.090
4294.350   CN     0.545 -4.498
4294.372   CN     0.513 -4.642
4294.376 12CH     0.709 -1.794
4294.380   Ta I   1.655 -1.240
4294.396 13CH     1.846 -1.418
4294.407 13CH     0.709 -1.794
4294.423   NH     2.945 -2.903
4294.440 12CH     2.664 -1.431
4294.452   Ti I   3.178 -1.575
4294.457   Mn I   5.349 -3.544
4294.477 13CH     0.709 -3.055
4294.479   NH     2.852 -2.475
4294.479 13CH     1.290 -1.553
4294.544 13CH     1.782 -1.451
4294.546 13CH     1.442 -3.822
4294.564 13CH     1.365 -3.822
4294.571 13CH     1.782 -1.433
4294.590   Tm I   4.288 -3.750
4294.599 12CH     0.709 -3.055
4294.605    W I   0.366 -0.735
4294.618 13CH     0.521 -3.556
4294.632 12CH     2.657 -0.718
4294.653 13CH     0.709 -3.055
4294.673 12CH     0.709 -1.729
4294.680 13CH     2.664 -1.444
4294.686 13CH     2.756 -3.873
4294.688   Ti II  5.207 -2.110
4294.708   Ti I   2.305 -2.249
4294.716   CN     1.420 -4.911
4294.734 13CH     0.709 -1.729
4294.752   Ce I   1.027 -2.340
4294.752   Ce I   2.650 -3.060
4294.765   Ce I   1.274 -1.210
4294.764   Sc II  0.605 -1.390
4294.774 12CH     0.709 -3.055
4294.774 12CH     3.574 -4.160
4294.776 13CH     1.520 -3.822
4294.782   Hf I   0.292 -1.310
4294.789   Ru I   1.063 -1.090
4294.789   Zr I   0.687 -0.530
4294.791 12CH     2.657 -3.873
4294.799   Co II  8.536 -3.048
4294.800 13CH     1.291 -3.725
4294.823   Cr II  8.363 -1.989
4294.833   Cr I   3.092 -2.198
4294.848 12CH     0.709 -1.729
4294.883 13CH     0.463 -3.485
4294.885 12CH     2.658 -3.873
4294.891 12CH     3.273 -4.252
4294.897   Ce I   0.808 -1.750
4294.907   Fe I   3.267 -2.409
4294.909 13CH     0.709 -1.729
4294.918   CN     1.690 -4.845
4294.930   Ce I   2.995 -2.660
4294.930   Dy I   2.093 +0.040
4294.933 13CH     2.664 -1.431
4294.963   Ni II  9.588 -3.828
4294.976   Ce I   1.482 -1.410
4294.996   Ti I   2.239 -1.625
4294.999 12CH     0.521 -1.084
4295.005 12CH     0.521 -3.485
4295.012 13CH     1.247 -3.516
4295.013   Fe I   4.191 -4.908
4295.024   Yb I   5.613 -2.650
4295.036   Th I   2.203 -0.277
4295.039   Yb I   5.341 -2.700
4295.044 12CH     2.658 -0.728
4295.064   Co I   3.576 -3.770
4295.077 13CH     3.377 -4.220
4295.077 12CH     0.521 -3.556
4295.081 12CH     1.365 -3.725
4295.083 12CH     0.521 -1.104
4295.086   Cr I   3.168 -2.968
4295.086 12CH     1.441 -3.725
4295.088   CN     0.516 -4.569
4295.103   Tm I   4.301 -2.180
4295.105    V I   2.575 -1.750
4295.118 12CH     0.463 -3.423
4295.156 12CH     3.273 -4.242
4295.158 12CH     1.247 -1.595
4295.166 12CH     1.365 -1.011
4295.166 13CH     0.521 -1.084
4295.169 12CH     1.442 -0.994
4295.186 12CH     0.463 -1.127
4295.186 13CH     3.377 -4.229
4295.202 12CH     1.365 -1.028
4295.214 12CH     1.441 -1.011
4295.218   Cr II  8.348 -2.281
4295.220   Nd I   0.742 -1.360
4295.225 13CH     1.219 -3.725
4295.230 13CH     0.521 -1.104
4295.245 13CH     1.247 -1.595
4295.249 12CH     0.463 -1.105
4295.287 12CH     1.365 -3.822
4295.291 12CH     1.291 -3.725
4295.295 13CH     1.600 -3.822
4295.297 12CH     1.442 -3.822
4295.299   Cr II  3.887 -4.471
4295.306 12CH     1.247 -3.516
4295.315 13CH     0.463 -1.127
4295.317 12CH     0.463 -3.485
4295.321   CN     1.552 -4.576
4295.341 12CH     1.520 -3.725
4295.363 12CH     1.247 -1.571
4295.380 12CH     1.291 -5.000
4295.396   Cr I   4.618 -1.455
4295.396 13CH     0.463 -1.105
4295.405 12CH     2.756 -3.873
4295.407   Fe I   4.218 -5.000
4295.407 12CH     1.291 -5.000
4295.424 12CH     1.520 -5.000
4295.429 13CH     1.365 -1.011
4295.439 13CH     1.365 -1.028
4295.455 12CH     2.756 -0.708
4295.462   Ti I   2.305 -2.113
4295.463 13CH     1.442 -0.994
4295.465 13CH     1.917 -4.693
4295.465   CN     0.551 -4.466
4295.472 12CH     1.520 -5.000
4295.476   CN     0.539 -4.345
4295.477 13CH     1.441 -1.011
4295.487 13CH     1.247 -1.571
4295.496 12CH     1.291 -3.725
4295.497   CN     0.574 -4.427
4295.520   CN     0.574 -4.890
4295.548 12CH     2.188 -4.236
4295.555 12CH     1.520 -3.822
4295.562 12CH     2.756 -0.718
4295.612   Tm I   4.368 -1.960
4295.612 12CH     2.756 -3.873
4295.614 13CH     2.684 -1.864
4295.616 13CH     1.291 -1.028
4295.618 13CH     1.291 -1.046
4295.631   Nb I   1.532 -0.610
4295.688 12CH     1.219 -3.725
4295.703 12CH     2.636 -1.174
4295.708   Sm I   0.434 -1.647
4295.745   CN     0.524 -4.859
4295.749   Ti I   0.813 -0.450
4295.749   Cr I   2.708 -0.720
4295.751 13CH     1.520 -0.978
4295.764   Ti I   1.969 -2.624
4295.765 13CH     1.520 -0.994
4295.768   Mn I   4.666 -2.203
4295.776 13CH     0.521 -3.485
4295.778 12CH     1.219 -1.046
4295.800 12CH     1.219 -1.064
4295.802 13CH     1.149 -3.725
4295.807   Ti I   3.111 -3.307
4295.819 13CH     2.684 -1.852
4295.828   Cr I   3.104 -2.167
4295.828 13CH     0.463 -3.423
4295.850 12CH     2.636 -4.014
4295.871 12CH     2.684 -1.864
4295.881   Ni I   3.841 -0.800
4295.885 12CH     1.600 -3.822
4295.891 12CH     1.219 -3.725
4295.924   Ti I   3.179 -1.459
4295.926   Ru I   1.131 -0.810
4295.929   Ce I   1.212 -1.780
4295.934    V I   1.853 -2.383
4295.939   CN     0.520 -4.504
4295.945   Tm I   3.804 -2.260
4295.968 12CH     1.600 -0.963
4295.974 12CH     2.684 -4.805
4295.985 12CH     2.684 -4.805
4295.987 13CH     1.219 -1.064
4295.989 13CH     1.219 -1.046
4296.002   Lu I   0.927 -0.650
4296.011 13CH     1.456 -4.289
4296.013 12CH     2.167 -4.693
4296.018 12CH     1.600 -0.978
4296.028    V I   2.115 -2.269
4296.037 13CH     1.248 -3.516
4296.051   Ce I   0.823 -0.590
4296.054   La I   0.772 -0.539
4296.063   Gd I   0.499 -0.540
4296.083   Ce I   1.107 -0.230
4296.087   Cr I   4.616 -0.650
4296.087   Si I   4.954 -2.733
4296.088 12CH     2.684 -1.852
4296.094 12CH     2.636 -1.185
4296.098    V I   2.130 +0.410
4296.100 13CH     2.657 -0.718
4296.101 12CH     1.600 -3.822
4296.111    V I   3.299 -3.727
4296.138 13CH     1.683 -3.822
4296.158   Mo I   3.168 -0.844
4296.187   Co II  3.009 -4.824
4296.197 12CH     0.347 -1.970
4296.198   Cr II  5.330 -4.389
4296.224   Os I   1.657 -1.710
4296.240 12CH     0.347 -1.970
4296.242 12CH     1.149 -3.645
4296.251 13CH     0.347 -1.970
4296.256 12CH     1.456 -4.289
4296.268 12CH     1.248 -1.595
4296.275   NH     2.785 -2.727
4296.276   Cr I   3.092 -1.580
4296.279 13CH     1.848 -3.874
4296.293 13CH     0.347 -1.970
4296.304 13CH     1.365 -3.725
4296.306   Gd I   1.659 -0.204
4296.330 12CH     1.248 -3.516
4296.330 13CH     1.600 -0.963
4296.336 12CH     1.149 -5.000
4296.340   NH     2.785 -2.727
4296.345 13CH     1.600 -0.978
4296.347 12CH     1.149 -5.000
4296.354 13CH     1.248 -1.595
4296.366   Ce I   0.809 -0.710
4296.375 13CH     2.636 -4.014
4296.380   Tm I   3.797 -1.350
4296.380   Cr I   3.849 -2.648
4296.388 12CH     1.248 -1.571
4296.392   Fe I   4.191 -5.000
4296.393 13CH     2.167 -4.693
4296.397 13CH     1.441 -3.725
4296.412   Co I   3.576 -2.803
4296.413 13CH     2.658 -0.728
4296.432 13CH     1.291 -3.725
4296.441 12CH     1.149 -3.725
4296.452   Hf I   0.685 -1.680
4296.476 12CH     1.917 -4.693
4296.487 12CH     1.848 -3.874
4296.511 13CH     1.248 -1.571
4296.511 13CH     1.149 -1.084
4296.513 13CH     1.082 -3.725
4296.522 13CH     1.149 -1.065
4296.525   Fe I   4.559 -4.420
4296.546 12CH     1.848 -1.418
4296.556 13CH     1.914 -3.874
4296.559   Tm I   4.531 -2.440
4296.563 13CH     0.464 -3.485
4296.568   CN     0.545 -4.722
4296.572   Fe II  2.704 -2.933
4296.576   Fe I   4.220 -3.987
4296.581   Ni I   4.165 -3.190
4296.593 12CH     1.848 -1.435
4296.612   Cr I   3.850 -1.000
4296.617 12CH     0.008 -1.903
4296.619   Mo I   2.070 -1.885
4296.636   Ce I   1.458 -2.960
4296.657 12CH     1.914 -1.419
4296.659   Ce I   0.000 -2.380
4296.661 12CH     0.008 -1.903
4296.670   Ce I   1.930 -3.540
4296.681   Ce I   0.516 +0.170
4296.690 12CH     3.377 -4.220
4296.698   Yb I   7.393 -1.770
4296.707   Sr I   6.607 -0.721
4296.709 13CH     0.008 -1.903
4296.715   CN     0.558 -4.436
4296.729 12CH     3.377 -4.229
4296.731 13CH     1.456 -4.289
4296.733   Zr I   1.756 -1.010
4296.739   Sm I   0.498 +0.870
4296.742 13CH     1.520 -3.725
4296.748 12CH     1.914 -3.874
4296.751 13CH     1.219 -3.725
4296.753 13CH     0.008 -1.903
4296.755 12CH     1.683 -3.822
4296.759   Fe I   4.209 -4.120
4296.763   Rh I   1.676 -1.230
4296.774   Fe I   4.283 -3.732
4296.778   Ce I   0.857 -0.110
4296.809 12CH     1.914 -1.403
4296.836 12CH     1.683 -0.948
4296.888   Ce I   1.212 -0.880
4296.892 12CH     1.683 -0.963
4296.916 12CH     0.464 -3.423
4296.918    V II  6.534 -2.920
4296.929 12CH     0.464 -1.105
4296.930 12CH     1.082 -3.645
4296.938   CN     0.524 -4.447
4296.943 13CH     0.410 -3.481
4296.970   Ni I   4.154 -1.577
4296.973 12CH     1.683 -3.822
4296.977 12CH     1.456 -4.289
4296.984 12CH     0.464 -1.127
4296.997 12CH     0.464 -3.485
4297.027 12CH     1.082 -1.084
4297.027 13CH     2.756 -0.708
4297.028 12CH     1.082 -1.105
4297.030 13CH     2.756 -0.718
4297.045   Tm I   3.349 -3.780
4297.046   Cr I   2.709 -1.030
4297.076 13CH     0.464 -1.105
4297.082    V II  6.556 -4.731
4297.090   Ti I   3.166 -3.056
4297.099    V I   1.893 -1.597
4297.101   Cr II  8.350 -2.586
4297.105    U I   0.036 -1.802
4297.113 13CH     0.464 -1.127
4297.124 12CH     1.082 -3.725
4297.150 12CH     0.410 -3.419
4297.168   Gd I   1.406 -0.200
4297.172 13CH     1.082 -1.105
4297.191 13CH     1.082 -1.084
4297.193   Ce I   1.694 -0.930
4297.209 12CH     0.410 -1.152
4297.219 13CH     1.848 -1.435
4297.232 13CH     1.149 -3.645
4297.235   CN     0.545 -4.302
4297.237 13CH     1.683 -0.948
4297.239 13CH     1.848 -1.418
4297.246 13CH     2.684 -4.805
4297.250   Tm I   4.387 -2.950
4297.254 13CH     1.683 -0.963
4297.261 13CH     2.667 -4.090
4297.276 13CH     0.348 -2.652
4297.292   Tm I   3.855 -1.850
4297.294 12CH     0.348 -2.652
4297.294 12CH     0.410 -1.127
4297.294 13CH     3.487 -4.151
4297.298   CN     0.582 -4.399
4297.304 13CH     0.348 -2.652
4297.306   Th I   1.388 -0.405
4297.322 12CH     0.348 -2.652
4297.322   CN     0.582 -4.896
4297.324 13CH     0.410 -1.152
4297.333 13CH     1.017 -3.645
4297.338   Ce I   3.736 -2.290
4297.340   Nd I   0.205 -1.520
4297.350 13CH     1.914 -1.419
4297.353 12CH     0.410 -3.481
4297.357 13CH     1.767 -3.822
4297.373   Ce I   1.206 -2.240
4297.381 13CH     1.600 -3.822
4297.402    V II  6.457 -2.229
4297.424 13CH     0.410 -1.127
4297.493   Fe I   4.371 -3.120
4297.503 12CH     0.348 -1.822
4297.517   Ni I   3.399 -3.238
4297.520 13CH     1.208 -3.510
4297.531 12CH     0.348 -1.822
4297.568 12CH     2.998 -2.108
4297.573 13CH     1.914 -1.403
4297.575   Ce I   2.389 -0.330
4297.588 13CH     0.348 -1.822
4297.610   Ba I   5.697 -3.650
4297.616 13CH     0.348 -1.822
4297.623 13CH     2.359 -2.268
4297.625   Ce I   1.320 -3.250
4297.627 13CH     0.464 -3.423
4297.634   Mo I   3.223 -1.309
4297.653 12CH     1.208 -1.617
4297.675    V I   2.122 +0.290
4297.703 13CH     1.208 -1.617
4297.708   Ru I   1.002 -0.080
4297.710 13CH     2.359 -2.253
4297.723 12CH     1.017 -3.639
4297.727   NH     2.757 -2.857
4297.728   CN     0.528 -4.798
4297.732   Cr I   3.850 +0.250
4297.734   NH     2.757 -2.857
4297.758 12CH     0.009 -2.606
4297.765   Pr I   0.000 -0.413
4297.773 13CH     0.009 -2.606
4297.780   Nd I   0.380 -0.820
4297.788 12CH     0.009 -2.606
4297.802 13CH     0.009 -2.606
4297.804 13CH     0.410 -3.419
4297.815   Ce I   1.244 -1.240
4297.815 12CH     1.017 -1.120
4297.815 12CH     1.208 -3.510
4297.825 12CH     1.017 -1.105
4297.832 12CH     2.998 -2.098
4297.832 13CH     1.919 -4.693
4297.850 13CH     1.082 -3.645
4297.876 12CH     1.208 -1.591
4297.895 13CH     2.998 -2.108
4297.906 13CH     1.367 -3.822
4297.917 12CH     1.017 -3.645
4297.923   Co I   3.775 -1.659
4297.934   Tm I   4.355 -3.700
4297.941 13CH     1.017 -1.120
4297.945 13CH     1.293 -3.725
4297.963 13CH     1.208 -1.591
4297.969 13CH     1.017 -1.105
4297.971 12CH     0.009 -1.756
4297.990   Tm I   4.104 -3.550
4297.998 12CH     1.767 -3.822
4298.000 12CH     0.009 -1.756
4298.028    V I   2.115 +0.240
4298.035   Cr I   4.618 -0.190
4298.036   Fe I   3.045 -1.426
4298.056   CN     0.529 -4.394
4298.071   NH     2.884 -2.417
4298.080 12CH     1.767 -0.934
4298.080 13CH     2.883 -2.931
4298.083 13CH     1.444 -3.822
4298.089 12CH     2.667 -4.090
4298.096 13CH     0.009 -1.756
4298.103   CN     0.566 -4.407
4298.122 13CH     2.636 -1.174
4298.126 13CH     0.009 -1.756
4298.139 12CH     1.767 -0.948
4298.145   Fe II  9.941 -4.342
4298.170   CN     0.614 -4.341
4298.171   Ce I   1.931 -0.900
4298.171   Cr I   4.446 -0.800
4298.174 13CH     1.221 -3.725
4298.178   Ti I   3.062 -2.184
4298.179   Ca I   4.780 -3.387
4298.179 12CH     2.667 -1.431
4298.179 13CH     2.998 -2.098
4298.183 12CH     2.853 -4.573
4298.188   Ca I   4.763 -2.469
4298.201   Fe I   3.111 -3.178
4298.220 12CH     1.767 -3.822
4298.222    V I   2.575 -1.333
4298.238 13CH     0.955 -3.639
4298.263   Mn I   4.273 -1.040
4298.283    W I   2.881 -1.360
4298.287   Fe II  9.830 -2.269
4298.294 12CH     2.667 -1.444
4298.296   Ni I   3.597 -4.558
4298.303   NH     2.884 -2.417
4298.328   Zn I   5.796 -2.128
4298.352   Ni I   3.898 -1.768
4298.353 13CH     1.683 -3.822
4298.360   Tm I   1.627 -0.600
4298.368 13CH     2.636 -1.185
4298.369   Ti I   2.506 -2.791
4298.370 13CH     3.574 -4.160
4298.407 13CH     1.208 -3.510
4298.429   Gd I   1.711 -0.646
4298.442 13CH     0.411 -3.481
4298.477 12CH     3.273 -2.555
4298.491   Co II  8.562 -2.581
4298.507   Ni I   3.841 -1.388
4298.508 12CH     1.367 -1.011
4298.508 13CH     1.522 -3.822
4298.518 13CH     1.000 -3.706
4298.519 13CH     1.767 -0.934
4298.525 12CH     1.293 -1.028
4298.532 12CH     3.273 -2.565
4298.540 13CH     1.767 -0.948
4298.540   Ce I   0.812 -1.150
4298.555 13CH     2.884 -2.942
4298.555 13CH     1.151 -3.725
4298.577 13CH     1.017 -3.639
4298.580   Nd I   0.559 -1.970
4298.603 12CH     0.955 -3.566
4298.606 13CH     2.687 -4.805
4298.616 12CH     1.208 -1.617
4298.627 13CH     1.000 -3.706
4298.628 12CH     1.368 -3.725
4298.630 12CH     1.367 -3.822
4298.632 12CH     1.293 -3.725
4298.641 12CH     1.293 -3.725
4298.643   Tm I   4.355 -1.730
4298.647 13CH     2.658 -3.873
4298.665 13CH     1.208 -1.617
4298.666   Ti I   0.818 -0.090
4298.673 13CH     2.667 -1.431
4298.680 12CH     1.000 -3.706
4298.689 12CH     0.955 -1.136
4298.695   Mn I   4.273 -2.845
4298.698   Fe I   3.368 -4.534
4298.702 12CH     1.208 -3.510
4298.707   Tm I   4.469 -1.770
4298.708 12CH     0.955 -1.120
4298.708 12CH     1.444 -0.994
4298.728 12CH     1.221 -1.046
4298.729   Eu I   1.708 +0.240
4298.741 13CH     2.667 -1.444
4298.746   Cr I   2.967 -2.646
4298.749 12CH     1.293 -1.046
4298.750 12CH     1.368 -1.028
4298.760   Ni I   0.423 -4.651
4298.762 12CH     0.411 -3.419
4298.762 13CH     1.293 -1.028
4298.763 12CH     1.208 -1.591
4298.773 13CH     1.367 -1.011
4298.789 12CH     1.000 -3.706
4298.793 12CH     0.411 -1.127
4298.795 12CH     0.955 -3.639
4298.799 13CH     0.955 -1.136
4298.821 12CH     0.411 -1.152
4298.823 12CH     1.221 -3.725
4298.823 13CH     2.165 -1.659
4298.828   Th I   1.548 -1.010
4298.834 13CH     0.955 -1.120
4298.835 12CH     1.444 -3.822
4298.841 12CH     1.444 -3.725
4298.841 12CH     1.221 -3.725
4298.845 12CH     1.919 -4.693
4298.845   Co I   3.971 -2.573
4298.850 13CH     1.208 -1.591
4298.852 12CH     0.411 -3.481
4298.858 13CH     2.359 -4.805
4298.884   Mo I   2.260 -1.949
4298.885 13CH     2.165 -1.641
4298.908   Dy I   1.239 -0.176
4298.922 13CH     0.359 -3.477
4298.922 13CH     0.411 -1.127
4298.935 13CH     0.411 -1.152
4298.935 12CH     1.221 -1.064
4298.939 13CH     1.221 -1.046
4298.950 12CH     0.693 -1.851
4298.950 13CH     0.693 -1.851
4298.959 13CH     1.293 -1.046
4298.967 12CH     2.359 -2.268
4298.969 12CH     1.444 -1.011
4298.987 13CH     1.368 -1.028
4298.988   Ca I   1.886 -0.412
4298.998 13CH     1.852 -3.822
4299.002 13CH     1.444 -0.994
4299.043 12CH     2.359 -4.805
4299.070 13CH     1.084 -3.725
4299.072    V I   2.578 -0.472
4299.087   Ce I   0.495 -1.160
4299.089 12CH     0.693 -1.851
4299.089 12CH     1.151 -1.065
4299.089 13CH     0.693 -1.851
4299.104 12CH     0.359 -3.364
4299.109    V II  3.803 -4.441
4299.113 12CH     3.487 -4.151
4299.115   CN     0.551 -4.262
4299.118   Fe I   4.191 -1.728
4299.122 13CH     1.221 -1.064
4299.133   Sm I   0.036 -1.180
4299.144 12CH     2.359 -2.253
4299.152 12CH     0.359 -1.179
4299.157 12CH     1.522 -0.978
4299.161   CN     0.516 -4.973
4299.170 12CH     1.151 -3.645
4299.176   Ti I   0.826 -3.942
4299.194 12CH     1.151 -3.725
4299.206   Ti I   1.749 -0.006
4299.209 13CH     0.895 -3.633
4299.214   CN     0.591 -4.372
4299.216 13CH     1.603 -3.822
4299.233 13CH     1.444 -1.011
4299.235   Fe I   2.424 -0.405
4299.239   CN     0.591 -4.902
4299.240   Fe I   3.267 -1.182
4299.251 13CH     0.359 -1.179
4299.259 12CH     0.359 -1.152
4299.275 12CH     1.151 -1.084
4299.275 13CH     1.151 -1.065
4299.283 12CH     3.276 -2.344
4299.288 12CH     1.522 -3.822
4299.291   Gd I   0.791 +0.227
4299.301 12CH     1.523 -3.725
4299.307 12CH     0.359 -3.477
4299.317   CN     0.534 -4.347
4299.348   Sm I   0.544 -1.510
4299.357   Ce I   0.175 -0.650
4299.362 13CH     0.693 -2.953
4299.373 13CH     0.359 -1.152
4299.373 13CH     2.756 -3.873
4299.392 13CH     0.955 -3.566
4299.416 13CH     0.411 -3.419
4299.433 12CH     1.523 -0.994
4299.440 13CH     1.151 -1.084
4299.447 12CH     2.883 -2.931
4299.467   Fe I   3.252 -3.026
4299.475 13CH     0.693 -2.953
4299.484 13CH     1.522 -0.978
4299.486 12CH     0.693 -2.953
4299.513   Cr I   4.207 -1.827
4299.514 13CH     2.633 -2.495
4299.545 12CH     2.232 -4.693
4299.547 12CH     0.895 -3.560
4299.561   Cr I   4.447 -4.177
4299.571 13CH     1.916 -3.874
4299.584 12CH     1.084 -1.084
4299.588   Nb I   0.657 -0.740
4299.590 12CH     0.693 -1.773
4299.590   Tm I   2.102 -1.780
4299.592 12CH     3.276 -2.335
4299.599 12CH     0.693 -2.953
4299.603   Ti II  5.233 -2.070
4299.605 13CH     3.273 -2.565
4299.610 13CH     3.273 -2.555
4299.621 13CH     0.693 -1.773
4299.625 12CH     0.895 -1.155
4299.626   CN     0.574 -4.381
4299.629   Fe I   3.015 -2.180
4299.629   Ti I   0.826 -0.930
4299.642 13CH     2.165 -3.994
4299.643 13CH     2.633 -2.483
4299.645    C I   7.946 -3.880
4299.651 12CH     1.084 -3.645
4299.660 12CH     0.895 -1.137
4299.662 12CH     1.852 -3.822
4299.682 12CH     1.084 -3.725
4299.690   Nd I   0.182 -1.340
4299.697 12CH     0.339 -2.057
4299.697 12CH     0.339 -2.057
4299.697 13CH     1.019 -3.645
4299.701   Cr I   2.900 -0.930
4299.703 12CH     0.693 -1.773
4299.703 13CH     0.359 -3.364
4299.703 13CH     1.767 -3.822
4299.717 13CH     0.895 -1.155
4299.721 13CH     0.339 -2.057
4299.721 13CH     0.339 -2.057
4299.727 13CH     1.523 -0.994
4299.734 13CH     0.693 -1.773
4299.738 12CH     0.895 -3.633
4299.745 12CH     1.852 -0.920
4299.747 13CH     3.111 -4.930
4299.749 12CH     1.084 -1.105
4299.749 13CH     1.084 -1.084
4299.764 12CH     1.916 -3.874
4299.769 13CH     0.895 -1.137
4299.775 13CH     1.293 -3.725
4299.804 12CH     1.852 -0.934
4299.825 12CH     1.916 -1.403
4299.832   CN     0.534 -4.742
4299.839   Th I   1.388 -0.217
4299.841 13CH     3.278 -4.242
4299.854 12CH     2.884 -2.942
4299.854 13CH     1.368 -3.725
4299.864   Cr II  7.772 -1.500
4299.871 13CH     0.664 -3.050
4299.875 13CH     0.664 -3.050
4299.882 12CH     1.916 -1.419
4299.888 12CH     1.852 -3.822
4299.888 13CH     1.221 -3.725
4299.891 12CH     1.603 -0.963
4299.892   Cr I   3.104 -1.841
4299.893 13CH     1.084 -1.105
4299.913 12CH     3.273 -1.021
4299.916   Re I   2.970 -0.650
4299.928 12CH     0.664 -3.050
4299.932 12CH     0.664 -3.050
4299.962 12CH     3.273 -1.030
4299.995 13CH     2.232 -4.693
4300.015 13CH     3.278 -4.252
4300.024 12CH     1.603 -3.822
4300.034 12CH     3.273 -4.123
4300.042   Ti II  1.180 -0.442
4300.048 12CH     1.603 -3.822
4300.118   Yb I   6.562 -3.580
4300.125   Cr I   4.106 -3.668
4300.126   Tm I   4.288 -1.460
4300.154 13CH     1.444 -3.725
4300.159 12CH     2.165 -1.659
4300.160   Ce I   2.415 -1.730
4300.161 13CH     1.151 -3.645
4300.172   Ca I   5.921 -3.933
4300.173   Ce I   0.674 -1.780
4300.182 12CH     1.603 -0.978
4300.187   Ce I   0.529 -1.130
4300.189   Mn I   4.640 -0.620
4300.189 12CH     1.019 -1.105
4300.191 13CH     2.853 -4.573
4300.204   Fe I   3.881 -1.940
4300.215 12CH     2.165 -3.994
4300.230 13CH     1.852 -0.920
4300.230 13CH     0.839 -3.627
4300.237   Co I   3.930 -1.963
4300.241 12CH     1.019 -3.639
4300.241 13CH     2.687 -1.852
4300.245 13CH     1.852 -0.934
4300.248 13CH     0.360 -3.477
4300.249   Mn II  5.380 -2.880
4300.252 13CH     1.685 -3.822
4300.254 13CH     1.603 -0.963
4300.265   Cr I   4.204 -1.458
4300.276 13CH     0.895 -3.560
4300.280   Ni II  9.388 -4.276
4300.282 12CH     1.019 -3.645
4300.302 13CH     1.171 -3.464
4300.307 12CH     2.165 -1.641
4300.309 12CH     0.000 -1.995
4300.328   Ce I   0.446 -0.230
4300.330 12CH     0.000 -1.995
4300.332   Mn II  5.815 -4.759
4300.333 12CH     1.019 -1.120
4300.333 13CH     1.019 -1.105
4300.368 13CH     0.000 -1.995
4300.369   Mn II  9.852 -3.261
4300.381 13CH     2.687 -1.864
4300.389 13CH     0.000 -1.995
4300.400 13CH     1.984 -3.874
4300.403   Cr I   4.618 -2.552
4300.407 12CH     2.687 -4.805
4300.411 13CH     0.957 -3.639
4300.420 12CH     1.171 -1.642
4300.427   Ti I   3.176 -1.672
4300.430   La I   0.000 -1.580
4300.437 13CH     1.171 -1.642
4300.446   Ca I   6.046 -1.132
4300.446    V II  5.537 -2.933
4300.459 13CH     1.019 -1.120
4300.465    V II  6.100 -4.688
4300.485   Ti I   2.160 -0.521
4300.485 12CH     1.984 -1.404
4300.502   Cr I   3.435 -0.430
4300.509 13CH     1.603 -0.978
4300.511 12CH     2.687 -1.852
4300.519   Ca I   6.028 -4.911
4300.520   Fe I   2.609 -4.102
4300.533 12CH     0.360 -3.364
4300.539 12CH     0.838 -3.555
4300.553   Ti I   0.826 +0.122
4300.564   CN     0.520 -4.944
4300.572 13CH     1.084 -3.645
4300.575   CN     0.520 -4.931
4300.576 12CH     1.984 -3.874
4300.576 13CH     1.916 -1.419
4300.581 12CH     0.360 -1.179
4300.583   Ca I   6.046 -4.089
4300.585 12CH     0.360 -1.152
4300.590 13CH     1.916 -1.403
4300.600 12CH     1.171 -3.464
4300.611 12CH     0.838 -1.175
4300.633 12CH     0.360 -3.477
4300.639 12CH     2.687 -1.864
4300.642 12CH     1.984 -1.388
4300.643   Ca I   6.046 -3.481
4300.652   Ti II  5.216 -2.963
4300.656   Fe II  7.869 -2.539
4300.659 12CH     0.839 -1.155
4300.663 12CH     1.171 -1.613
4300.681 13CH     0.360 -1.179
4300.689 13CH     0.838 -1.175
4300.700 12CH     3.111 -2.069
4300.700 13CH     0.360 -1.152
4300.705 13CH     1.523 -3.725
4300.713 13CH     1.171 -1.613
4300.716   CN     0.539 -4.303
4300.731 12CH     0.839 -3.627
4300.733   Yb I   5.954 -2.560
4300.742 12CH     2.687 -4.805
4300.751 13CH     0.839 -1.155
4300.780    V I   3.315 -4.057
4300.811 13CH     0.312 -3.415
4300.824   Fe I   3.984 -1.320
4300.837 12CH     3.111 -4.930
4300.857   Sc I   2.139 -3.630
4300.863   Ce I   0.812 -0.850
4300.865   Co I   3.409 -2.128
4300.881 12CH     0.957 -1.120
4300.894 12CH     2.633 -2.495
4300.918 12CH     0.957 -3.566
4300.926   Yb I   6.954 -3.710
4300.936   NH     2.961 -2.722
4300.951 12CH     1.685 -0.948
4300.961   NH     2.766 -2.811
4300.964 12CH     0.312 -3.315
4300.965   Ce I   1.930 -3.280
4300.968 12CH     0.957 -3.639
4300.980   NH     2.766 -2.811
4300.981   Nb I   0.740 -0.660
4300.990 12CH     3.111 -2.059
4301.003 12CH     0.312 -1.209
4301.005 12CH     0.957 -1.136
4301.007 13CH     0.957 -1.120
4301.026   Co I   3.622 -1.181
4301.029   Ca I   5.921 -3.752
4301.029 13CH     1.423 -4.282
4301.032   Fe I   4.283 -2.282
4301.059 13CH     1.172 -3.464
4301.061   Mn I   4.332 -0.576
4301.079   Ti I   0.836 +0.260
4301.088 12CH     1.685 -3.822
4301.090 13CH     0.312 -1.209
4301.096 13CH     1.019 -3.639
4301.104   Yb I   6.847 -2.800
4301.107 12CH     2.633 -2.483
4301.110 13CH     1.940 -3.822
4301.114 13CH     0.957 -1.136
4301.118 12CH     1.686 -3.822
4301.120   CN     0.558 -4.225
4301.122   Cr II  9.557 -4.638
4301.126    V II  4.020 -1.151
4301.126   Cr I   3.845 -3.042
4301.133 12CH     0.312 -1.180
4301.133 13CH     0.360 -3.364
4301.171 12CH     0.312 -3.415
4301.174   Cr I   3.449 -0.190
4301.194 13CH     0.897 -3.633
4301.202   Nd I   0.293 -0.530
4301.210 13CH     0.838 -3.555
4301.233 13CH     0.312 -1.180
4301.246 12CH     1.172 -1.642
4301.246    V I   1.800 -2.777
4301.251 13CH     1.984 -1.404
4301.255 12CH     1.686 -0.963
4301.259   Er I   1.535 +0.159
4301.260   Mo I   3.168 -1.005
4301.262 13CH     1.172 -1.642
4301.264   CN     0.600 -4.347
4301.270   Sm I   0.498 -0.632
4301.275   CN     0.582 -4.355
4301.279   Ti II  4.950 -1.090
4301.281 13CH     0.784 -3.555
4301.291   CN     0.600 -4.908
4301.303 12CH     1.423 -4.282
4301.328   Fe I   3.984 -3.718
4301.353 13CH     1.685 -0.948
4301.357 12CH     1.172 -3.464
4301.360   Tm I   2.184 -1.860
4301.365   NH     2.961 -2.722
4301.419 12CH     1.172 -1.613
4301.463    U I   0.000 -1.936
4301.469 13CH     1.172 -1.613
4301.479 13CH     1.852 -3.822
4301.484 13CH     1.984 -1.388
4301.485   Co I   3.971 -4.184
4301.489   Yb I   6.775 -1.610
4301.497   Fe I   4.103 -1.847
4301.512 13CH     0.312 -3.315
4301.547 13CH     1.603 -3.822
4301.555   Tm I   3.958 -2.040
4301.564 12CH     0.784 -3.492
4301.592 13CH     3.111 -2.069
4301.596   Er I   0.000 -1.532
4301.604   Tm I   2.983 -2.460
4301.609   Ir I   2.054 -1.230
4301.618 13CH     1.686 -0.963
4301.627 12CH     0.784 -1.197
4301.631   Tm I   4.254 -3.360
4301.634 13CH     1.424 -4.282
4301.638 13CH     3.273 -4.123
4301.645 12CH     0.897 -1.137
4301.651 13CH     2.361 -2.253
4301.656 13CH     1.770 -3.822
4301.666 12CH     0.897 -3.560
4301.690 13CH     2.761 -3.873
4301.692 12CH     0.784 -1.175
4301.692 13CH     0.784 -1.197
4301.696   Fe II  9.941 -4.911
4301.707   CN     0.561 -4.708
4301.708 13CH     0.957 -3.566
4301.723 12CH     0.897 -3.633
4301.725 13CH     2.167 -1.641
4301.728   Fe II  9.941 -4.277
4301.743 12CH     0.897 -1.155
4301.754 12CH     0.784 -3.555
4301.754 13CH     0.897 -1.137
4301.755   Tm I   4.081 -2.420
4301.769 13CH     0.784 -1.175
4301.801 12CH     1.940 -3.822
4301.801   Zr I   1.759 -1.200
4301.836 13CH     0.897 -1.155
4301.856 13CH     2.362 -2.268
4301.875 13CH     2.167 -1.659
4301.884 12CH     1.940 -0.906
4301.908 12CH     1.424 -4.282
4301.922   Ti II  1.161 -1.148
4301.931   Mo I   3.033 -1.607
4301.939   Ti I   3.199 -2.018
4301.940 13CH     3.111 -2.059
4301.945 12CH     1.940 -0.920
4301.951   Ti I   1.981 -2.458
4301.971 13CH     0.313 -3.415
4301.973   Co I   2.630 -2.481
4302.017 13CH     2.687 -4.805
4302.028 12CH     1.940 -3.822
4302.028 13CH     0.840 -3.627
4302.037   CN     0.539 -4.692
4302.052   Tm I   3.955 -1.810
4302.087   Ni I   3.480 -2.321
4302.093   NH     2.804 -2.624
4302.097 12CH     3.278 -4.242
4302.102   CN     0.524 -4.923
4302.103    W I   0.366 -1.169
4302.108    V I   1.955 -3.861
4302.114   CN     0.524 -4.858
4302.125    V I   1.800 -1.750
4302.141 12CH     2.897 -4.693
4302.151   Pr I   0.422 -0.920
4302.156 13CH     3.276 -2.344
4302.157   Ce I   1.149 -1.950
4302.164 12CH     3.278 -4.252
4302.179    V I   2.582 -2.521
4302.182 13CH     0.784 -3.492
4302.186   Fe I   3.045 -1.716
4302.188 13CH     2.441 -4.090
4302.190   NH     2.804 -2.624
4302.191   Ce I   3.448 -0.480
4302.195    V I   2.578 -0.505
4302.217 12CH     0.313 -3.315
4302.218   Cr II  7.774 -3.277
4302.238   Ni II  9.413 -2.793
4302.256 12CH     0.313 -1.209
4302.271   CN     0.545 -4.263
4302.290    Y I   1.948 +0.450
4302.293 12CH     0.313 -1.180
4302.332 12CH     0.313 -3.415
4302.343 13CH     0.313 -1.209
4302.345 13CH     0.733 -3.550
4302.378   Tm I   4.324 -1.950
4302.380 12CH     1.770 -0.934
4302.393 13CH     0.313 -1.180
4302.395 13CH     0.897 -3.560
4302.415 13CH     1.940 -0.906
4302.422   Pt I   2.302 -2.360
4302.430 13CH     1.940 -0.920
4302.458 12CH     0.840 -1.155
4302.462 12CH     2.761 -0.708
4302.464 12CH     0.840 -3.555
4302.493   NH     2.919 -2.366
4302.521 12CH     1.770 -3.822
4302.530   Ca I   1.899 +0.276
4302.530 12CH     0.840 -3.627
4302.534 12CH     2.234 -4.693
4302.536 12CH     0.840 -1.175
4302.551 13CH     0.840 -1.155
4302.557   Ce I   2.004 -1.830
4302.558 12CH     1.770 -3.822
4302.560   Co I   3.687 -2.793
4302.566    V I   1.351 -3.628
4302.599 12CH     0.733 -3.436
4302.602 13CH     0.268 -3.412
4302.614 13CH     0.840 -1.175
4302.619 12CH     2.761 -3.873
4302.619 13CH     3.276 -2.335
4302.650   Ti I   2.345 -3.499
4302.652 12CH     0.733 -1.221
4302.654   Ce I   1.319 -0.330
4302.658   Fe I   4.371 -2.007
4302.691   Fe I   2.453 -4.742
4302.695 13CH     2.167 -3.994
4302.696   Ca I   4.763 -3.278
4302.699 12CH     1.770 -0.948
4302.706 13CH     0.733 -1.221
4302.714   Dy I   0.590 -1.658
4302.715 12CH     2.761 -3.873
4302.719 13CH     1.686 -3.822
4302.725 12CH     0.268 -3.312
4302.738 12CH     0.733 -1.197
4302.745   Ce I   1.694 -1.730
4302.751 12CH     0.268 -1.243
4302.765 13CH     0.313 -3.315
4302.771 13CH     0.341 -2.445
4302.775 13CH     0.341 -2.445
4302.783   NH     2.919 -2.366
4302.791 12CH     0.341 -2.445
4302.791 12CH     0.733 -3.550
4302.792    V II  5.850 -4.599
4302.795 12CH     0.341 -2.445
4302.801 12CH     2.856 -4.573
4302.802 13CH     0.733 -1.197
4302.808 13CH     2.897 -4.693
4302.821 13CH     1.770 -0.934
4302.824   Cr I   4.616 -0.120
4302.825 13CH     0.268 -1.243
4302.868   Zr I   0.730 -0.740
4302.873 12CH     2.761 -0.718
4302.901 13CH     0.786 -3.555
4302.912 12CH     0.268 -1.210
4302.920   Fe II  7.575 -4.752
4302.938 12CH     0.268 -3.412
4302.953   Ta I   1.147 -1.120
4302.978   Ti I   1.053 -2.272
4302.980 12CH     2.723 -1.164
4302.982   Ni I   4.419 -2.067
4302.984 13CH     2.234 -4.693
4302.986   Fe II  6.807 -3.642
4302.999 13CH     0.268 -1.210
4303.023 12CH     2.723 -1.174
4303.049   Fe I   3.884 -3.639
4303.066   CN     0.591 -4.331
4303.088 12CH     2.361 -2.253
4303.093 13CH     2.362 -4.805
4303.101 13CH     1.770 -0.948
4303.104 12CH     0.341 -1.885
4303.108 12CH     0.341 -1.885
4303.110   Ti I   2.297 -3.587
4303.128 12CH     2.723 -4.014
4303.136 13CH     0.840 -3.555
4303.149 12CH     2.167 -1.641
4303.158 13CH     0.341 -1.885
4303.162 13CH     0.341 -1.885
4303.164 13CH     0.733 -3.436
4303.165 13CH     2.441 -1.232
4303.176   Fe II  2.704 -2.511
4303.201   CN     0.632 -4.329
4303.203 12CH     2.362 -2.268
4303.214 12CH     2.167 -1.659
4303.221 13CH     0.268 -3.312
4303.221   Fe I   4.580 -2.413
4303.229   Co I   0.224 -3.912
4303.229   CN     1.452 -4.909
4303.237   CN     0.566 -4.190
4303.250   Nd I   0.559 -1.780
4303.264   Ti I   2.292 -4.949
4303.269 12CH     2.167 -3.994
4303.278 12CH     2.362 -4.805
4303.299 12CH     0.785 -3.492
4303.306 13CH     2.441 -1.217
4303.310   Ni I   4.165 -4.045
4303.312 12CH     0.786 -1.175
4303.336 13CH     1.138 -3.422
4303.362 12CH     0.785 -1.197
4303.369 12CH     3.001 -2.098
4303.375 12CH     0.786 -3.555
4303.390 13CH     0.786 -1.175
4303.407   Ni II  6.633 -4.941
4303.410 13CH     0.685 -3.488
4303.416    V I   2.565 -3.006
4303.419 13CH     1.138 -1.670
4303.421   Tm I   3.958 -1.570
4303.427 13CH     0.785 -1.197
4303.436 12CH     1.138 -1.670
4303.436   CN     0.609 -4.323
4303.455   Gd I   1.447 -1.310
4303.463   Ti I   3.161 -2.743
4303.464   CN     0.609 -4.915
4303.480 13CH     1.855 -3.822
4303.484 12CH     3.002 -2.108
4303.487   Ce I   1.355 -1.670
4303.514    V I   2.581 -0.110
4303.562   Cr II  5.871 -2.668
4303.569   Nd I   0.000 +0.080
4303.569   Tm I   2.679 -2.900
4303.571   Ti I   1.969 -2.078
4303.588 13CH     1.986 -3.874
4303.604 13CH     0.269 -3.412
4303.609   CN     1.725 -4.846
4303.614 12CH     0.002 -2.393
4303.617 12CH     0.002 -2.393
4303.627 13CH     0.002 -2.393
4303.630 13CH     0.002 -2.393
4303.636 12CH     0.685 -3.432
4303.636 12CH     1.138 -3.422
4303.657   Cr II  8.354 -2.907
4303.680 12CH     0.685 -1.247
4303.682 13CH     0.680 -1.924
4303.705 12CH     1.138 -1.637
4303.710   Co II  8.372 -3.193
4303.712 12CH     0.680 -1.924
4303.714 13CH     2.723 -4.014
4303.718 13CH     3.001 -2.098
4303.721 13CH     1.138 -1.637
4303.723 13CH     0.685 -1.247
4303.736 13CH     1.940 -3.822
4303.760 13CH     2.029 -3.946
4303.764 12CH     1.986 -3.874
4303.766 13CH     0.680 -1.924
4303.779 13CH     2.860 -3.873
4303.782   CN     0.528 -4.907
4303.786 12CH     0.685 -1.221
4303.792 13CH     0.734 -3.550
4303.794   Er I   0.636 -1.363
4303.795 12CH     0.680 -1.924
4303.796   CN     0.529 -4.794
4303.812 13CH     3.002 -2.108
4303.814 12CH     0.269 -3.312
4303.831 12CH     1.986 -1.388
4303.831 12CH     0.685 -3.488
4303.832   Cr I   4.535 -3.448
4303.840 12CH     0.269 -1.243
4303.840 13CH     0.685 -1.221
4303.872   Nb I   1.079 -1.620
4303.875 12CH     2.441 -1.232
4303.877   Ti I   0.836 -3.471
4303.887   Fe II  9.941 -3.828
4303.895 12CH     1.986 -1.404
4303.914 12CH     0.269 -1.210
4303.914 13CH     0.269 -1.243
4303.918 13CH     0.785 -3.492
4303.930   CN     0.551 -4.226
4303.931   Fe I   4.191 -3.062
4303.936 12CH     0.002 -1.818
4303.940 12CH     0.269 -3.412
4303.940 12CH     0.002 -1.818
4303.945 12CH     2.441 -3.994
4303.969 13CH     1.138 -3.422
4303.979 12CH     2.441 -4.090
4303.994    V II  6.165 -4.533
4304.001 13CH     0.269 -1.210
4304.011   Mo I   3.302 -1.000
4304.029 13CH     0.002 -1.818
4304.033 13CH     0.002 -1.818
4304.038 13CH     2.761 -0.708
4304.049 12CH     2.441 -1.217
4304.116 13CH     1.138 -1.670
4304.133 12CH     1.138 -1.670
4304.147   CN     1.586 -4.576
4304.151    V II  3.799 -2.970
4304.151 13CH     0.685 -3.432
4304.153 12CH     0.734 -3.436
4304.157   Ce I   1.914 -2.060
4304.165   Ti I   3.199 -1.273
4304.184 12CH     0.734 -1.197
4304.188   CN     0.561 -4.700
4304.207 12CH     0.734 -1.221
4304.229 12CH     1.855 -0.920
4304.238 12CH     0.734 -3.550
4304.249 13CH     0.734 -1.197
4304.260 13CH     0.734 -1.221
4304.260 13CH     3.273 -1.030
4304.266 13CH     1.770 -3.822
4304.270 12CH     1.138 -3.422
4304.278   Ce I   1.194 -0.440
4304.285 13CH     2.441 -3.994
4304.286 13CH     0.227 -3.358
4304.297 13CH     0.680 -2.834
4304.302   Si I   4.930 -3.842
4304.305   Cr I   4.204 -1.542
4304.310 13CH     0.269 -3.312
4304.338 12CH     1.138 -1.637
4304.346 13CH     2.761 -0.718
4304.355 13CH     1.138 -1.637
4304.361 13CH     0.680 -2.834
4304.369   Si I   4.930 -4.436
4304.370   CN     0.545 -4.645
4304.372 12CH     1.855 -3.822
4304.379 12CH     0.227 -3.268
4304.392 12CH     0.227 -1.279
4304.407   Re I   2.061 -0.730
4304.416   Yb I   5.724 -3.210
4304.418 12CH     1.856 -3.822
4304.420   Ca I   4.680 -4.009
4304.422 12CH     0.680 -2.834
4304.434   Nd I   1.520 -0.011
4304.439   Fe II  9.905 -4.180
4304.446 13CH     3.273 -1.021
4304.457 13CH     0.227 -1.279
4304.462 13CH     0.639 -3.483
4304.474 12CH     2.029 -3.822
4304.485 12CH     0.680 -2.834
4304.501   Ce I   0.969 -1.760
4304.511   Yb I   4.347 -2.880
4304.512 12CH     2.860 -3.873
4304.520   Ti I   2.305 -2.907
4304.541   Fe I   2.947 -2.029
4304.542   Tm I   3.783 -1.030
4304.553   Mo I   3.303 -1.508
4304.557 12CH     2.860 -0.698
4304.557 12CH     2.029 -0.893
4304.561 12CH     1.856 -0.934
4304.566 12CH     0.680 -1.822
4304.566 13CH     0.680 -1.822
4304.582   Fe I   4.371 -4.253
4304.583 12CH     0.227 -1.243
4304.589   Cr I   4.697 -4.382
4304.596 12CH     0.227 -3.358
4304.598 13CH     3.114 -4.930
4304.622 12CH     2.029 -0.906
4304.629 12CH     0.680 -1.822
4304.629 13CH     0.680 -1.822
4304.642   Fe I   4.076 -4.067
4304.657 13CH     0.227 -1.243
4304.659 12CH     0.639 -3.382
4304.663 13CH     1.986 -1.404
4304.666 12CH     2.860 -0.708
4304.674 13CH     1.986 -1.388
4304.689 13CH     0.686 -3.488
4304.692 12CH     0.639 -1.277
4304.693   Zr I   1.822 +0.120
4304.694   Cr I   3.847 -2.447
4304.705 12CH     2.029 -3.946
4304.707   Tm I   3.435 -2.380
4304.711 12CH     2.860 -3.873
4304.715 13CH     1.855 -0.920
4304.717   Ce I   0.737 -1.570
4304.718 13CH     0.734 -3.436
4304.720 13CH     2.636 -2.483
4304.726 13CH     0.639 -1.277
4304.749   Ti I   3.178 -2.120
4304.778   Cr I   4.618 -0.915
4304.800    V II  6.496 -2.585
4304.800   CN     1.452 -4.905
4304.806    V I   1.183 -1.660
4304.813 13CH     2.856 -4.573
4304.822 12CH     0.639 -1.248
4304.828 13CH     0.227 -3.268
4304.833   Co I   4.395 -1.598
4304.855 12CH     0.639 -3.483
4304.865 13CH     0.639 -1.248
4304.869   Fe I   3.301 -2.415
4304.892   Gd I   1.527 -0.369
4304.897   Ce I   0.933 -1.990
4304.898   Ce I   0.893 -0.910
4304.902   Fe I   3.547 -3.822
4304.913   Mo I   2.070 -1.845
4304.937 13CH     2.636 -2.495
4304.947   Sm I   0.659 -0.870
4304.952   Fe I   4.473 -2.652
4304.988    P I   6.985 -2.300
4304.992   CN     0.600 -4.309
4305.002 13CH     1.856 -0.934
4305.013 12CH     0.686 -3.432
4305.035 13CH     2.055 -3.874
4305.039   Ti I   2.318 -4.081
4305.040   Cl I   8.922 -2.950
4305.057 12CH     0.686 -1.247
4305.063    V I   2.359 -4.999
4305.065 12CH     0.686 -1.221
4305.082   Cr II  8.355 -2.007
4305.084    C I   7.685 -3.850
4305.092   Tm I   2.556 -2.870
4305.093   CN     1.725 -4.840
4305.100   Ca I   4.681 -2.221
4305.100 12CH     2.055 -1.390
4305.100 13CH     0.686 -1.247
4305.109 12CH     0.686 -3.488
4305.119 13CH     0.686 -1.221
4305.128 13CH     0.639 -3.382
4305.134   Fe I   2.728 -3.387
4305.139 13CH     2.029 -0.893
4305.140   Ce I   0.857 -0.080
4305.141 13CH     0.228 -3.358
4305.148   Ce I   1.279 -3.630
4305.154 13CH     2.029 -0.906
4305.181   CN     1.586 -4.570
4305.193 12CH     2.055 -3.874
4305.206   Fe I   3.546 -2.200
4305.207   Yb I   7.520 -2.260
4305.261 12CH     2.055 -1.374
4305.293    V I   2.575 -1.934
4305.310 12CH     0.228 -3.268
4305.323 12CH     0.228 -1.279
4305.364   Ni I   3.847 -1.585
4305.387 13CH     0.228 -1.279
4305.388   Cr I   3.966 -2.361
4305.393    V I   1.873 -2.001
4305.423   Mn I   4.679 -2.949
4305.428 12CH     3.278 -2.555
4305.433   Ce I   1.966 -2.460
4305.437   Cr I   2.889 -0.980
4305.438 12CH     0.228 -1.243
4305.443   Sr I   3.040 -0.136
4305.449    V I   2.638 -1.506
4305.450   Fe I   3.015 -1.335
4305.451 12CH     0.228 -3.358
4305.451 13CH     2.723 -1.174
4305.462 12CH     3.280 -2.335
4305.464   Ti I   1.749 -3.110
4305.464   Fe I   4.154 -2.365
4305.475    V I   1.860 -1.129
4305.484   CN     0.574 -4.158
4305.493 13CH     0.597 -3.428
4305.495   Fe I   4.415 -4.342
4305.511   Fe I   4.313 -2.314
4305.512 13CH     0.228 -1.243
4305.528 13CH     0.686 -3.432
4305.549 12CH     3.280 -2.344
4305.560 13CH     2.723 -1.164
4305.580 13CH     0.640 -3.483
4305.584    V I   2.359 -4.415
4305.595 13CH     2.444 -4.090
4305.600   CN     0.534 -4.897
4305.605   Ce I   0.635 -0.960
4305.609   Cr I   4.099 -3.460
4305.615   CN     0.534 -4.736
4305.656 12CH     0.597 -3.337
4305.670   Mn I   4.679 -1.020
4305.680 12CH     0.597 -1.309
4305.690 12CH     3.114 -4.930
4305.701   Ce I   3.742 -2.440
4305.705 13CH     0.597 -1.309
4305.711   Sc II  0.595 -1.300
4305.728   CN     0.558 -4.191
4305.730   CN     0.619 -4.300
4305.739   Tm I   3.860 -2.680
4305.743   Ti I   2.236 -0.988
4305.746   Pr I   0.055 -0.264
4305.749    V I   1.893 -3.535
4305.758 13CH     0.228 -3.268
4305.760   CN     0.619 -4.923
4305.775 13CH     1.943 -3.822
4305.798   Cl I   8.987 -4.500
4305.805   Nd I   0.000 -1.182
4305.818 12CH     3.278 -2.565
4305.834 12CH     0.597 -1.278
4305.836   Tm I   3.295 -2.470
4305.844 12CH     3.114 -2.059
4305.859 12CH     0.597 -3.428
4305.859 13CH     0.189 -3.309
4305.868 12CH     0.640 -3.382
4305.868 13CH     0.597 -1.278
4305.901 12CH     0.640 -1.277
4305.908   Ti I   0.848 +0.510
4305.910   NH     2.769 -2.811
4305.914 12CH     0.189 -1.321
4305.914 12CH     0.189 -3.193
4305.930   NH     2.769 -2.811
4305.935 13CH     0.640 -1.277
4305.935   Ti II  5.207 -2.100
4305.940 12CH     0.640 -1.248
4305.944 13CH     2.055 -1.390
4305.953   Mn I   5.349 -3.373
4305.963   Yb I   3.133 +0.348
4305.965   Mn I   4.713 -1.157
4305.966 12CH     3.114 -2.069
4305.968 13CH     0.189 -1.321
4305.973 12CH     0.640 -3.483
4305.983 13CH     0.640 -1.248
4306.005   Mn I   4.713 -1.587
4306.026   Fe I   4.218 -2.052
4306.029 13CH     3.278 -3.591
4306.057   Fe I   3.397 -2.948
4306.079 13CH     0.597 -3.337
4306.142 12CH     0.189 -3.309
4306.142 12CH     0.189 -1.280
4306.152 12CH     2.900 -4.693
4306.174 13CH     3.278 -3.601
4306.185 13CH     2.055 -1.374
4306.187 12CH     2.636 -2.483
4306.207 13CH     0.189 -1.280
4306.215    V I   0.017 -1.560
4306.239 13CH     1.856 -3.822
4306.244 13CH     2.860 -0.708
4306.244 13CH     2.860 -0.698
4306.256   Tm I   4.531 -2.240
4306.259   Cr II  8.356 -1.810
4306.274   Nb I   1.170 -1.110
4306.276   Co I   3.409 -2.036
4306.287   Ce I   0.960 -1.760
4306.303   Cr I   3.449 -4.405
4306.313   Tm I   2.606 -1.860
4306.317 13CH     0.189 -3.193
4306.320 12CH     2.636 -2.495
4306.337 13CH     0.640 -3.382
4306.340   Ti I   3.186 -1.423
4306.343   Gd I   0.000 -0.313
4306.345   Ce I   1.140 -2.040
4306.355   Er I   1.463 +0.087
4306.361    V I   2.379 -4.924
4306.404   Ce I   1.775 -0.820
4306.407   Ce I   3.860 -0.530
4306.421 13CH     3.493 -4.151
4306.448   Ce I   0.969 -1.560
4306.459 13CH     0.597 -3.428
4306.485 13CH     0.557 -3.424
4306.497   Yb I   5.621 -1.490
4306.508 13CH     1.394 -4.100
4306.534 13CH     2.029 -3.822
4306.550 12CH     1.943 -0.906
4306.565 13CH     3.278 -2.555
4306.567    V I   1.849 -1.620
4306.574 13CH     0.190 -3.309
4306.580   Fe I   3.430 -2.277
4306.599 13CH     1.107 -3.351
4306.599   Tm I   3.295 -2.730
4306.617 12CH     0.557 -3.296
4306.628 12CH     0.557 -1.345
4306.628 13CH     1.107 -1.700
4306.645 13CH     0.557 -1.345
4306.677 12CH     1.107 -1.700
4306.679   Fe I   4.415 -3.167
4306.681   Fe I   4.209 -3.559
4306.695 12CH     1.943 -3.822
4306.697 13CH     2.761 -3.873
4306.701 12CH     0.190 -3.193
4306.701 12CH     0.190 -1.321
4306.704 12CH     0.597 -3.337
4306.715 13CH     2.444 -1.217
4306.726   Ce I   0.516 -0.140
4306.728 12CH     0.597 -1.309
4306.730   Tm I   4.254 -3.050
4306.734   Nd I   1.742 -0.325
4306.745   Fe I   4.387 -2.434
4306.749 12CH     1.943 -3.822
4306.753 13CH     0.597 -1.309
4306.754 13CH     0.190 -1.321
4306.795 13CH     3.114 -2.059
4306.801 12CH     0.597 -1.278
4306.812 12CH     1.394 -4.100
4306.813    U I   0.000 -1.696
4306.814 12CH     0.557 -1.310
4306.819 13CH     2.900 -4.693
4306.825 12CH     0.557 -3.424
4306.825 12CH     0.597 -3.428
4306.831   CN     0.551 -4.603
4306.834 13CH     0.597 -1.278
4306.838 13CH     0.557 -1.310
4306.847 13CH     2.444 -1.232
4306.858 12CH     0.190 -3.309
4306.858 12CH     0.190 -1.280
4306.860 13CH     3.114 -2.069
4306.869 12CH     3.278 -1.021
4306.877    W I   3.070 +0.460
4306.894 12CH     1.943 -0.920
4306.894 13CH     3.278 -2.565
4306.901 12CH     1.107 -3.351
4306.906   Fe I   4.387 -1.917
4306.916   Cr II  5.873 -1.602
4306.923 13CH     0.190 -1.280
4306.935   Ti I   0.813 -2.295
4306.940   Ca I   4.769 -1.874
4306.944   CN     0.578 -4.695
4306.959 13CH     1.107 -1.663
4306.972    V I   3.286 -4.618
4306.975 12CH     1.107 -1.663
4306.990 12CH     3.278 -4.123
4306.996 13CH     0.557 -3.296
4306.999   Ni I   4.165 -1.639
4307.005 13CH     1.395 -4.100
4307.007 13CH     2.119 -3.946
4307.016    V I   2.555 -2.221
4307.042   CN     0.609 -4.287
4307.074   Fe I   3.368 -4.978
4307.083 13CH     1.943 -0.906
4307.100 12CH     2.300 -4.693
4307.103 13CH     0.190 -3.193
4307.120 13CH     1.108 -3.351
4307.127 13CH     0.597 -3.337
4307.154    V I   2.578 -1.682
4307.176   Th I   1.388 -0.149
4307.176    V I   0.000 -1.732
4307.204    V I   2.138 -0.911
4307.205 13CH     1.108 -1.700
4307.242 13CH     0.987 -3.528
4307.252 12CH     3.278 -1.030
4307.254 12CH     1.108 -1.700
4307.255 12CH     3.278 -3.591
4307.258   Ni I   4.088 -2.665
4307.270   Ni I   4.154 -1.113
4307.283   Yb I   5.572 -2.560
4307.302 13CH     0.987 -3.528
4307.309 13CH     0.558 -3.424
4307.309 12CH     1.395 -4.100
4307.311 13CH     0.155 -3.265
4307.313 12CH     0.155 -1.367
4307.315    V I   1.195 -3.548
4307.328 12CH     0.155 -3.158
4307.359 13CH     0.155 -1.367
4307.361 12CH     3.278 -3.601
4307.376    V II  5.879 -4.673
4307.380 13CH     1.943 -0.920
4307.389 12CH     2.444 -4.090
4307.422 12CH     1.108 -3.351
4307.428    V II  6.522 -3.951
4307.434 12CH     0.987 -3.528
4307.435 13CH     0.521 -3.375
4307.438   Co I   3.665 -0.740
4307.460 12CH     2.444 -1.217
4307.461   Cr I   3.079 -1.447
4307.480 13CH     1.108 -1.663
4307.493 12CH     0.987 -3.528
4307.497 12CH     1.108 -1.663
4307.506    V I   2.122 -2.891
4307.513 12CH     0.558 -3.296
4307.525 12CH     0.558 -1.345
4307.526 12CH     0.521 -1.386
4307.528 12CH     0.521 -3.258
4307.536 13CH     0.521 -1.386
4307.541 13CH     0.558 -1.345
4307.551    V I   2.505 -4.384
4307.557   CN     0.539 -4.890
4307.558 12CH     2.444 -1.232
4307.569 12CH     0.155 -3.265
4307.573   CN     0.539 -4.684
4307.577   Yb I   7.251 -1.650
4307.584 12CH     0.155 -1.322
4307.584   Ti I   2.318 -2.877
4307.594   Ru I   1.139 -0.610
4307.604   Fe I   4.593 -3.269
4307.618   Fe I   3.252 -2.837
4307.623 13CH     2.300 -4.693
4307.623   Pr I   1.298 -0.525
4307.629 12CH     2.444 -3.994
4307.636    W I   2.458 -0.310
4307.637   NH     2.957 -2.321
4307.638 12CH     0.558 -1.310
4307.638 13CH     0.155 -1.322
4307.649 12CH     0.558 -3.424
4307.662 13CH     0.558 -1.310
4307.671   CN     0.566 -4.159
4307.686 13CH     0.155 -3.158
4307.693   Cr I   4.616 -0.530
4307.712   Co I   2.328 -3.785
4307.740   Ca I   1.886 -0.257
4307.747 12CH     0.521 -3.375
4307.747 12CH     2.119 -3.822
4307.749 12CH     0.521 -1.347
4307.766 13CH     0.521 -1.347
4307.770   Nd I   0.380 -0.920
4307.781   Ce I   3.862 -1.420
4307.814 12CH     3.471 -3.899
4307.831 12CH     2.119 -0.881
4307.837   Cr I   4.207 -2.815
4307.854   Fe I   4.283 -2.483
4307.855   Gd I   1.711 -0.825
4307.859   CN     0.582 -4.128
4307.866   Ti II  1.165 -1.067
4307.866 13CH     0.521 -3.258
4307.892 13CH     0.558 -3.296
4307.896 12CH     2.119 -0.893
4307.898 13CH     0.155 -3.265
4307.902   Fe I   1.556 -0.072
4307.907    P I   6.954 -2.300
4307.950   Cr I   4.208 -1.820
4307.963 12CH     0.155 -1.367
4307.968 13CH     2.444 -3.994
4307.977 12CH     0.155 -3.158
4307.979 12CH     2.119 -3.946
4307.992   NH     2.957 -2.321
4308.001   Ni I   3.847 -1.781
4308.004   Ti II  5.216 -2.110
4308.009 13CH     0.155 -1.367
4308.069   NH     2.782 -2.760
4308.071    V I   1.849 -4.094
4308.102   Nb I   1.121 -1.460
4308.107   NH     2.782 -2.760
4308.109 12CH     3.471 -3.890
4308.122   Th I   1.394 -0.697
4308.124 13CH     0.522 -3.375
4308.126   Ca I   5.955 -3.234
4308.156 12CH     0.155 -3.265
4308.158   Mn II  5.418 -1.885
4308.169   CN     0.752 -4.564
4308.171 12CH     0.155 -1.322
4308.187 12CH     2.726 -1.164
4308.194   Ca I   4.763 -2.002
4308.201   CN     0.630 -4.279
4308.224 13CH     0.155 -1.322
4308.225   Ce I   1.327 -1.630
4308.232   CN     0.630 -4.930
4308.247 12CH     3.493 -4.151
4308.284 12CH     0.522 -1.386
4308.286 12CH     0.522 -3.258
4308.289 13CH     3.471 -3.899
4308.293 13CH     0.522 -1.386
4308.302 13CH     0.670 -2.027
4308.330 13CH     0.488 -3.331
4308.336 12CH     2.726 -4.014
4308.336 13CH     0.155 -3.158
4308.343 13CH     0.670 -2.027
4308.360 12CH     0.670 -2.027
4308.367 12CH     0.488 -1.432
4308.368   Tm I   3.804 -2.490
4308.368   CN     0.651 -4.318
4308.371 13CH     0.488 -1.432
4308.386 12CH     0.488 -3.193
4308.393 13CH     2.058 -3.874
4308.401 12CH     0.670 -2.027
4308.431 13CH     3.280 -2.344
4308.433   Ca I   5.955 -3.207
4308.436 12CH     0.522 -3.375
4308.438 12CH     0.522 -1.347
4308.438    V I   1.804 -1.585
4308.455 13CH     0.522 -1.347
4308.468 13CH     2.119 -0.881
4308.479 13CH     2.119 -0.893
4308.493   Fe I   2.453 -3.840
4308.496   Cr I   3.850 -2.742
4308.497 13CH     3.280 -2.335
4308.500   Ti I   1.067 -1.438
4308.536   Fe I   2.223 -4.413
4308.551 12CH     2.058 -3.874
4308.579 12CH     0.124 -1.421
4308.588 12CH     2.727 -1.174
4308.591   Yb I   6.586 -1.900
4308.599 13CH     3.278 -4.123
4308.603 13CH     2.032 -3.946
4308.612 12CH     0.124 -3.098
4308.614 12CH     0.488 -3.331
4308.616 13CH     3.471 -3.890
4308.616   Fe I   4.191 -3.609
4308.618 13CH     0.124 -1.421
4308.620 12CH     2.058 -1.374
4308.624 13CH     0.522 -3.258
4308.626   Mn I   4.713 -1.420
4308.628   Dy I   0.000 -0.910
4308.633 12CH     0.488 -1.388
4308.638 13CH     0.124 -3.225
4308.642 13CH     0.488 -1.388
4308.646   Mo I   3.198 -1.494
4308.652   Sc I   1.954 -2.003
4308.664   Ce I   2.008 -3.580
4308.680   Tb I   0.731 -0.570
4308.683 13CH     0.488 -3.193
4308.683   Nb I   1.079 -1.200
4308.689 13CH     1.943 -3.822
4308.694 12CH     2.058 -1.390
4308.713 13CH     2.860 -3.873
4308.808   Mn I   4.679 -2.700
4308.817   Ce I   0.740 -1.120
4308.871 12CH     0.124 -3.225
4308.877   Os I   2.369 -1.090
4308.877   Mn I   4.268 -0.886
4308.895 13CH     0.488 -3.331
4308.904 12CH     0.124 -1.369
4308.914   Zr I   1.486 -0.800
4308.923 13CH     2.726 -4.014
4308.930 13CH     0.124 -3.098
4308.950 13CH     0.124 -1.369
4308.993 12CH     0.488 -1.432
4308.997 13CH     0.488 -1.432
4309.007   Sm I   0.185 -0.740
4309.012 12CH     0.488 -3.193
4309.031   Fe I   3.632 -1.149
4309.035   Fe I   4.549 -4.784
4309.071   Ce I   0.000 -3.230
4309.080   Ti I   2.249 -1.116
4309.105 12CH     0.124 -1.421
4309.106 13CH     0.124 -3.225
4309.122   Mn I   4.268 -1.883
4309.138 12CH     0.124 -3.098
4309.138 13CH     0.458 -1.486
4309.140 12CH     0.458 -1.486
4309.144 13CH     0.124 -1.421
4309.146   Ti I   3.148 -3.960
4309.160 13CH     0.458 -3.290
4309.161   Tm I   3.884 -0.630
4309.162   NH     2.828 -2.543
4309.175 12CH     0.458 -3.137
4309.178   Fe I   4.256 -2.815
4309.179 12CH     0.488 -3.331
4309.198 12CH     0.488 -1.388
4309.207 13CH     0.488 -1.388
4309.209   Ru I   3.228 +0.010
4309.222   CN     0.619 -4.266
4309.239   Mn I   4.345 -1.589
4309.243   Tm I   3.766 -2.170
4309.245   Ce I   1.013 -1.800
4309.265   Ni I   4.088 -3.865
4309.280    V I   2.578 -1.388
4309.287 13CH     0.670 -2.688
4309.288   Gd I   0.985 +0.197
4309.299   NH     2.828 -2.543
4309.306   Sc I   1.943 -1.961
4309.309 13CH     0.488 -3.193
4309.315 13CH     0.670 -2.688
4309.339 12CH     0.124 -3.225
4309.366   Fe I   4.231 -3.561
4309.372 12CH     0.124 -1.369
4309.374    V II  6.542 -1.537
4309.374   Fe I   2.947 -1.191
4309.390   Co II  7.611 -2.187
4309.398   CN     0.558 -4.564
4309.402 12CH     2.032 -0.893
4309.402   Ce I   2.167 -1.540
4309.413 12CH     0.670 -2.688
4309.419 12CH     0.458 -3.290
4309.419 13CH     0.124 -1.369
4309.430   CN     0.578 -4.687
4309.435 13CH     0.458 -3.137
4309.437   Co I   3.016 -1.670
4309.441 12CH     0.670 -2.688
4309.449   Yb I   4.964 -3.090
4309.454 12CH     0.458 -1.434
4309.454   Fe I   3.111 -1.490
4309.456 13CH     0.124 -3.098
4309.458 13CH     0.458 -1.434
4309.482   Sc I   2.109 -3.438
4309.506   Mn I   4.332 -4.086
4309.517    V I   2.122 -0.888
4309.527   Fe II  7.684 -4.884
4309.539 13CH     2.058 -1.390
4309.545 13CH     2.058 -1.374
4309.550 12CH     2.032 -3.946
4309.551   Nb I   1.610 -0.500
4309.558   Fe I   4.435 -2.268
4309.569   Lu I   0.247 -1.960
4309.580   Ce I   0.740 -0.900
4309.588 13CH     0.670 -1.877
4309.610   Mn I   4.345 -3.835
4309.612 12CH     2.032 -3.822
4309.614 13CH     0.458 -3.290
4309.615 13CH     0.670 -1.877
4309.617 12CH     0.670 -1.877
4309.631    Y I   0.180 -0.750
4309.639   Ce I   0.977 -1.640
4309.643 13CH     0.458 -1.486
4309.645 12CH     0.670 -1.877
4309.645 12CH     0.458 -1.486
4309.656   CN     0.545 -4.886
4309.658   Cr I   4.208 -0.850
4309.659    V I   2.359 -0.215
4309.674   CN     0.545 -4.637
4309.681 12CH     0.458 -3.137
4309.705 12CH     0.096 -1.484
4309.712   Co I   3.930 -3.407
4309.714   Fe I   4.584 -1.030
4309.735   Ce I   0.459 -0.660
4309.736 13CH     0.096 -1.484
4309.738    V I   2.130 -0.782
4309.744   CN     0.574 -4.129
4309.757   Fe I   4.218 -4.306
4309.759 12CH     0.096 -3.046
4309.759    V II  6.529 -2.197
4309.760 12CH     2.032 -0.906
4309.790   Cr II  8.215 -1.468
4309.796   Ti I   1.997 -2.444
4309.800    V I   0.040 -1.580
4309.827 13CH     0.431 -1.549
4309.831   Zr I   0.543 -1.830
4309.835 12CH     0.431 -1.549
4309.837 13CH     0.096 -3.189
4309.838   Ti I   0.848 -2.960
4309.872 12CH     0.458 -3.290
4309.875   Ti I   3.179 -2.123
4309.883   Ce I   3.469 -1.630
4309.889   Yb I   5.985 -2.190
4309.890 12CH     0.431 -3.086
4309.891   Sc I   3.189 -3.364
4309.907 12CH     0.458 -1.434
4309.911 13CH     0.458 -1.434
4309.926 13CH     0.431 -3.253
4309.939 13CH     2.119 -3.822
4309.941 13CH     0.458 -3.137
4309.942   Ca I   4.780 -2.579
4309.943   Co I   3.971 -3.118
4309.963    V II  3.803 -4.421
4309.985 13CH     2.032 -0.893
4309.992   Th I   1.796 -0.313
4310.035 13CH     0.096 -3.046
4310.041 12CH     0.096 -3.189
4310.048 13CH     1.080 -1.734
4310.066   Fe I   3.430 -3.189
4310.076 13CH     1.080 -3.290
4310.082   Co I   2.328 -2.517
4310.095 12CH     0.096 -1.424
4310.113 13CH     0.431 -3.086
4310.117 12CH     0.096 -1.484
4310.125   Yb I   5.910 -1.720
4310.126 12CH     1.080 -1.734
4310.134 13CH     0.096 -1.424
4310.149 13CH     0.096 -1.484
4310.156 12CH     0.431 -3.253
4310.166   CN     0.752 -4.551
4310.171 12CH     0.096 -3.046
4310.175   Yb I   5.572 -3.330
4310.201 13CH     0.096 -3.189
4310.210    V I   2.332 -2.998
4310.210 13CH     0.431 -1.489
4310.212 12CH     0.431 -1.489
4310.223 13CH     0.431 -1.549
4310.223   Ce I   3.862 -2.290
4310.226   Yb I   6.651 -2.530
4310.229   Cr I   4.616 -3.114
4310.231 12CH     0.431 -1.549
4310.239   Cr I   4.204 -3.095
4310.242   Tm I   3.221 -2.240
4310.244 12CH     2.302 -4.693
4310.247   Ce I   3.448 -0.650
4310.277 13CH     0.432 -3.253
4310.286 12CH     0.431 -3.086
4310.287    V I   3.315 -3.322
4310.294 13CH     2.032 -0.906
4310.340    V I   1.183 -2.943
4310.347   CN     0.591 -4.100
4310.358   Ti I   1.053 -1.888
4310.372   Fe I   3.928 -1.630
4310.375    U I   0.779 -1.508
4310.381 12CH     1.080 -3.290
4310.390   Mo I   3.033 -0.826
4310.391   Ce I   1.014 -2.150
4310.405 12CH     0.096 -3.189
4310.414   Ce I   3.448 -1.170
4310.414   Yb I   6.076 -3.120
4310.414 13CH     1.080 -1.692
4310.431 13CH     0.408 -1.624
4310.442 12CH     0.408 -1.624
4310.446   Mn II  9.858 -2.653
4310.448 13CH     0.096 -3.046
4310.453   Ce I   1.533 -2.760
4310.459 12CH     0.096 -1.424
4310.463 12CH     1.080 -1.692
4310.472    V II  6.466 -0.983
4310.483 13CH     1.019 -1.983
4310.493 13CH     1.080 -3.290
4310.497   Nd I   0.205 -1.420
4310.498 13CH     0.096 -1.424
4310.507 12CH     0.432 -3.253
4310.509 13CH     0.431 -3.086
4310.511   Ca I   6.035 -3.412
4310.515 13CH     2.129 -3.971
4310.515 13CH     1.080 -1.734
4310.520 12CH     0.408 -3.001
4310.533   Ti I   2.250 -2.048
4310.533   Fe I   4.549 -4.043
4310.540   Fe I   3.635 -2.692
4310.554   Ca I   6.035 -2.846
4310.558 12CH     2.129 -1.376
4310.561 13CH     0.432 -1.489
4310.563 12CH     0.432 -1.489
4310.593   Ir I   1.515 -1.900
4310.593 12CH     1.080 -1.734
4310.596   Ti I   3.139 -3.285
4310.604    V I   3.299 -4.509
4310.615 13CH     0.408 -3.189
4310.619    V I   2.575 -4.059
4310.628   Ce I   0.536 -2.390
4310.631   Ce I   1.325 -2.150
4310.652 12CH     2.129 -3.971
4310.659   Cr I   2.967 -1.507
4310.688 12CH     0.072 -1.560
4310.696   Ce I   0.495 -0.950
4310.706 13CH     0.408 -3.001
4310.714 13CH     0.072 -1.560
4310.721    V II  2.036 -3.858
4310.725 12CH     2.129 -1.361
4310.730 13CH     0.408 -1.624
4310.742 12CH     0.408 -1.624
4310.766 12CH     0.072 -2.957
4310.766   Ti I   1.734 -3.135
4310.768 13CH     2.302 -4.693
4310.773 13CH     2.726 -1.164
4310.783   CN     0.641 -4.258
4310.797 12CH     1.080 -3.290
4310.815   CN     0.641 -4.938
4310.816   Mn II  9.858 -3.539
4310.820 12CH     0.408 -3.189
4310.820 12CH     0.408 -3.001
4310.831 13CH     1.080 -1.692
4310.856   Ca I   5.181 -2.644
4310.875 13CH     0.408 -3.189
4310.879 12CH     1.080 -1.692
4310.890 13CH     0.408 -1.553
4310.898 12CH     0.408 -1.553
4310.901 13CH     0.072 -3.155
4310.928 13CH     2.211 -3.946
4310.935 13CH     0.388 -1.719
4310.943   Ce I   0.318 -3.340
4310.950 12CH     0.388 -1.719
4310.950    P I   6.936 -2.500
4310.980   Gd I   0.492 -1.240
4311.000 12CH     0.072 -1.560
4311.002 13CH     0.072 -2.957
4311.006 13CH     0.408 -3.001
4311.022   Cr I   4.204 -2.370
4311.022 13CH     2.727 -1.174
4311.026 13CH     0.072 -1.560
4311.032 13CH     2.865 -3.873
4311.058 12CH     0.388 -2.914
4311.071   NH     3.003 -2.673
4311.077   Mo I   4.499 -1.000
4311.078 12CH     0.072 -2.957
4311.080 12CH     0.408 -3.189
4311.080 12CH     0.072 -3.155
4311.111   Ce I   4.044 -1.000
4311.112   Ti I   2.297 -3.531
4311.151 13CH     0.408 -1.553
4311.152 13CH     0.388 -1.719
4311.158 12CH     0.408 -1.553
4311.158 12CH     0.072 -1.488
4311.167 12CH     0.388 -1.719
4311.171   Ca I   6.035 -3.698
4311.173 13CH     0.072 -3.155
4311.181   Ti II  5.233 -3.038
4311.190 13CH     0.072 -1.488
4311.210 13CH     0.388 -2.914
4311.227 13CH     0.388 -3.159
4311.245   Nd I   0.293 -0.354
4311.249   Ca I   5.928 -1.828
4311.270   Nb I   1.630 +0.040
4311.275 12CH     0.388 -2.914
4311.304   Ce I   3.144 -2.060
4311.314 13CH     0.072 -2.957
4311.324 13CH     0.371 -1.847
4311.340 12CH     0.371 -1.847
4311.351 12CH     0.072 -3.155
4311.391   Os I   0.638 -1.850
4311.402    C I   7.685 -4.440
4311.403 12CH     0.388 -3.159
4311.405   Tm I   4.174 -2.220
4311.411 13CH     0.388 -3.159
4311.416 13CH     3.278 -1.021
4311.425   Ti I   3.166 -2.315
4311.428 13CH     0.388 -2.914
4311.429 12CH     0.072 -1.488
4311.434    V I   2.638 -2.616
4311.461 13CH     0.072 -1.488
4311.467   Ca I   4.769 -2.553
4311.470 13CH     0.371 -1.847
4311.481   CN     0.670 -4.318
4311.483 13CH     2.129 -1.376
4311.487 12CH     0.371 -1.847
4311.489 12CH     0.371 -2.816
4311.500   Ir I   1.225 -1.650
4311.500 13CH     0.388 -1.631
4311.509 12CH     0.051 -1.655
4311.511 12CH     0.388 -1.631
4311.532 13CH     0.051 -1.655
4311.543 13CH     0.347 -2.467
4311.546   Ti I   3.166 -1.936
4311.558 13CH     0.662 -2.111
4311.558 13CH     0.662 -2.111
4311.558   CN     0.630 -4.247
4311.562 13CH     0.357 -2.043
4311.563 12CH     0.347 -2.467
4311.565 13CH     3.278 -1.030
4311.576   Th I   1.463 -0.629
4311.580 12CH     0.357 -2.043
4311.581   NH     3.003 -2.673
4311.585   Ce I   0.875 -1.180
4311.586 13CH     0.347 -2.467
4311.588 12CH     0.388 -3.159
4311.600   Ce I   1.456 -0.910
4311.606 12CH     0.347 -2.467
4311.608 13CH     0.371 -2.816
4311.612    V I   2.581 -0.644
4311.619 12CH     0.051 -2.867
4311.636 12CH     0.371 -2.816
4311.643   Mo I   3.079 -1.554
4311.643 12CH     0.662 -2.111
4311.643 12CH     0.662 -2.111
4311.645   Ti I   2.154 -0.731
4311.649 13CH     0.357 -2.043
4311.668 12CH     0.357 -2.043
4311.676   Ti I   3.090 -4.112
4311.677 13CH     2.032 -3.822
4311.684 13CH     0.388 -1.631
4311.686   Cl I   8.922 -4.230
4311.692 12CH     2.210 -3.822
4311.695 12CH     0.388 -1.631
4311.711   Nb I   0.197 -1.730
4311.734 13CH     2.129 -1.361
4311.736 12CH     0.051 -1.655
4311.755 13CH     0.371 -2.816
4311.757 13CH     0.371 -3.106
4311.759 13CH     0.051 -1.655
4311.777 12CH     2.211 -0.868
4311.790 12CH     0.357 -2.669
4311.800   Th I   1.022 -1.065
4311.813 12CH     2.865 -0.698
4311.818 13CH     0.051 -2.867
4311.831 13CH     0.051 -3.095
4311.840 12CH     2.210 -0.881
4311.846 12CH     0.051 -2.867
4311.876 13CH     0.357 -2.669
4311.876 13CH     0.371 -3.106
4311.878 12CH     0.357 -2.669
4311.878 12CH     0.347 -2.472
4311.885   CN     0.551 -4.884
4311.900    V II  6.165 -4.172
4311.904   CN     0.551 -4.594
4311.906 12CH     0.371 -3.106
4311.920 12CH     0.347 -2.472
4311.926 12CH     2.211 -3.946
4311.932 13CH     0.347 -2.472
4311.963 13CH     0.357 -2.669
4311.965   CN     0.582 -4.101
4311.967 12CH     2.865 -3.873
4311.974 13CH     0.347 -2.472
4311.982 12CH     0.051 -3.095
4312.021 13CH     0.051 -3.095
4312.025 12CH     0.371 -3.106
4312.028 13CH     2.122 -3.946
4312.039 13CH     0.371 -1.731
4312.045 13CH     0.051 -2.867
4312.054 12CH     0.371 -1.731
4312.055    V I   3.299 -3.815
4312.065 12CH     2.865 -3.873
4312.092 12CH     0.051 -1.566
4312.095 12CH     1.019 -1.983
4312.098   CN     0.566 -4.527
4312.101    V I   3.406 -4.516
4312.118 13CH     0.051 -1.566
4312.158 13CH     0.371 -1.731
4312.160 12CH     0.033 -1.781
4312.171   Tm I   3.715 -2.250
4312.172 12CH     0.051 -3.095
4312.173 12CH     0.371 -1.731
4312.179 13CH     0.033 -1.781
4312.190   Cr I   4.618 -2.933
4312.205 13CH     0.358 -3.059
4312.216   Zr I   1.756 -1.590
4312.220 12CH     2.865 -0.708
4312.272 13CH     0.358 -3.059
4312.281 12CH     0.051 -1.566
4312.307 13CH     0.051 -1.566
4312.313 12CH     0.033 -1.781
4312.313 12CH     0.033 -2.766
4312.326 12CH     0.358 -3.059
4312.331 13CH     0.033 -1.781
4312.339   Ca I   2.933 -2.208
4312.354    V II  1.673 -1.495
4312.356   CN     0.596 -4.682
4312.386   Yb I   6.570 -2.010
4312.393 12CH     0.358 -3.059
4312.426 13CH     1.368 -4.095
4312.451   Nb I   0.049 -1.440
4312.465 12CH     0.033 -2.766
4312.467   Cr I   3.113 -1.370
4312.473 13CH     2.211 -0.868
4312.475 13CH     0.033 -2.766
4312.478 13CH     2.210 -0.881
4312.495   Fe I   4.256 -1.891
4312.519 13CH     0.358 -1.873
4312.527   Tm I   3.580 -1.060
4312.529   Mn I   3.373 -4.900
4312.536 12CH     0.358 -1.873
4312.551   Mn I   2.941 -1.077
4312.551   Ce I   1.123 -1.260
4312.575 13CH     0.348 -3.058
4312.586 13CH     0.358 -1.873
4312.603   Tm I   3.860 -1.770
4312.603 12CH     0.358 -1.873
4312.603 12CH     0.019 -1.976
4312.603 13CH     0.348 -3.058
4312.616   Co I   2.042 -3.542
4312.618 13CH     0.019 -1.976
4312.625 13CH     0.033 -3.043
4312.627 13CH     0.033 -2.766
4312.628   Tm I   3.102 -0.890
4312.631   Cr I   4.204 -2.310
4312.668 12CH     0.348 -3.058
4312.696 12CH     0.019 -1.976
4312.696 12CH     0.348 -3.058
4312.711 13CH     0.019 -1.976
4312.712   Mo I   2.758 -1.776
4312.728 12CH     0.008 -2.393
4312.741 13CH     0.008 -2.393
4312.743   Cr I   3.079 -3.082
4312.748 12CH     0.033 -3.043
4312.750 13CH     0.034 -3.043
4312.758 12CH     1.368 -4.095
4312.771   Sr I   6.617 -1.917
4312.771   Sr I   6.617 -0.618
4312.772 12CH     0.008 -2.393
4312.785 13CH     0.008 -2.393
4312.800   Mo I   2.063 -2.032
4312.806    V I   1.183 -3.739
4312.817 12CH     0.019 -2.634
4312.824 13CH     1.368 -4.095
4312.847   Sm I   0.282 -0.282
4312.853   Ce I   0.933 -1.170
4312.854   Fe I   4.143 -2.983
4312.854 12CH     2.122 -0.881
4312.860   Ti II  1.180 -1.000
4312.860   Ca I   6.054 -1.750
4312.873 12CH     0.034 -3.043
4312.899   Ni II  6.764 -4.501
4312.901 12CH     0.033 -1.667
4312.910 12CH     0.019 -2.634
4312.923 13CH     0.033 -1.667
4312.941   Fe I   4.178 -2.910
4312.944 13CH     0.019 -2.634
4312.964 13CH     0.348 -2.121
4312.968   CN     0.600 -4.073
4312.979   Fe I   4.220 -3.054
4312.983 12CH     0.348 -2.121
4312.984   Th I   0.356 -1.025
4312.988   Fe II  7.804 -1.557
4312.992 13CH     0.348 -2.121
4313.003 12CH     2.122 -3.946
4313.010   Ca I   4.763 -2.538
4313.011 12CH     0.348 -2.121
4313.025 12CH     0.034 -1.667
4313.037 13CH     0.019 -2.634
4313.042   Fe I   2.759 -4.366
4313.048 13CH     0.034 -1.667
4313.051 12CH     0.008 -2.433
4313.072 12CH     2.122 -3.822
4313.074   Ni I   2.740 -3.957
4313.096 12CH     0.008 -2.433
4313.099   Ce I   0.635 -1.450
4313.114   Ce I   1.339 -1.230
4313.118   Tm I   3.618 -2.670
4313.139    U I   0.471 -0.487
4313.145 13CH     0.008 -2.433
4313.156 12CH     1.368 -4.095
4313.182   Sr I   2.498 -1.000
4313.189 13CH     0.008 -2.433
4313.200   Ni I   4.266 -4.283
4313.221 12CH     2.122 -0.893
4313.286 13CH     0.020 -2.996
4313.297    V II  1.704 -3.540
4313.320   Sm I   0.000 -2.240
4313.325    V II  6.166 -3.533
4313.341   Ce I   1.090 -3.620
4313.343   Nd I   1.747 -0.470
4313.357 13CH     0.020 -2.996
4313.379 12CH     0.020 -2.996
4313.385   Ca I   6.054 -3.996
4313.394    V II  6.478 -2.460
4313.398   Co I   2.871 -3.794
4313.401   CN     0.652 -4.238
4313.434   CN     0.652 -4.946
4313.450 12CH     0.020 -2.996
4313.493 13CH     2.122 -0.881
4313.500   Co II  5.175 -4.222
4313.506 13CH     2.865 -0.698
4313.527   Ni I   4.165 -1.525
4313.527   Cr I   5.155 -3.672
4313.543   Mo I   2.623 -1.900
4313.543   CN     1.485 -4.903
4313.576   CN     0.773 -4.554
4313.589 13CH     3.372 -4.563
4313.591   NH     3.000 -2.280
4313.592   Ce I   0.521 -1.710
4313.593 12CH     0.020 -1.809
4313.612 13CH     0.020 -1.809
4313.612   Ti II  5.692 -4.402
4313.653 13CH     1.055 -1.772
4313.664 12CH     0.020 -1.809
4313.681   CN     0.670 -4.307
4313.682 13CH     0.020 -1.809
4313.714 13CH     3.372 -4.553
4313.718   Sm I   0.104 -1.720
4313.740   Sm I   0.248 -1.950
4313.748 13CH     1.055 -3.235
4313.761 12CH     1.055 -1.772
4313.803 13CH     2.865 -0.708
4313.805 13CH     2.122 -0.893
4313.813 13CH     0.009 -2.996
4313.842 13CH     0.009 -2.996
4313.845   Gd I   0.027 -0.086
4313.859   Ce I   1.855 -2.010
4313.863   Sm I   0.101 -1.611
4313.874    U I   0.217 -1.726
4313.878 12CH     0.009 -2.996
4313.878   Nb I   2.086 -0.510
4313.889    V I   1.853 -1.313
4313.908 12CH     0.009 -2.996
4313.909   Ca I   5.671 -2.918
4313.930   Dy I   0.938 -1.330
4313.997   CN     1.761 -4.841
4314.018   NH     3.000 -2.280
4314.019 13CH     1.055 -1.772
4314.023 13CH     2.210 -3.822
4314.026   CN     0.641 -4.228
4314.033   Ti I   1.981 -1.944
4314.040 13CH     2.131 -3.971
4314.055 12CH     1.055 -3.235
4314.068 13CH     1.055 -1.724
4314.071 13CH     1.055 -3.235
4314.082   Sc II  0.618 -0.100
4314.115    V I   1.351 -3.394
4314.127 12CH     1.055 -1.772
4314.146 12CH     1.055 -1.724
4314.178 12CH     2.131 -3.971
4314.197    V I   2.379 -3.866
4314.202 12CH     0.009 -2.056
4314.217 13CH     0.009 -2.056
4314.218   Fe I   3.882 -3.921
4314.219   Ti I   2.318 -2.682
4314.232 12CH     0.009 -2.056
4314.246 13CH     0.009 -2.056
4314.250 12CH     2.131 -1.361
4314.253   CN     0.558 -4.884
4314.274   CN     0.558 -4.554
4314.303   CN     0.591 -4.074
4314.308   Ru I   3.126 +0.390
4314.309   Cr I   2.983 -2.817
4314.310   Fe II  2.676 -3.601
4314.320   Sm I   0.248 -2.400
4314.327 13CH     3.284 -3.591
4314.332 12CH     2.131 -1.376
4314.364   Nd I   1.529 -0.305
4314.377   Mn II  7.760 -1.950
4314.379 12CH     1.055 -3.235
4314.384 13CH     0.664 -2.488
4314.388 13CH     0.664 -2.488
4314.392 13CH     1.055 -1.724
4314.398   Mn I   3.373 -4.294
4314.401   Gd I   0.927 +0.439
4314.408   Fe I   3.984 -4.913
4314.426   Mn I   4.332 -1.909
4314.470 12CH     1.055 -1.724
4314.470   Ce I   1.855 -0.480
4314.506   Nd I   0.000 -0.813
4314.511 12CH     0.664 -2.488
4314.515 12CH     0.664 -2.488
4314.522   Ta I   0.249 -2.010
4314.526   CN     1.620 -4.570
4314.569 13CH     2.964 -3.873
4314.578   Re I   2.700 -0.920
4314.615    V I   2.578 -3.963
4314.623    V I   2.115 -3.737
4314.643 13CH     1.976 -4.693
4314.682   Ce I   1.796 -3.070
4314.696   Ti I   2.267 -2.767
4314.716 13CH     3.284 -3.601
4314.729   Ti I   0.818 -1.348
4314.742   Cr I   3.847 -2.876
4314.760 13CH     0.664 -1.945
4314.764 13CH     0.664 -1.945
4314.783   CN     0.596 -4.674
4314.800   Ti I   0.836 -0.416
4314.818 12CH     0.664 -1.945
4314.820    V I   2.583 -3.957
4314.822 12CH     0.664 -1.945
4314.907   Ce I   1.544 -2.650
4314.918   CN     0.574 -4.493
4314.932   Ce I   0.823 -1.850
4314.971   Ti II  1.161 -1.104
4314.979   Fe II  4.732 -3.193
4314.982   Ce I   1.495 -1.360
4314.986   Cr II  8.350 -1.936
4315.013   Fe I   3.884 -4.624
4315.051   CN     1.485 -4.899
4315.052   Tm I   4.041 -0.650
4315.085   Fe I   2.196 -0.965
4315.098   Mo I   2.076 -2.319
4315.112   Au I   5.646 -0.450
4315.154   Tm I   3.221 -1.650
4315.179 13CH     3.471 -4.220
4315.208    V I   2.365 -3.574
4315.219   Mn I   4.685 -1.174
4315.254   Th I   0.356 -1.432
4315.258   Cr I   4.613 -2.763
4315.260 13CH     2.131 -1.376
4315.261 13CH     2.131 -1.361
4315.264   Cr II  9.684 -4.998
4315.269 13CH     2.122 -3.822
4315.271   NH     2.785 -2.760
4315.294   Ce I   1.319 -0.760
4315.311   NH     2.785 -2.760
4315.319 12CH     2.964 -3.873
4315.350   Ti I   3.178 -1.554
4315.358 12CH     2.964 -0.688
4315.379   Sm I   0.544 -1.590
4315.381   Cr I   4.106 -2.057
4315.384   Cr I   2.915 -2.150
4315.387   Mo I   2.260 -2.173
4315.398    V I   1.853 -3.525
4315.406   Ce I   0.900 -0.740
4315.426   Cr I   2.983 -4.267
4315.454   Fe I   4.154 -2.684
4315.463 13CH     3.471 -4.211
4315.468 12CH     2.964 -0.698
4315.484   Ce I   0.122 -2.720
4315.492   CN     1.761 -4.834
4315.494   Cr I   4.207 -3.030
4315.507 12CH     2.964 -3.873
4315.513 12CH     3.476 -3.890
4315.530   Cr II  8.215 -1.977
4315.531 12CH     3.476 -3.899
4315.536   Mn I   4.679 -2.833
4315.536   Co I   3.632 -2.926
4315.549   CN     0.773 -4.542
4315.558 12CH     3.284 -3.591
4315.578   Ce I   1.042 -2.890
4315.602 13CH     2.303 -3.946
4315.605   Tm I   4.480 -2.230
4315.608   Cr I   2.915 -1.938
4315.608   Cr I   4.208 -2.227
4315.622   NH     2.801 -2.711
4315.649 12CH     3.471 -4.220
4315.684   Ce I   0.977 -1.240
4315.687   NH     2.801 -2.711
4315.706   CN     0.609 -4.048
4315.740 12CH     1.976 -4.693
4315.779   Tm I   3.783 -0.560
4315.787    V I   1.218 -3.369
4315.879   Co II  8.599 -2.241
4315.893   La I   0.403 -1.851
4315.907   Ti I   2.305 -3.401
4315.908 12CH     3.284 -3.601
4315.919 12CH     2.370 -4.693
4315.945 12CH     3.471 -4.211
4315.952   Fe I   2.433 -5.000
4316.008   Ce I   1.582 -1.370
4316.008 13CH     3.476 -3.899
4316.009   Cr II  8.264 -3.713
4316.022 13CH     3.476 -3.890
4316.047   Gd I   0.662 -0.450
4316.086   CN     1.620 -4.564
4316.122 13CH     2.214 -3.946
4316.124   Mn II  7.758 -3.317
4316.175   Ni I   4.105 -2.048
4316.185 13CH     0.978 -3.367
4316.192   CN     0.664 -4.220
4316.212 13CH     0.978 -3.367
4316.227   CN     0.664 -4.954
4316.253    V II  1.675 -3.495
4316.269   Gd I   1.157 -0.770
4316.281 13CH     2.865 -3.873
4316.302    Y I   1.408 -0.940
4316.344   Co I   3.930 -4.256
4316.366   Mo I   3.198 -1.656
4316.390 12CH     2.303 -3.946
4316.392   Cr I   4.208 -3.003
4316.394   Tm I   4.288 -2.410
4316.404 12CH     0.978 -3.367
4316.414   Tm I   3.221 -3.000
4316.430 12CH     0.978 -3.367
4316.445    P I   6.936 -2.500
4316.469   Nb I   1.490 -1.100
4316.476 12CH     2.303 -0.856
4316.510   Nd I   0.380 -1.910
4316.521 13CH     2.370 -4.693
4316.541 12CH     2.303 -0.868
4316.583   Mn I   4.273 -3.505
4316.603   CN     0.652 -4.210
4316.627 12CH     2.303 -3.946
4316.642   Ru I   1.139 -1.700
4316.643   Ce I   1.206 -2.960
4316.693   Ti I   3.186 -1.278
4316.700    V I   2.565 -2.073
4316.711 12CH     3.372 -4.563
4316.728   Ca I   6.039 -4.379
4316.755   CN     0.566 -4.886
4316.776   CN     0.566 -4.518
4316.784   CN     0.600 -4.049
4316.794   Ti II  2.048 -1.577
4316.806 12CH     2.938 -4.573
4316.810   Mn II  5.437 -3.349
4316.819   Cr I   3.890 -1.566
4316.821    W I   2.908 -0.390
4316.854    V I   2.365 -3.862
4316.898   Cr II  8.273 -2.069
4316.903   Ce I   1.365 -1.890
4316.905 13CH     2.204 -3.971
4316.925 12CH     2.204 -1.362
4316.942   Tm I   4.254 -2.390
4316.952   Fe I   4.320 -1.900
4316.962   Yb I   3.789 -0.910
4316.974 12CH     2.214 -0.868
4316.979 12CH     2.814 -1.154
4316.987   Ca I   4.769 -3.331
4316.987 12CH     3.372 -4.553
4316.997   Mn I   3.373 -4.608
4317.006    V I   1.868 -2.929
4317.019 12CH     2.814 -1.164
4317.020 12CH     2.204 -3.971
4317.047   Fe I   3.546 -2.800
4317.079   Ni II  9.473 -3.175
4317.081   Fe I   3.884 -4.303
4317.090   Ca I   5.932 -2.042
4317.097 12CH     2.204 -1.348
4317.123 12CH     2.214 -3.946
4317.127 12CH     2.814 -4.014
4317.164 13CH     2.964 -0.698
4317.170 13CH     2.964 -0.688
4317.201 12CH     2.214 -3.822
4317.205 13CH     1.978 -4.693
4317.233 13CH     2.303 -0.856
4317.239 13CH     2.303 -0.868
4317.273   Ce I   0.823 -2.370
4317.293   Ce I   0.808 -2.000
4317.299   Zr I   0.713 -1.450
4317.300   Fe I   4.473 -2.891
4317.323 13CH     2.853 -2.182
4317.329   Ce I   1.042 -0.520
4317.350 12CH     2.214 -0.881
4317.375   Fe I   3.640 -3.343
4317.381   Tm I   4.368 -2.500
4317.384   Co II  7.742 -3.195
4317.414 13CH     2.853 -2.170
4317.425 13CH     1.033 -1.815
4317.448   Cr II  6.686 -3.564
4317.530   Dy I   1.056 -2.000
4317.534   NH     2.855 -2.475
4317.561 12CH     1.033 -1.815
4317.565   Fe I   3.695 -4.782
4317.597 13CH     1.034 -3.166
4317.597    V II  6.470 -1.480
4317.671 13CH     2.214 -0.868
4317.703 13CH     1.034 -1.815
4317.713   Mn II  6.913 -1.917
4317.718   NH     2.855 -2.475
4317.738   Yb I   7.198 -1.080
4317.770   Ca I   5.962 -4.004
4317.779 13CH     2.814 -4.014
4317.837   Fe II  9.412 -4.477
4317.837 13CH     1.034 -3.166
4317.839 12CH     1.034 -1.815
4317.862    Y I   1.948 -1.450
4317.864   CN     0.582 -4.461
4317.887   CN     0.614 -4.669
4317.892   Cr I   4.207 -0.810
4317.901 13CH     1.034 -1.760
4317.904 12CH     1.034 -3.166
4317.922   Mo I   3.179 -0.271
4317.935   Ce I   3.750 -3.070
4317.938 13CH     2.204 -1.362
4317.985   Ce I   0.809 -0.820
4317.990 13CH     2.214 -0.881
4317.996   Tm I   3.580 -3.550
4318.000   Nb I   1.269 -1.320
4318.006   Cr I   4.208 -1.868
4318.009 12CH     1.034 -1.760
4318.052   Ce I   1.365 -2.370
4318.055   Tm I   3.947 -1.090
4318.136   Hf I   0.699 -1.480
4318.141 13CH     1.034 -1.760
4318.145 12CH     1.034 -3.166
4318.179   Tm I   3.580 -3.610
4318.188   Fe II  7.880 -1.878
4318.199 13CH     2.204 -1.348
4318.249 12CH     1.034 -1.760
4318.252   Mo I   3.303 -1.324
4318.287 13CH     2.977 -2.920
4318.294   Th I   1.188 -1.176
4318.303   Ce I   1.923 -3.850
4318.303 12CH     1.978 -4.693
4318.321   Fe I   4.191 -2.267
4318.337   Ni I   4.105 -1.253
4318.396   Tm I   2.184 +0.295
4318.414 13CH     2.977 -2.931
4318.432   Ti I   3.171 -1.886
4318.438   Ru I   1.123 -1.120
4318.444   Ca I   6.040 -3.475
4318.458   Yb I   7.211 -1.540
4318.500   Tm I   4.265 -2.160
4318.520   Co II  8.456 -3.982
4318.530   Mn II  5.398 -2.518
4318.545   Mo I   3.223 -1.615
4318.559   Tm I   4.081 -3.140
4318.560   Ti I   3.154 -2.330
4318.561   Cr I   3.850 -2.413
4318.568   Cr I   4.099 -1.855
4318.574   CN     0.619 -4.025
4318.577   Fe II  9.905 -4.559
4318.589   Re I   3.411 +0.090
4318.609   Tm I   4.162 -2.260
4318.612   Fe I   4.178 -3.989
4318.630   Ti I   2.256 +0.288
4318.635   Ce I   1.079 -0.840
4318.650   Ca I   1.899 -0.210
4318.697   Cr II  3.887 -3.655
4318.751   Sr I   1.770 -0.441
4318.755 13CH     1.344 -3.966
4318.813   Ta I   1.595 -1.240
4318.823   Yb I   7.003 -2.830
4318.828   Tb I   0.000 +0.160
4318.871 13CH     2.303 -3.946
4318.926   Sm I   0.277 -0.250
4318.937   Fe I   4.178 -3.619
4318.975 13CH     2.938 -4.573
4318.977   Mn II  7.760 -3.979
4319.012 13CH     2.853 -4.930
4319.059   Zr I   0.154 -1.920
4319.061   Ce I   1.177 -1.310
4319.065 13CH     1.344 -3.966
4319.089    V I   2.581 -2.476
4319.091    V II  6.166 -4.756
4319.097   Th I   1.890 -1.077
4319.106   Ce I   0.902 -1.430
4319.113 12CH     1.344 -3.966
4319.125   Ru I   1.866 -1.750
4319.131   CN     0.690 -4.297
4319.143   CN     0.677 -4.202
4319.179   CN     0.677 -4.962
4319.198   CN     0.795 -4.545
4319.216 12CH     2.372 -4.693
4319.216 13CH     2.232 -1.640
4319.254   Cr I   3.113 -2.399
4319.279 13CH     2.232 -1.622
4319.305   Ti I   2.017 -2.591
4319.311   Cr I   3.087 -1.863
4319.311   CN     0.664 -4.192
4319.321   Ti II  5.216 -3.596
4319.339    P I   6.985 -3.500
4319.357   Ti I   2.578 -4.852
4319.394   CN     0.574 -4.889
4319.395   CN     0.609 -4.025
4319.413   Fe II  7.653 -1.991
4319.417   CN     0.574 -4.483
4319.423 12CH     1.344 -3.966
4319.440   Fe I   2.609 -3.740
4319.457   Ti I   1.739 -2.426
4319.500   Mo I   2.758 -1.923
4319.510   Hf I   1.891 -2.110
4319.522   Sm I   0.185 -0.206
4319.524   Re I   1.813 -1.670
4319.539 13CH     2.214 -3.822
4319.560   Nd I   0.380 -1.940
4319.602   Ce I   3.460 -1.290
4319.612   Tm I   4.266 -3.160
4319.615 13CH     2.814 -1.164
4319.630   Cr I   2.889 -1.200
4319.636   Tm I   4.301 -1.670
4319.641 13CH     2.438 -2.252
4319.677   Ce I   0.969 -1.150
4319.680   Fe II  7.845 -1.640
4319.693   Cr I   3.892 -0.721
4319.726   Ti I   2.472 -3.711
4319.735 12CH     2.977 -2.920
4319.735 13CH     2.438 -2.238
4319.738 13CH     2.814 -1.154
4319.766 13CH     2.964 -3.873
4319.770    U I   0.285 -2.138
4319.794 12CH     2.977 -2.931
4319.794 12CH     2.853 -2.182
4319.819 13CH     2.372 -4.693
4319.868   Fe I   4.143 -4.456
4319.869   Ru I   0.997 -0.980
4319.906   Ti I   2.480 -3.041
4319.906 12CH     2.853 -4.930
4319.924    V I   1.873 -2.576
4319.937   Er I   1.701 -0.587
4319.950   Ti II  4.963 -3.908
4320.031 12CH     2.853 -2.170
4320.095 13CH     2.232 -3.994
4320.127   Th I   0.557 -1.696
4320.128   Fe I   4.387 -2.924
4320.144   Mn I   4.345 -1.607
4320.144   Mn I   4.345 -2.313
4320.165   Cr I   3.079 -2.749
4320.169   Ce I   1.495 -0.910
4320.192   Mn I   4.827 -1.378
4320.226   Fe II  7.727 -3.404
4320.251   Mo I   2.934 -2.127
4320.261    V I   1.893 -1.864
4320.263   CN     0.614 -4.662
4320.272   Ti I   3.139 -4.153
4320.358   Ti I   3.186 -4.198
4320.361   Fe I   3.397 -2.684
4320.383   Co I   3.665 -1.021
4320.411   Tm I   3.744 -3.770
4320.412   Ce I   1.206 -1.950
4320.429    P I   6.954 -3.000
4320.455 13CH     3.024 -4.930
4320.486   Fe I   3.417 -2.384
4320.505   Ce I   3.913 -2.370
4320.517   Gd I   0.881 +0.243
4320.517   Fe I   4.435 -2.386
4320.531   Fe II  9.905 -3.653
4320.572   Cr I   2.900 -1.373
4320.583   Ru I   2.120 -1.040
4320.593 13CH     2.206 -3.971
4320.594   Th I   1.600 -0.882
4320.602   Cr I   2.914 -1.820
4320.608 12CH     3.024 -2.080
4320.620   Sc I   2.109 -1.920
4320.651 12CH     2.232 -1.640
4320.655   Co I   3.971 -3.297
4320.682   Hf I   2.153 -0.640
4320.709 12CH     2.232 -3.994
4320.709 12CH     2.206 -3.971
4320.719   Ce I   0.459 -0.240
4320.720   Yb I   5.581 -3.500
4320.745   Sc II  0.605 -0.250
4320.743 12CH     3.024 -4.930
4320.786 12CH     2.206 -1.348
4320.802   Fe I   4.209 -4.869
4320.804 12CH     2.232 -1.622
4320.824   Ru I   1.734 -1.920
4320.879 12CH     2.207 -1.362
4320.887 12CH     3.024 -2.069
4320.904    V I   3.315 -3.781
4320.915    V I   2.138 -2.856
4320.917 13CH     3.377 -4.553
4320.937   CN     0.591 -4.432
4320.950   Ti II  1.165 -1.803
4320.961 13CH     2.438 -4.805
4320.971 13CH     2.307 -3.946
4320.986   Mn I   4.332 -3.266
4321.019   Th I   0.510 -2.725
4321.085 13CH     0.488 -2.808
4321.090 12CH     2.438 -2.252
4321.096   Gd I   0.602 -0.910
4321.101 13CH     0.488 -2.860
4321.114 13CH     2.397 -3.946
4321.120 13CH     3.377 -4.563
4321.141   Zr I   0.154 -1.920
4321.158   Cr II  9.684 -4.392
4321.171 12CH     2.438 -4.805
4321.173   CN     0.795 -4.533
4321.190   Mn I   3.378 -4.714
4321.201   Gd I   0.213 -0.293
4321.217 13CH     0.521 -2.749
4321.235   Cr I   2.872 -1.540
4321.254   Ce I   1.274 -0.620
4321.275 12CH     2.438 -2.238
4321.290 13CH     0.521 -2.799
4321.302   Ru I   1.125 -2.340
4321.309   Fe II  7.869 -1.736
4321.315   Ni I   3.796 -2.596
4321.336   Fe I   4.549 -4.380
4321.344 13CH     1.015 -1.864
4321.354 13CH     2.768 -4.930
4321.365 13CH     0.488 -4.498
4321.401   Na I   2.102 -2.210
4321.451   Cr I   2.983 -3.500
4321.471   Cr I   4.616 -1.425
4321.509 12CH     1.015 -1.864
4321.510   Cr I   3.966 -0.839
4321.518   Ti I   2.334 -2.241
4321.529 13CH     0.521 -4.508
4321.544 13CH     1.015 -1.864
4321.548 12CH     2.941 -4.573
4321.553 13CH     0.458 -2.926
4321.574   CN     0.630 -4.002
4321.597   Cr II  8.354 -2.104
4321.598 13CH     0.458 -2.871
4321.613 13CH     1.015 -3.088
4321.614   Cr I   3.122 -1.280
4321.617   Ca I   5.964 -4.056
4321.618   Ni I   3.898 -2.097
4321.647    V I   2.130 -2.713
4321.652   Ti I   2.236 +0.000
4321.709 12CH     1.015 -1.864
4321.762   Mo I   3.265 -0.912
4321.771   Ti I   2.160 -1.329
4321.781 13CH     1.015 -3.088
4321.790   Fe I   3.500 -1.700
4321.811   Ce I   1.925 -1.530
4321.822   Ca I   4.769 -1.807
4321.847 12CH     2.307 -0.856
4321.849 13CH     0.458 -4.468
4321.890 13CH     2.206 -1.348
4321.893 13CH     2.207 -1.362
4321.905 13CH     1.015 -1.799
4321.922 12CH     1.015 -3.088
4321.924    C I   7.946 -2.850
4321.931 12CH     2.397 -3.946
4321.965   Mo I   2.081 -1.646
4321.996 13CH     0.955 -2.318
4321.998 12CH     2.307 -3.946
4322.017 12CH     2.397 -0.845
4322.023    V II  1.679 -2.824
4322.041 12CH     1.015 -1.799
4322.052 13CH     0.557 -2.693
4322.054 13CH     0.955 -2.272
4322.073 13CH     1.015 -1.799
4322.073 13CH     2.856 -2.170
4322.080 12CH     2.397 -0.856
4322.082 12CH     2.307 -3.946
4322.090 12CH     1.015 -3.088
4322.090 13CH     2.969 -3.873
4322.091   Yb I   5.910 -2.620
4322.115   Ti I   2.175 -1.504
4322.148    V I   2.565 -1.969
4322.148   CN     0.619 -4.002
4322.166 12CH     2.397 -3.946
4322.174   CN     0.582 -4.894
4322.179 13CH     0.557 -2.742
4322.191 13CH     2.741 -4.090
4322.193   Gd I   0.382 -1.360
4322.195   CN     0.690 -4.184
4322.199   CN     0.582 -4.452
4322.209 12CH     1.015 -1.799
4322.217   CN     0.677 -4.176
4322.226 13CH     3.024 -2.080
4322.231   Yb I   4.443 -0.970
4322.233   CN     0.690 -4.971
4322.234 12CH     2.307 -0.868
4322.259   Ce I   3.914 -2.430
4322.295 13CH     2.234 -1.622
4322.304   NH     3.108 -4.747
4322.318   Co I   3.687 -3.269
4322.325    V I   2.379 -1.125
4322.340 12CH     2.817 -1.154
4322.361 13CH     2.856 -2.182
4322.394 13CH     0.557 -4.543
4322.462 13CH     2.234 -1.640
4322.464   Mo I   2.070 -2.221
4322.488 12CH     2.817 -4.014
4322.500   La I   0.173 -0.930
4322.526   Ti I   0.848 -4.363
4322.530   Dy I   1.654 -0.820
4322.534   Ti I   2.318 -4.584
4322.534   Yb I   7.005 -1.810
4322.552   Yb I   4.964 -2.590
4322.594 13CH     0.431 -2.997
4322.605 13CH     2.307 -0.856
4322.605 13CH     3.024 -2.069
4322.620 13CH     0.955 -4.564
4322.665 12CH     0.488 -2.860
4322.676    C I   7.946 -3.900
4322.701   Mn I   4.354 -2.489
4322.712 13CH     0.431 -2.939
4322.712 13CH     0.910 -3.484
4322.714 13CH     0.872 -3.434
4322.748 12CH     2.818 -1.164
4322.766 13CH     0.837 -3.430
4322.776 13CH     0.951 -3.540
4322.788   Ce I   1.092 -0.280
4322.803   Fe I   2.832 -3.903
4322.823   Fe I   4.593 -2.537
4322.839 12CH     0.521 -2.799
4322.839 13CH     2.397 -0.856
4322.841 13CH     2.397 -0.845
4322.846   Ca I   4.763 -1.554
4322.859   Yb I   5.815 -2.420
4322.862 13CH     0.805 -3.385
4322.862 13CH     0.837 -1.441
4322.862 13CH     0.872 -1.401
4322.873 13CH     0.670 -2.531
4322.873 13CH     2.768 -1.852
4322.882 12CH     2.969 -0.688
4322.891 13CH     3.476 -4.211
4322.899 13CH     0.805 -1.487
4322.910 13CH     0.910 -1.365
4322.914 12CH     0.488 -4.498
4322.914 13CH     0.670 -2.531
4322.923 13CH     3.476 -4.220
4322.925 13CH     0.994 -3.545
4322.933 13CH     0.431 -4.439
4322.933 12CH     2.741 -1.431
4322.933 13CH     2.307 -0.868
4322.938 12CH     0.488 -2.808
4322.941   Ni I   3.420 -4.725
4322.955   Mn I   4.354 -4.131
4322.957 12CH     0.872 -3.351
4322.957 13CH     0.777 -1.540
4322.962   Ti I   2.333 -2.483
4322.967   Ru I   3.125 -0.140
4322.968 12CH     0.872 -1.401
4322.972 12CH     0.837 -1.441
4322.974 12CH     0.837 -3.281
4322.983 13CH     0.777 -3.344
4322.987 12CH     0.910 -3.393
4323.000 12CH     0.670 -2.531
4323.003   Ba I   1.567 -0.900
4323.011 12CH     0.910 -1.365
4323.013 12CH     0.805 -1.487
4323.026 13CH     0.951 -1.333
4323.028 12CH     0.805 -3.248
4323.028 13CH     0.751 -1.603
4323.032 12CH     2.969 -3.873
4323.034   Cr II  8.355 -2.397
4323.041 12CH     0.670 -2.531
4323.047 13CH     0.872 -1.366
4323.054 12CH     2.741 -4.090
4323.062 12CH     0.521 -4.508
4323.065 13CH     0.910 -1.333
4323.075 12CH     0.777 -1.540
4323.078 13CH     0.837 -1.402
4323.081   NH     3.050 -2.629
4323.086 12CH     0.951 -3.438
4323.090 12CH     0.521 -2.749
4323.095 13CH     0.728 -1.679
4323.097 13CH     2.768 -1.840
4323.097   Ca I   4.780 -1.877
4323.103 13CH     0.680 -2.101
4323.108 12CH     0.777 -3.190
4323.121 12CH     0.951 -1.333
4323.125 13CH     0.751 -3.275
4323.131 12CH     2.970 -3.873
4323.133 12CH     0.458 -2.926
4323.135   Fe I   4.473 -2.374
4323.142 13CH     2.817 -4.014
4323.146 12CH     2.768 -1.852
4323.146 13CH     0.709 -1.774
4323.148 12CH     0.872 -1.366
4323.148 12CH     0.751 -1.603
4323.151 12CH     2.741 -1.419
4323.153 13CH     0.951 -1.305
4323.155 13CH     0.805 -1.443
4323.159 12CH     0.872 -3.434
4323.161 12CH     0.910 -1.333
4323.161 13CH     0.693 -1.902
4323.172 13CH     1.041 -3.609
4323.174 13CH     0.837 -3.281
4323.181 12CH     3.569 -2.808
4323.183 12CH     0.837 -3.430
4323.185 12CH     0.910 -3.484
4323.185 12CH     0.837 -1.402
4323.187 13CH     0.680 -2.101
4323.191 13CH     0.805 -3.248
4323.194 13CH     0.872 -3.351
4323.198   Ce I   2.229 -1.330
4323.200 12CH     0.751 -3.118
4323.219 12CH     0.728 -1.679
4323.220 13CH     0.994 -1.304
4323.230 12CH     0.680 -2.101
4323.235 12CH     3.372 -1.012
4323.237 13CH     0.777 -3.190
4323.243 12CH     0.951 -1.305
4323.250 12CH     0.805 -3.385
4323.250 13CH     0.670 -2.504
4323.257   Tm I   4.368 -2.570
4323.258 12CH     2.768 -4.805
4323.263 13CH     0.777 -1.489
4323.263 13CH     0.910 -3.393
4323.263 12CH     0.994 -3.489
4323.265 12CH     0.805 -1.443
4323.267 12CH     2.768 -4.930
4323.271 12CH     0.709 -1.774
4323.277 13CH     0.729 -3.242
4323.278 12CH     0.951 -3.540
4323.280 12CH     2.970 -0.698
4323.282 12CH     3.372 -1.021
4323.286 12CH     0.693 -1.902
4323.290   Sm I   0.104 -0.920
4323.292 13CH     0.670 -2.504
4323.293 12CH     0.728 -3.036
4323.295 13CH     0.751 -3.118
4323.301 13CH     0.693 -1.902
4323.308 12CH     0.670 -2.504
4323.310 12CH     0.994 -1.304
4323.311   Co II  8.456 -2.194
4323.314 12CH     0.680 -2.101
4323.321   Ce I   0.812 -2.060
4323.327 13CH     0.994 -1.279
4323.335   Cl I   8.987 -1.350
4323.342 13CH     2.234 -3.994
4323.344 12CH     0.777 -3.344
4323.349 12CH     3.372 -4.123
4323.349 12CH     0.670 -2.504
4323.355 13CH     0.709 -1.774
4323.355 13CH     0.728 -3.036
4323.356   Ti I   2.318 -3.980
4323.358   Fe I   2.453 -4.135
4323.376 12CH     3.476 -4.211
4323.376 12CH     0.709 -2.953
4323.378 12CH     0.777 -1.489
4323.378   Fe I   4.638 -3.707
4323.379 12CH     2.768 -1.840
4323.385 13CH     0.728 -1.679
4323.392 13CH     0.751 -1.543
4323.394 12CH     3.476 -4.220
4323.398    W I   3.126 -1.090
4323.404 13CH     0.951 -3.438
4323.404    V I   2.332 -2.058
4323.406 13CH     0.680 -2.705
4323.407 13CH     0.709 -2.953
4323.409 12CH     0.994 -1.279
4323.409 13CH     0.806 -3.385
4323.411 13CH     0.751 -1.603
4323.413 12CH     0.458 -4.468
4323.422 13CH     0.777 -3.344
4323.426 12CH     0.693 -1.902
4323.428 13CH     0.709 -3.186
4323.432 12CH     0.693 -2.846
4323.432 13CH     0.693 -2.846
4323.432 13CH     2.741 -1.431
4323.434 13CH     0.838 -3.430
4323.434   Ti I   1.067 -1.781
4323.435 12CH     0.680 -2.705
4323.435 12CH     0.458 -2.871
4323.443   Cr I   4.618 -1.192
4323.447 13CH     0.777 -1.540
4323.456 12CH     0.994 -3.545
4323.458 12CH     0.751 -3.275
4323.462   Nb I   1.157 -1.550
4323.464 13CH     0.751 -3.275
4323.480 12CH     0.709 -1.774
4323.490 13CH     2.723 -2.483
4323.490 13CH     0.680 -2.705
4323.505 13CH     0.806 -1.487
4323.508 12CH     0.728 -1.679
4323.510 12CH     0.751 -1.543
4323.510 13CH     0.873 -3.434
4323.511    V I   1.860 -2.558
4323.516 13CH     1.041 -1.279
4323.520 12CH     0.680 -2.705
4323.529 13CH     0.729 -3.242
4323.531 12CH     0.751 -1.603
4323.536 13CH     1.090 -3.615
4323.536 13CH     0.729 -1.607
4323.542 12CH     1.041 -3.494
4323.554   Yb I   6.660 -2.970
4323.557   Pr I   0.630 -0.507
4323.563   CN     0.632 -4.657
4323.565 12CH     0.777 -1.540
4323.572 12CH     0.693 -2.846
4323.572 13CH     0.693 -2.846
4323.578 13CH     0.693 -3.136
4323.581 12CH     0.729 -3.242
4323.583 12CH     0.751 -3.118
4323.583 12CH     0.728 -3.036
4323.585 12CH     0.709 -2.953
4323.594 13CH     0.838 -1.441
4323.598 12CH     0.777 -3.190
4323.598 12CH     1.041 -1.279
4323.602 13CH     1.041 -1.256
4323.606 13CH     0.709 -3.186
4323.617 13CH     0.709 -2.953
4323.619 12CH     0.806 -1.487
4323.622 13CH     0.994 -3.489
4323.630   Yb I   5.581 -2.190
4323.632 13CH     2.723 -2.471
4323.634 12CH     0.806 -3.248
4323.640   Tm I   4.265 -3.060
4323.641   Zr I   2.490 -1.500
4323.643   NH     2.825 -2.665
4323.645 13CH     0.728 -3.036
4323.647 13CH     0.911 -3.484
4323.651 13CH     0.597 -2.639
4323.656 12CH     0.729 -1.607
4323.677 12CH     1.041 -1.256
4323.678   NH     3.050 -2.629
4323.679 13CH     0.751 -3.118
4323.686   Fe I   4.256 -3.160
4323.688 13CH     0.709 -1.685
4323.692 13CH     0.693 -3.136
4323.694   Co I   2.877 -4.125
4323.698   Ni I   3.399 -4.403
4323.703 13CH     0.777 -1.489
4323.703 13CH     0.806 -1.443
4323.703 13CH     2.741 -1.419
4323.705 12CH     0.838 -1.441
4323.707 12CH     0.838 -3.281
4323.707 12CH     0.709 -3.186
4323.712 12CH     0.557 -2.742
4323.722 13CH     0.680 -3.091
4323.722 13CH     2.941 -4.573
4323.727 13CH     0.777 -3.190
4323.731 13CH     0.751 -1.543
4323.731 13CH     0.873 -1.401
4323.733 12CH     1.041 -3.609
4323.741   NH     2.825 -2.665
4323.746 13CH     0.838 -1.402
4323.763   Co I   3.687 -3.138
4323.765   Cr I   2.967 -3.782
4323.770   Dy I   2.112 -0.940
4323.783 12CH     0.777 -3.344
4323.785 13CH     0.680 -3.091
4323.789 13CH     0.729 -1.607
4323.796 12CH     0.751 -3.275
4323.796 13CH     0.806 -3.248
4323.798 12CH     0.806 -3.385
4323.800   Sc I   2.136 -3.731
4323.811 12CH     0.709 -1.685
4323.813 12CH     0.806 -1.443
4323.817 12CH     0.777 -1.489
4323.823 12CH     2.234 -1.622
4323.826 12CH     0.873 -3.351
4323.828 12CH     0.693 -3.136
4323.830 13CH     0.597 -2.687
4323.834 12CH     0.729 -3.242
4323.838 12CH     0.873 -1.401
4323.841   Ca I   4.680 -2.023
4323.843 13CH     0.873 -1.366
4323.847   Cr I   2.967 -1.938
4323.849 12CH     0.751 -1.543
4323.849 13CH     0.693 -1.786
4323.851 12CH     0.838 -3.430
4323.851 13CH     2.441 -2.238
4323.852 12CH     0.838 -1.402
4323.860 13CH     0.951 -3.540
4323.864 13CH     0.670 -3.091
4323.866 13CH     0.709 -1.685
4323.884 12CH     0.709 -3.186
4323.891   Pr I   0.422 -1.160
4323.892 13CH     0.670 -3.091
4323.899 12CH     2.234 -1.640
4323.907 13CH     0.838 -3.281
4323.909 12CH     0.729 -1.607
4323.910 12CH     0.557 -4.543
4323.927   Fe I   4.220 -3.437
4323.927 13CH     0.911 -1.365
4323.927 13CH     1.090 -1.256
4323.937 12CH     1.090 -3.551
4323.942 12CH     0.693 -3.136
4323.942 12CH     0.557 -2.693
4323.944 12CH     0.873 -1.366
4323.946 12CH     0.680 -3.091
4323.948 13CH     1.041 -3.494
4323.955 12CH     0.873 -3.434
4323.957   Ti I   2.305 -4.046
4323.957 12CH     2.234 -3.994
4323.963 13CH     0.693 -1.786
4323.967   CN     1.518 -4.897
4323.974 12CH     0.693 -1.786
4323.989 12CH     0.709 -1.685
4323.998 13CH     1.090 -1.235
4324.000 13CH     0.911 -1.333
4324.002 12CH     1.090 -1.256
4324.004 12CH     0.911 -3.393
4324.010 12CH     0.680 -3.091
4324.026 13CH     0.680 -1.928
4324.027   Zr I   1.779 -0.160
4324.028 12CH     0.911 -1.365
4324.030 13CH     0.597 -4.555
4324.032   Cr I   4.613 -3.227
4324.038 13CH     1.142 -3.622
4324.042   Fe I   4.584 -3.354
4324.054 13CH     2.856 -4.930
4324.060 12CH     0.670 -3.091
4324.064 12CH     1.090 -1.235
4324.064 13CH     0.873 -3.351
4324.065   Gd I   1.134 -0.690
4324.066 13CH     2.441 -2.252
4324.067   Ce I   1.296 -1.840
4324.072   Ce I   1.140 -1.760
4324.088 12CH     0.670 -3.091
4324.088 12CH     0.693 -1.786
4324.090 13CH     0.680 -1.928
4324.093   Fe I   4.559 -4.084
4324.096 12CH     0.911 -1.333
4324.114   Cr I   4.802 -3.058
4324.120 12CH     0.911 -3.484
4324.125   Ce I   1.355 -0.950
4324.129 12CH     1.090 -3.615
4324.137   CN     0.600 -4.404
4324.152 12CH     0.680 -1.928
4324.154   Yb I   5.633 -3.270
4324.163 13CH     0.995 -3.545
4324.169 12CH     0.955 -2.318
4324.182 13CH     0.408 -3.078
4324.189 12CH     0.431 -2.997
4324.191   Fe II  7.695 -2.478
4324.197 13CH     0.951 -1.333
4324.200 12CH     3.377 -4.553
4324.204 12CH     0.955 -4.564
4324.215 12CH     0.680 -1.928
4324.238 13CH     0.951 -1.305
4324.242 13CH     0.670 -2.177
4324.242    V I   2.575 -3.648
4324.253 12CH     3.377 -4.563
4324.256 12CH     0.951 -3.438
4324.270 12CH     2.281 -1.349
4324.270 13CH     0.670 -2.177
4324.276   Fe II  7.653 -4.682
4324.279 13CH     2.281 -3.971
4324.281 13CH     0.911 -3.393
4324.292 12CH     0.951 -1.333
4324.309   Fe I   3.047 -3.753
4324.311 12CH     0.955 -2.272
4324.328 12CH     0.951 -1.305
4324.328   Co II  5.467 -3.714
4324.330   Co I   3.952 -3.517
4324.336   Fe I   3.634 -2.721
4324.350   Mn I   4.345 -3.959
4324.363 12CH     0.951 -3.540
4324.369 12CH     0.670 -2.177
4324.369 12CH     2.281 -3.971
4324.386 13CH     0.408 -3.015
4324.389 13CH     1.090 -3.551
4324.397 12CH     0.670 -2.177
4324.398   Ti I   2.334 -2.116
4324.451 12CH     2.281 -1.335
4324.451   Sm I   0.282 -0.213
4324.470 12CH     1.142 -3.557
4324.477 13CH     1.142 -1.235
4324.500   Yb I   7.137 -1.540
4324.513 12CH     0.431 -4.439
4324.523   Ti I   3.199 -1.469
4324.527   Ca I   4.681 -1.578
4324.531 13CH     1.142 -1.217
4324.533   Mo I   2.646 -2.018
4324.533 12CH     0.431 -2.939
4324.543 12CH     1.142 -1.235
4324.556 13CH     0.995 -1.304
4324.564   Gd I   1.134 -1.290
4324.565 13CH     0.995 -1.279
4324.567 13CH     2.397 -3.946
4324.569 13CH     2.307 -3.946
4324.573 13CH     1.042 -3.609
4324.574 13CH     0.951 -3.438
4324.578 13CH     0.408 -4.395
4324.585   CN     1.798 -4.836
4324.588 12CH     1.142 -1.217
4324.594   Ce I   0.000 -0.488
4324.599 12CH     0.995 -3.489
4324.612   Tm I   3.766 -2.640
4324.616   Na I   2.104 -5.000
4324.616   Na I   2.104 -5.000
4324.619 13CH     2.768 -4.805
4324.622   Cr I   3.087 -2.957
4324.629    V I   1.873 -1.720
4324.646 12CH     0.995 -1.304
4324.647 12CH     0.995 -1.279
4324.661 12CH     1.142 -3.622
4324.694 12CH     0.995 -3.545
4324.696 12CH     2.856 -2.170
4324.700 13CH     2.969 -0.688
4324.702 13CH     1.197 -3.697
4324.708   CN     0.641 -3.980
4324.711   Cr I   4.440 -1.190
4324.713   CN     0.710 -4.286
4324.728   Fe I   4.220 -2.197
4324.756   Tm I   3.091 -3.370
4324.767 13CH     2.982 -2.920
4324.785   Ce I   0.956 -0.350
4324.838 12CH     2.856 -2.182
4324.885   Tm I   4.531 -1.770
4324.910   Sc I   2.109 -3.688
4324.948   Fe I   2.198 -3.625
4324.951 12CH     2.856 -4.930
4324.954   CN     0.818 -4.536
4324.958 13CH     0.995 -3.489
4324.963   Yb I   5.621 -2.270
4324.964   Sc I   1.954 -2.821
4324.969 12CH     2.723 -2.483
4324.971 13CH     1.142 -3.557
4324.971   Cr I   4.096 -1.827
4324.982 13CH     2.970 -0.698
4324.998   Sc II  0.595 -0.440
4324.996   Co II  8.536 -3.897
4324.996   Tm I   4.140 -1.930
4325.002   Tm I   3.824 -2.020
4325.003 13CH     1.042 -1.256
4325.015   CN     1.655 -4.564
4325.019   CN     0.630 -3.981
4325.024 13CH     1.042 -1.279
4325.029   Yb I   7.411 -1.820
4325.036   Cr I   3.966 -1.251
4325.041   Mn II  5.397 -1.115
4325.050 12CH     1.042 -3.494
4325.056   Ru I   1.692 -0.810
4325.061   Cr I   2.967 -0.560
4325.078 12CH     1.042 -1.256
4325.087 13CH     3.372 -4.123
4325.092   CN     0.591 -4.899
4325.106 12CH     1.042 -1.279
4325.106 13CH     1.091 -3.615
4325.106 13CH     2.817 -1.154
4325.111   Ce I   3.463 -0.330
4325.114   Dy I   1.662 -0.335
4325.118   CN     0.591 -4.422
4325.126   Ti I   2.249 +0.361
4325.134 12CH     1.042 -3.609
4325.141   Ba I   1.676 -0.860
4325.162   CN     0.690 -4.160
4325.164 12CH     1.197 -3.622
4325.176   Fe I   3.018 -3.156
4325.188 13CH     1.197 -1.217
4325.196 12CH     2.723 -2.471
4325.215    V II  4.244 -1.531
4325.231 13CH     1.197 -1.200
4325.244 12CH     1.197 -1.217
4325.244 13CH     2.982 -2.931
4325.247   Yb I   5.912 -0.890
4325.276 12CH     1.197 -1.200
4325.284 13CH     3.028 -4.930
4325.291    V II  6.534 -2.416
4325.316   Fe II  6.209 -4.808
4325.347 12CH     0.597 -2.687
4325.348   Fe I   4.387 -2.030
4325.351 13CH     2.818 -1.164
4325.352   Ni I   3.606 -2.154
4325.357 12CH     1.197 -3.697
4325.375 13CH     2.281 -1.349
4325.378   Mn I   4.685 -2.859
4325.378   Fe I   4.178 -2.744
4325.381 13CH     0.999 -1.921
4325.388 13CH     2.441 -4.805
4325.394 12CH     2.441 -2.238
4325.399   CN     0.703 -4.168
4325.403 13CH     0.972 -3.082
4325.405 13CH     0.972 -3.082
4325.406   Zr I   0.730 -0.990
4325.406   Cr II  5.670 -3.747
4325.436   Fe II  6.138 -2.385
4325.438   CN     0.703 -4.979
4325.456 13CH     1.042 -3.494
4325.471 13CH     1.323 -3.962
4325.490   Co I   2.137 -3.964
4325.493   CN     1.518 -4.892
4325.516 13CH     0.999 -1.921
4325.518 12CH     2.441 -2.252
4325.527 12CH     0.597 -4.555
4325.540   Fe II  6.088 -2.356
4325.547 13CH     1.254 -3.705
4325.557   Gd I   1.372 -0.250
4325.561 12CH     0.597 -2.639
4325.568 13CH     1.091 -1.235
4325.572 12CH     3.028 -4.930
4325.574 12CH     0.999 -1.921
4325.589 13CH     3.024 -4.930
4325.591    V I   2.359 -3.255
4325.593   Ni I   3.306 -1.030
4325.598 12CH     2.441 -4.805
4325.601   Fe I   4.559 -2.616
4325.611 13CH     1.091 -1.256
4325.614   Fe I   4.103 -1.441
4325.620 12CH     1.091 -3.551
4325.625   Cr I   3.113 -1.410
4325.634 12CH     1.091 -1.235
4325.641   Zr I   1.743 -1.200
4325.649 12CH     0.972 -3.082
4325.650 12CH     0.972 -3.082
4325.652 13CH     2.281 -1.335
4325.658   Fe II  6.209 -4.172
4325.686 12CH     1.091 -1.256
4325.694   Gd I   0.066 +0.100
4325.699 12CH     1.091 -3.615
4325.703 13CH     1.324 -3.962
4325.708 12CH     0.999 -1.921
4325.716 12CH     3.028 -2.069
4325.717   Tm I   3.186 -1.640
4325.718 13CH     1.197 -3.622
4325.726   Ba I   6.201 -1.000
4325.727   Cr I   3.122 -2.314
4325.730   Ba I   6.201 -1.020
4325.758   Nd I   0.471 -0.020
4325.778 13CH     1.000 -3.007
4325.781 13CH     1.143 -3.622
4325.795 12CH     0.408 -3.078
4325.802   Mo I   2.595 -0.810
4325.838   NH     2.804 -2.711
4325.843 12CH     3.028 -2.080
4325.851   Cr I   4.440 -0.539
4325.856 12CH     1.323 -3.962
4325.866   Sc I   2.569 -3.737
4325.888 13CH     1.000 -3.007
4325.889    U I   0.685 -1.502
4325.903   NH     2.804 -2.711
4325.913   CN     0.632 -4.650
4325.914   Ce I   0.295 -2.640
4325.929 13CH     2.771 -4.930
4325.940   Fe I   3.267 -1.958
4325.967   Fe II  7.583 -4.843
4325.985   Ti I   3.215 -0.644
4325.988   Fe II  9.830 -2.495
4326.006   Fe I   4.256 -3.473
4326.040 12CH     1.254 -3.630
4326.066 13CH     1.000 -1.843
4326.067   CN     1.798 -4.829
4326.073 13CH     1.091 -3.551
4326.077 13CH     2.743 -4.090
4326.083 13CH     1.254 -1.200
4326.088 12CH     1.324 -3.962
4326.088 12CH     1.000 -3.007
4326.090 12CH     2.441 -4.693
4326.090 13CH     0.639 -2.586
4326.097   Cl I   8.987 -3.140
4326.113 13CH     1.254 -1.185
4326.128 12CH     1.254 -1.200
4326.136   Mo I   2.063 -0.298
4326.139   Mn I   4.666 -1.600
4326.145 12CH     1.254 -1.185
4326.162   Mn I   4.194 -1.817
4326.162   Fe I   4.209 -3.056
4326.170   Ti I   1.734 -4.681
4326.175 12CH     0.408 -4.395
4326.176 13CH     1.000 -1.843
4326.188 13CH     2.514 -4.090
4326.193 12CH     0.408 -3.015
4326.199 12CH     1.000 -3.007
4326.219 12CH     2.982 -2.920
4326.231 12CH     1.000 -1.843
4326.233 12CH     1.254 -3.705
4326.236   Ti I   1.997 -1.812
4326.255   Os I   1.887 -1.270
4326.274 13CH     0.388 -3.172
4326.276 13CH     1.143 -1.217
4326.313   Nb I   1.178 -0.460
4326.315   Ca I   6.046 -1.823
4326.319    V II  6.166 -3.851
4326.321 13CH     0.639 -2.634
4326.326   Gd I   2.209 -0.163
4326.332 12CH     1.143 -1.217
4326.337 12CH     1.143 -3.557
4326.341 12CH     1.000 -1.843
4326.342    V I   2.575 -4.640
4326.345 13CH     1.143 -1.235
4326.351   Ti I   0.826 -1.058
4326.377   Dy I   1.930 +0.622
4326.392   Co I   2.871 -4.527
4326.405 12CH     1.143 -3.622
4326.410 12CH     1.143 -1.235
4326.430   Tb I   0.000 +0.310
4326.445   Sr I   1.775 -1.580
4326.452   CN     1.655 -4.559
4326.454   Ca I   6.046 -2.621
4326.479   Ce I   0.875 -1.500
4326.506 13CH     0.639 -4.566
4326.514   Ca I   6.046 -2.146
4326.551    V I   2.505 -4.675
4326.555   Yb I   6.775 -1.400
4326.562   Ce I   1.796 -1.160
4326.583 13CH     0.388 -3.103
4326.603 13CH     1.314 -3.713
4326.617   Ca I   5.967 -3.969
4326.624 13CH     1.198 -3.697
4326.630 12CH     2.982 -2.931
4326.634    V II  6.146 -4.452
4326.639   Mn II  5.398 -1.357
4326.641    V I   2.575 -3.172
4326.650 13CH     1.254 -3.630
4326.658 13CH     2.401 -3.946
4326.661   Ti I   3.112 -4.043
4326.677   Ti I   2.495 -2.598
4326.723   Ti II  5.233 -3.421
4326.740   Mn I   4.726 -1.810
4326.744   Ba I   5.723 -3.040
4326.744   Mo I   1.382 -1.436
4326.748 13CH     0.388 -4.341
4326.753   Fe I   2.947 -1.932
4326.776 13CH     2.441 -4.693
4326.820   Mo I   3.164 -0.698
4326.823   Ce I   0.735 -1.070
4326.826   Ru I   1.317 -1.160
4326.833   Tm I   4.373 -2.590
4326.839 13CH     1.143 -3.557
4326.872   CN     0.818 -4.524
4326.911   Fe I   4.294 -5.010
4326.942 12CH     2.743 -4.090
4326.955   Cr I   3.847 -4.303
4326.960   Ti I   0.813 -1.985
4326.963 13CH     0.357 -3.058
4327.040 12CH     2.743 -1.419
4327.051 13CH     0.357 -3.058
4327.053   Pt I   4.176 +0.190
4327.057 12CH     0.357 -3.058
4327.093   Th I   0.557 -2.243
4327.096   Fe I   3.544 -0.804
4327.102   Gd I   0.000 -0.362
4327.126 12CH     1.314 -3.638
4327.145 12CH     0.357 -3.058
4327.151   Gd I   0.354 -0.690
4327.154 13CH     1.198 -1.200
4327.161 12CH     2.743 -1.431
4327.189 13CH     1.314 -1.185
4327.193   Ca I   5.390 -4.479
4327.199 12CH     1.198 -1.200
4327.208 13CH     1.314 -1.173
4327.221 12CH     1.198 -3.622
4327.221 12CH     1.314 -1.185
4327.227 12CH     1.314 -1.173
4327.227   Sc I   2.111 -3.927
4327.231   Th I   0.514 -2.152
4327.236 13CH     2.514 -1.217
4327.246 13CH     1.198 -1.217
4327.272 13CH     3.069 -4.050
4327.273   Ti I   2.334 -1.429
4327.274   NH     2.887 -2.417
4327.279 12CH     1.198 -3.697
4327.302 12CH     1.198 -1.217
4327.322 12CH     1.314 -3.713
4327.354 13CH     0.357 -3.183
4327.366 13CH     3.024 -1.817
4327.370   Nb I   1.079 -1.030
4327.373 12CH     0.357 -3.183
4327.390 13CH     2.514 -1.203
4327.402   Ce I   1.458 -1.810
4327.430   Ru I   1.002 -1.750
4327.439 13CH     3.028 -2.069
4327.442 13CH     0.357 -3.183
4327.456   CN     0.609 -4.377
4327.461 12CH     0.357 -3.183
4327.465 13CH     3.028 -2.080
4327.483   Fe II  7.697 -4.206
4327.510   Ti I   3.113 -3.578
4327.510   Sm I   0.333 -1.760
4327.511   NH     2.887 -2.417
4327.520   Hf I   1.870 -2.380
4327.527    V II  3.973 -3.734
4327.562 12CH     2.401 -0.845
4327.572 13CH     2.492 -3.946
4327.581    V I   1.195 -4.250
4327.585 13CH     3.024 -1.806
4327.592 13CH     2.743 -1.419
4327.594 13CH     2.970 -3.873
4327.616   Fe II  7.517 -4.252
4327.623   Tm I   4.459 -2.900
4327.650 13CH     3.569 -2.808
4327.654 13CH     1.255 -3.705
4327.658   Ca I   4.780 -2.570
4327.662 13CH     2.743 -1.431
4327.677 13CH     2.771 -1.840
4327.712 12CH     2.401 -3.946
4327.723   Ce I   3.460 -0.860
4327.739   Ce I   1.404 -1.410
4327.776 13CH     1.198 -3.622
4327.776   Fe I   3.695 -2.541
4327.792   Ni I   4.167 -2.052
4327.795 13CH     1.314 -3.638
4327.801   Ce I   1.613 -1.690
4327.806 12CH     2.401 -3.946
4327.817 13CH     2.771 -1.852
4327.819 12CH     0.639 -2.634
4327.847 12CH     2.771 -4.930
4327.850   Nd I   0.182 -2.000
4327.854   Yb I   5.921 -2.080
4327.864 13CH     3.372 -1.021
4327.896 13CH     1.376 -3.793
4327.903   Fe I   3.299 -1.742
4327.905 12CH     0.388 -3.172
4327.930   Nd I   0.559 -0.400
4327.953   CN     0.652 -3.960
4327.956 12CH     2.401 -0.856
4327.956   Mn I   4.827 -1.210
4327.959 12CH     2.771 -1.840
4327.984 12CH     0.639 -4.566
4327.988 12CH     2.514 -1.217
4328.003 13CH     0.358 -2.792
4328.013   Cr I   4.207 -1.173
4328.019 12CH     0.639 -2.586
4328.020   Fe I   4.301 -2.780
4328.034 12CH     3.069 -3.873
4328.052   CN     0.641 -3.960
4328.059    V I   2.115 -1.430
4328.062 13CH     3.372 -1.012
4328.064 12CH     2.514 -3.994
4328.066 12CH     3.069 -0.679
4328.070 13CH     0.358 -2.792
4328.083   Fe I   4.415 -3.801
4328.091 12CH     2.771 -1.852
4328.096 12CH     2.514 -4.090
4328.104   Ce I   1.296 -2.220
4328.124 12CH     0.358 -2.792
4328.130 13CH     2.283 -3.971
4328.140   CN     0.600 -4.905
4328.149    V I   2.678 -2.527
4328.154   Ce I   3.466 -0.990
4328.167   CN     0.600 -4.394
4328.173 12CH     2.514 -1.203
4328.182 12CH     3.069 -0.688
4328.188   Ce I   0.587 -3.070
4328.192 12CH     0.358 -2.792
4328.203 12CH     2.771 -4.805
4328.214 12CH     3.069 -4.050
4328.220 12CH     2.283 -3.971
4328.220 13CH     1.255 -1.185
4328.236   Ti I   3.215 -1.264
4328.250   Fe I   3.882 -4.821
4328.252 12CH     1.255 -1.185
4328.263   Ti I   2.154 -2.591
4328.264    V I   2.578 -2.361
4328.289 12CH     1.255 -3.630
4328.293   Co II  5.046 -4.890
4328.302 12CH     2.283 -1.335
4328.332 13CH     1.255 -1.200
4328.340 12CH     1.255 -3.705
4328.347   CN     0.703 -4.144
4328.362 12CH     0.388 -4.341
4328.374 12CH     3.024 -1.817
4328.377 12CH     1.255 -1.200
4328.377 12CH     0.388 -3.103
4328.389 13CH     2.401 -0.845
4328.399   Cr I   4.106 -3.014
4328.400 12CH     2.283 -1.349
4328.413 12CH     2.492 -3.946
4328.417   Nb I   1.121 -1.070
4328.439 13CH     2.514 -3.994
4328.449 12CH     1.376 -3.713
4328.456   NH     3.057 -4.769
4328.494   Sc I   2.139 -2.555
4328.499 12CH     2.492 -0.834
4328.509 12CH     3.024 -4.930
4328.509 12CH     3.024 -4.930
4328.521   Ti I   2.472 -3.105
4328.531 13CH     1.376 -1.173
4328.542 13CH     1.376 -1.152
4328.546 12CH     1.376 -1.152
4328.550 12CH     1.376 -1.173
4328.561   Ru I   1.461 -2.210
4328.563 12CH     2.492 -0.845
4328.611   NH     3.057 -4.748
4328.643 12CH     3.024 -1.806
4328.647 12CH     1.376 -3.793
4328.649 12CH     2.492 -3.946
4328.664   Mn I   4.345 -2.190
4328.688   Th I   2.141 -0.539
4328.717 13CH     2.401 -0.856
4328.742   Cu I   5.153 -1.988
4328.744   CN     0.717 -4.152
4328.758   Os I   1.368 -1.310
4328.769 13CH     0.019 -2.996
4328.785   CN     0.717 -4.987
4328.814   Er I   1.333 +0.286
4328.818   Ti II  4.969 -2.310
4328.821   Cr I   4.099 -2.784
4328.829 13CH     0.371 -3.285
4328.835 12CH     0.019 -2.996
4328.841   Cr II  3.909 -4.717
4328.847    V I   2.359 -4.155
4328.863 13CH     0.019 -2.996
4328.876   Co II  5.055 -2.610
4328.889 13CH     2.726 -2.471
4328.896 13CH     1.315 -3.713
4328.898   Ti I   2.778 -1.974
4328.900 13CH     1.255 -3.630
4328.908   Dy I   0.538 -1.600
4328.928 12CH     0.019 -2.996
4328.935   Gd I   0.881 -0.249
4328.985   Pr I   0.630 -0.602
4328.996    V II  6.479 -2.196
4329.019   Sm I   0.185 -0.510
4329.035   Fe I   4.186 -2.081
4329.062    V I   2.723 -3.776
4329.108 13CH     2.727 -2.483
4329.161 12CH     0.019 -3.150
4329.176 13CH     0.019 -3.150
4329.178 13CH     1.376 -3.713
4329.236   Sc I   2.139 -3.261
4329.255 12CH     0.019 -3.150
4329.261   Fe I   4.231 -3.116
4329.270 13CH     0.019 -3.150
4329.279 13CH     0.371 -3.207
4329.335   Mo I   3.156 -1.249
4329.348   Eu I   1.668 -0.040
4329.361 13CH     3.024 -4.930
4329.390 13CH     2.492 -0.845
4329.394   Sc I   2.109 -3.842
4329.395 13CH     2.492 -0.834
4329.416   Pr I   0.216 -0.738
4329.418 13CH     0.371 -4.294
4329.419   CN     0.651 -4.645
4329.425   Fe II  9.962 -4.381
4329.427   Mn I   4.726 -1.880
4329.429 12CH     3.090 -2.098
4329.453 13CH     0.685 -2.535
4329.455 13CH     1.440 -3.793
4329.491   Th I   1.796 -0.881
4329.502 13CH     1.315 -1.173
4329.504 13CH     0.987 -1.994
4329.506 13CH     2.283 -1.335
4329.508 13CH     2.283 -1.349
4329.521 12CH     1.315 -1.173
4329.534   Ba I   6.201 -1.978
4329.536 12CH     2.444 -4.693
4329.537   Fe I   2.223 -4.583
4329.544   Cr I   4.785 -3.984
4329.557   Zr I   0.071 -2.310
4329.557   Ta I   1.972 -0.760
4329.566   Fe II  9.825 -4.144
4329.568 13CH     2.771 -4.805
4329.571 12CH     1.315 -3.638
4329.580   Gd I   0.841 +0.201
4329.585 13CH     0.987 -1.994
4329.616 12CH     1.315 -3.713
4329.629   Mo I   2.598 -2.117
4329.635 13CH     1.315 -1.185
4329.643    V I   2.582 -3.568
4329.660    V II  6.478 -2.560
4329.667 12CH     1.315 -1.185
4329.706 12CH     3.090 -2.087
4329.722   Nb I   0.019 -1.690
4329.723 12CH     0.987 -1.994
4329.731 13CH     0.685 -2.582
4329.759 13CH     2.517 -4.090
4329.781 13CH     3.090 -2.098
4329.804 12CH     0.987 -1.994
4329.823   Yb I   5.954 -1.640
4329.849 13CH     0.020 -2.729
4329.909 13CH     0.685 -4.579
4329.920 13CH     0.020 -2.729
4329.929   Ti I   3.178 -3.754
4329.932   Ce I   1.251 -0.880
4329.943 12CH     0.020 -2.729
4329.969   Eu I   1.708 -0.080
4329.970   Eu I   1.708 -0.550
4329.975   Cr I   3.087 -4.770
4329.997   Mn II  9.868 -1.395
4330.005 13CH     3.069 -0.688
4330.005   Sm I   0.036 -0.468
4330.009   Ce I   1.027 -3.440
4330.010 13CH     3.069 -0.679
4330.014 12CH     0.020 -2.729
4330.026    V I   0.000 -1.230
4330.036 12CH     1.440 -3.713
4330.048   Fe II  9.825 -2.052
4330.067    V I   1.195 -4.402
4330.076   Fe I   4.260 -4.746
4330.081   Mo I   2.499 -2.341
4330.085 13CH     3.090 -2.087
4330.093 13CH     0.987 -2.891
4330.130 12CH     1.440 -1.133
4330.142 13CH     1.440 -1.152
4330.143 13CH     1.440 -1.133
4330.145 12CH     1.440 -1.152
4330.150   Fe I   3.547 -4.778
4330.153 13CH     0.987 -2.891
4330.167   Fe I   4.220 -3.002
4330.222 13CH     2.444 -4.693
4330.237   Ti II  2.048 -1.729
4330.239 12CH     1.440 -3.793
4330.241 13CH     1.315 -3.638
4330.274   Er I   1.323 -1.246
4330.283   Hf I   0.566 -1.420
4330.367    V I   2.578 -3.664
4330.371   Mn II  7.760 -2.635
4330.375   Ce I   1.520 -1.030
4330.376 13CH     1.377 -3.793
4330.383 13CH     0.987 -1.892
4330.404 12CH     0.987 -2.891
4330.421   Pr I   0.055 -1.414
4330.428 13CH     3.028 -4.930
4330.441   Ce I   0.322 -0.910
4330.443 13CH     0.987 -1.892
4330.445   CN     0.731 -4.276
4330.449 13CH     2.401 -3.946
4330.457 12CH     2.726 -2.471
4330.460   Fe II  5.569 -4.162
4330.462   Fe I   4.220 -1.799
4330.464 12CH     0.987 -2.891
4330.470 12CH     3.377 -1.012
4330.480   Ce I   1.706 -2.500
4330.481 12CH     0.371 -3.285
4330.485   Cr II  8.273 -2.005
4330.517   Ce I   1.406 -2.840
4330.577 12CH     0.987 -1.892
4330.584 12CH     3.377 -4.123
4330.592 12CH     2.727 -2.483
4330.602   Gd I   0.522 -0.730
4330.608   Ce I   1.931 -2.740
4330.637 12CH     0.987 -1.892
4330.656    W I   2.458 -0.440
4330.667    V I   2.578 -2.765
4330.698   Ti II  1.180 -1.959
4330.701   Ni I   3.796 -1.479
4330.764   Cr I   3.079 -1.710
4330.772    Y I   1.305 -0.560
4330.802   Fe I   3.017 -2.457
4330.828   Ce I   1.212 -0.630
4330.832 13CH     1.440 -3.713
4330.834   CN     0.840 -4.527
4330.844   Th I   1.006 -1.088
4330.847 12CH     3.377 -1.021
4330.900    V I   2.582 -4.652
4330.914   CN     0.619 -4.352
4330.941   Gd I   1.659 -0.830
4330.950   Mn I   4.679 -2.567
4330.952   Fe I   3.267 -2.395
4330.963 13CH     2.517 -1.203
4330.964    W I   2.458 -0.440
4330.986   Ce I   0.960 -2.190
4331.023 13CH     1.377 -1.152
4331.027 12CH     1.377 -1.152
4331.033   Yb I   6.660 -2.030
4331.035   Fe I   4.209 -4.120
4331.035   Co I   4.149 -2.694
4331.051 12CH     0.371 -4.294
4331.064 12CH     0.371 -3.207
4331.073   Yb I   7.005 -3.880
4331.076   Ce I   1.194 -3.710
4331.093 12CH     1.377 -3.713
4331.102 13CH     2.517 -1.217
4331.128 12CH     1.377 -3.793
4331.132   Fe I   3.884 -5.023
4331.161   Eu I   1.602 -0.480
4331.168   Ru I   1.087 -1.780
4331.175   Tm I   3.592 -1.470
4331.175 13CH     1.377 -1.173
4331.183 12CH     3.574 -2.808
4331.194 12CH     1.377 -1.173
4331.199   Cr I   4.618 -1.160
4331.206   CN     0.652 -3.941
4331.211 12CH     0.685 -2.582
4331.215 13CH     2.492 -3.946
4331.224   Co I   3.409 -0.684
4331.238   Tm I   3.483 -1.250
4331.241    V I   2.575 -4.303
4331.310 13CH     1.507 -3.793
4331.320   Cr II  9.545 -4.879
4331.333   CN     0.609 -4.911
4331.344   CN     0.664 -3.940
4331.359   Er I   0.000 -1.505
4331.361   CN     0.609 -4.367
4331.363 12CH     0.685 -4.579
4331.365   Nb I   0.620 -0.560
4331.365   Fe I   3.018 -3.395
4331.376   Gd I   0.812 -0.016
4331.400 12CH     0.685 -2.535
4331.421   Ti I   2.334 -3.183
4331.425   Ti I   3.179 -2.140
4331.426   Fe I   3.397 -3.038
4331.448   Sm I   0.185 -0.527
4331.545    V II  2.050 -2.259
4331.562   CN     0.717 -4.129
4331.583    V II  5.537 -4.149
4331.640   Ni I   1.676 -2.100
4331.645    V I   2.708 -3.705
4331.671 12CH     2.517 -4.090
4331.684   CN     0.651 -4.638
4331.699   Ca I   4.769 -2.295
4331.716   Sc I   2.111 -2.046
4331.748 12CH     2.517 -1.203
4331.757   Ce I   1.206 -0.220
4331.772    V II  1.686 -3.326
4331.800 13CH     0.357 -3.433
4331.823 13CH     1.377 -3.713
4331.838    V II  3.803 -4.022
4331.855 12CH     2.517 -1.217
4331.896 13CH     0.371 -2.612
4331.922 12CH     1.507 -3.713
4331.925   Th I   1.796 -0.882
4331.932 12CH     2.517 -3.994
4331.946   Ce I   1.339 -1.080
4332.014 12CH     1.507 -1.114
4332.018 12CH     0.371 -2.612
4332.024   Sc I   1.969 -3.205
4332.037 12CH     1.507 -1.133
4332.044 13CH     0.371 -2.612
4332.046 13CH     1.507 -1.114
4332.050 13CH     1.507 -1.133
4332.080   Mn I   4.360 -2.085
4332.084   Cr I   3.087 -2.182
4332.110    V I   2.616 -3.914
4332.125    W I   1.857 -0.910
4332.127 13CH     1.442 -3.793
4332.129 12CH     1.507 -3.793
4332.163   NH     2.852 -2.623
4332.166 12CH     0.371 -2.612
4332.177   Fe I   4.559 -4.892
4332.213 13CH     0.371 -3.156
4332.223   CN     0.731 -4.136
4332.230 12CH     0.371 -3.156
4332.244   Tm I   3.631 -3.590
4332.251   Re I   1.813 -0.980
4332.265   CN     0.731 -4.995
4332.282   Cr I   3.321 -4.404
4332.300   NH     2.852 -2.623
4332.307 13CH     2.517 -3.994
4332.319   Ce I   0.875 -1.170
4332.328 13CH     3.377 -4.123
4332.336   Mn I   4.360 -2.517
4332.336   Co I   3.952 -1.647
4332.361 13CH     0.371 -3.156
4332.371    V I   2.374 -1.494
4332.378 12CH     0.371 -3.156
4332.429 13CH     3.028 -1.806
4332.444   Fe I   2.832 -3.552
4332.459 13CH     0.358 -3.341
4332.472   Ce I   0.587 -2.540
4332.478   Co II  7.918 -2.198
4332.492   Ti I   2.480 -2.635
4332.497   Cr II  8.264 -4.939
4332.506   Mo I   3.438 -0.882
4332.516   Ru I   2.908 -0.250
4332.519   Co II  8.536 -2.136
4332.550   Fe I   3.943 -2.914
4332.555 13CH     1.306 -3.862
4332.556   Cr I   3.122 -1.380
4332.572 13CH     0.358 -4.229
4332.593   Fe I   4.256 -3.226
4332.605   Ti I   2.345 -3.824
4332.617 13CH     3.028 -1.817
4332.641   Ce I   0.587 -2.950
4332.651 13CH     0.371 -2.448
4332.657   Ru I   1.321 -2.600
4332.673 12CH     2.359 -1.336
4332.703   Ce I   0.701 -0.370
4332.714 13CH     2.359 -3.971
4332.716 13CH     1.306 -3.862
4332.733   Ti I   3.148 -3.129
4332.744 13CH     3.069 -3.873
4332.747   Mo I   2.916 -1.856
4332.749   CN     0.840 -4.515
4332.766    V I   2.581 -2.065
4332.771 13CH     0.371 -2.448
4332.776 12CH     2.359 -3.971
4332.786 13CH     1.507 -3.713
4332.801 12CH     0.371 -2.448
4332.803 12CH     1.442 -1.133
4332.810 12CH     2.906 -1.144
4332.816 13CH     1.442 -1.133
4332.822    V I   0.017 -1.110
4332.844 12CH     2.905 -1.154
4332.863 12CH     2.359 -1.323
4332.883 12CH     1.442 -3.713
4332.910   Ba I   1.567 -0.890
4332.912 12CH     1.442 -3.793
4332.921 12CH     0.371 -2.448
4332.925   Cr II  5.871 -3.022
4332.935   Tm I   3.618 -3.340
4332.952   Ce I   0.464 -2.970
4332.957 12CH     2.906 -4.014
4332.968   Cr II  5.493 -3.450
4332.968 12CH     1.306 -3.862
4332.989 13CH     1.442 -1.152
4332.992 12CH     1.442 -1.152
4333.014   Fe I   3.882 -4.725
4333.028   Fe II  9.962 -4.880
4333.060   Fe II  9.962 -4.340
4333.129 12CH     1.306 -3.862
4333.137 12CH     3.569 -4.482
4333.143   Co I   3.665 -1.657
4333.201   Ni I   4.105 -0.585
4333.206   Mo I   3.734 -0.951
4333.220   Ca I   4.780 -3.073
4333.221   Ti I   3.154 -3.111
4333.242   Gd I   1.675 +0.330
4333.252   Zr I   2.409 -0.600
4333.253   Ce I   3.463 -0.150
4333.285   Fe I   4.415 -4.963
4333.289 13CH     2.496 -3.946
4333.355 12CH     3.028 -4.930
4333.473 12CH     0.357 -3.433
4333.490 12CH     3.028 -1.806
4333.501 13CH     1.576 -3.793
4333.505   Cr II  9.635 -2.254
4333.610 13CH     0.977 -2.100
4333.627 12CH     3.028 -1.817
4333.628   Mn I   4.345 -3.006
4333.650 13CH     0.977 -2.100
4333.680 13CH     1.442 -3.713
4333.682 13CH     2.906 -4.014
4333.750   La I   0.173 -0.060
4333.757 13CH     0.033 -2.549
4333.763 12CH     3.028 -4.930
4333.787   Fe II  6.088 -3.256
4333.828   Tm I   3.783 -1.470
4333.834 13CH     0.733 -2.485
4333.851 12CH     0.033 -2.549
4333.856 12CH     0.977 -2.100
4333.879 13CH     2.359 -1.336
4333.896 12CH     0.977 -2.100
4333.911 13CH     0.033 -2.549
4333.930   Mn I   4.354 -1.466
4333.930   Mn I   4.354 -2.928
4333.931   Tm I   4.265 -2.440
4333.937   Th I   2.731 -0.251
4333.973   Pr I   0.204 -0.203
4334.005 12CH     0.033 -2.549
4334.049   Fe II  9.905 -3.826
4334.056   Mn II  5.548 -3.341
4334.067 12CH     0.033 -3.121
4334.070   Sm I   0.434 -2.100
4334.071   Co I   4.049 -1.831
4334.077   Fe I   4.178 -1.703
4334.086 13CH     0.033 -3.121
4334.092    V I   1.218 -1.019
4334.140   Sm I   0.277 -0.500
4334.142 12CH     1.576 -3.793
4334.159 13CH     0.733 -2.531
4334.165   Ti II  5.233 -3.988
4334.170 13CH     2.359 -1.323
4334.172 13CH     1.509 -3.793
4334.219 12CH     2.496 -0.834
4334.221 12CH     0.033 -3.121
4334.227 12CH     0.358 -4.229
4334.234 12CH     1.576 -1.096
4334.238 12CH     0.358 -3.341
4334.240 13CH     0.033 -3.121
4334.262 12CH     1.576 -1.114
4334.287 13CH     1.576 -1.096
4334.294 13CH     1.576 -1.114
4334.321   Ce I   1.013 -0.600
4334.328 13CH     0.733 -4.593
4334.354 12CH     1.576 -3.793
4334.369 12CH     2.496 -3.946
4334.370   Co I   2.787 -3.128
4334.469 12CH     2.496 -3.946
4334.472   Mo I   2.597 -2.085
4334.494    V I   2.115 -1.736
4334.495   CN     0.664 -3.922
4334.496   CN     0.630 -4.328
4334.530   Nd I   0.823 -1.770
4334.537 13CH     0.033 -2.384
4334.554 13CH     0.978 -2.741
4334.580 13CH     0.978 -2.741
4334.581   CN     1.552 -4.891
4334.582   Tm I   3.435 -2.550
4334.606   Fe I   4.435 -2.706
4334.606   Ce I   1.079 -2.100
4334.617 13CH     3.028 -4.930
4334.619 12CH     2.496 -0.845
4334.635   Pr I   0.055 -1.244
4334.640   Hf I   2.870 -0.590
4334.661 12CH     0.033 -2.384
4334.663 13CH     0.034 -2.384
4334.666   CN     0.619 -4.918
4334.674 13CH     2.037 -4.693
4334.689   Fe II  9.836 -2.701
4334.696   CN     0.619 -4.343
4334.774    V II  2.026 -3.932
4334.787 12CH     0.034 -2.384
4334.811   Mo I   2.836 -1.007
4334.828   Ti I   0.818 -1.915
4334.844   Ti I   2.318 -4.520
4334.852   CN     0.677 -3.922
4334.855   Ce I   1.026 -0.820
4334.859   Cr I   4.440 -2.782
4334.865   Ce I   0.655 -1.840
4334.866 12CH     0.978 -2.741
4334.871 13CH     0.978 -1.948
4334.873    V I   2.581 -2.943
4334.877 12CH     1.509 -1.114
4334.892 12CH     0.978 -2.741
4334.898 13CH     0.978 -1.948
4334.909 13CH     1.509 -1.114
4334.918   CN     0.731 -4.115
4334.928   Fe I   4.301 -1.926
4334.969   La I   1.754 -1.406
4334.973 12CH     1.509 -3.713
4334.992 12CH     1.509 -3.793
4335.028   Er I   1.309 -0.076
4335.076 13CH     0.347 -3.647
4335.080 13CH     2.588 -3.946
4335.080 13CH     1.576 -3.793
4335.087 12CH     1.509 -1.133
4335.087 13CH     3.074 -4.050
4335.091 12CH     0.978 -1.948
4335.097   Cr I   4.446 -1.874
4335.101 13CH     1.509 -1.133
4335.117 13CH     2.496 -0.834
4335.117 12CH     0.978 -1.948
4335.125   Cr I   3.889 -1.213
4335.137   Co II  8.562 -3.883
4335.150   Hf I   0.787 -2.750
4335.156   Fe I   4.218 -1.901
4335.167   Ce I   1.876 -3.520
4335.231   Ni I   4.105 -2.123
4335.275    V I   2.578 -3.544
4335.283   Gd I   2.198 -0.229
4335.304    V I   2.365 -3.395
4335.304   Ce I   1.251 -1.940
4335.313   Th I   1.548 -1.421
4335.313 13CH     3.377 -1.012
4335.340   Fe I   3.943 -4.301
4335.359   CN     0.670 -4.633
4335.361   CN     1.834 -4.830
4335.368   Tm I   4.531 -3.390
4335.394   Ce I   1.709 -0.700
4335.437   NH     3.009 -4.792
4335.437 12CH     3.094 -2.087
4335.445 13CH     3.377 -1.021
4335.448 13CH     2.496 -0.845
4335.462    V I   1.893 -2.590
4335.467   Ca I   4.680 -1.443
4335.480   Ce I   1.014 -0.990
4335.552 12CH     3.094 -2.098
4335.578    W I   2.355 -1.280
4335.616 12CH     0.733 -2.531
4335.623 13CH     2.905 -1.154
4335.646   NH     3.009 -4.770
4335.668 13CH     3.574 -2.808
4335.678   Th I   1.378 -0.805
4335.720   CN     1.690 -4.559
4335.720   Ce I   3.161 -3.420
4335.727    V II  6.457 -1.075
4335.731   Mn I   4.794 -3.188
4335.732    U I   0.000 -1.058
4335.732   Fe I   4.607 -4.397
4335.751 13CH     3.569 -4.482
4335.757 12CH     0.733 -4.593
4335.761 13CH     2.906 -1.144
4335.770   Cr I   3.422 -3.572
4335.779   Fe I   4.209 -4.622
4335.798 12CH     0.733 -2.485
4335.814   NH     3.009 -4.742
4335.817   CN     0.745 -4.122
4335.817 13CH     3.094 -2.087
4335.838 13CH     1.509 -3.713
4335.864 12CH     2.037 -4.693
4335.877   Cr II  9.557 -4.426
4335.885 12CH     3.074 -0.679
4335.894   Ba I   5.723 -4.330
4335.902   Fe I   3.884 -3.773
4335.905 13CH     3.094 -2.098
4335.914   Fe II  9.905 -4.263
4335.915    V I   2.578 -4.218
4335.947 12CH     2.588 -3.946
4335.949   Ce I   2.931 -1.910
4335.984   Cu I   5.569 -1.770
4336.000   Tm I   3.312 -1.490
4336.000   Dy I   0.938 -1.460
4336.033 12CH     2.588 -0.822
4336.033 12CH     3.074 -4.050
4336.060 13CH     1.647 -3.793
4336.087   Ce I   1.581 -1.010
4336.090   CN     1.552 -4.886
4336.095 12CH     2.588 -0.834
4336.101   Ce I   1.155 -3.200
4336.127 13CH     0.348 -3.529
4336.131 12CH     3.074 -3.873
4336.148   Sm I   0.388 +0.364
4336.157   Ca I   4.681 -1.965
4336.182 12CH     2.588 -3.946
4336.195   Ta I   2.967 -0.190
4336.199   Mo I   3.201 -1.443
4336.216 13CH     0.348 -4.181
4336.244   Ce I   0.704 -0.610
4336.259   Tm I   4.081 -3.100
4336.275   Ce I   0.553 -1.780
4336.280 12CH     3.074 -0.688
4336.287    V I   2.684 -3.249
4336.333   CN     0.752 -4.266
4336.338   Zr I   1.827 -1.750
4336.378   Fe I   4.473 -2.968
4336.424   Ti I   2.267 -0.216
4336.425   Ru I   0.928 -2.140
4336.480   Fe I   4.559 -3.460
4336.554 13CH     1.578 -3.793
4336.594 12CH     3.372 -2.546
4336.599   Fe I   3.884 -3.285
4336.601 13CH     0.970 -2.179
4336.601 13CH     0.970 -2.179
4336.609 12CH     3.471 -4.490
4336.622   Gd I   1.819 +0.198
4336.641 13CH     0.388 -2.366
4336.648 12CH     3.372 -2.555
4336.658   Hf I   2.683 +0.240
4336.697   Cr I   4.440 -1.455
4336.720 13CH     2.361 -3.971
4336.733 12CH     1.647 -3.793
4336.740   Sm I   0.248 -1.950
4336.749   Ce I   1.355 -3.000
4336.774 12CH     0.347 -3.647
4336.777   Gd I   1.875 +0.254
4336.782 12CH     2.361 -3.971
4336.791 12CH     0.388 -2.366
4336.800   Cr I   2.967 -3.658
4336.821 12CH     1.647 -1.079
4336.824   CN     0.864 -4.518
4336.859 12CH     1.647 -1.096
4336.860   Fe I   3.417 -2.918
4336.861 13CH     0.388 -2.366
4336.868 12CH     2.361 -1.323
4336.874 12CH     0.970 -2.179
4336.874 12CH     0.970 -2.179
4336.895 13CH     1.647 -1.079
4336.912 13CH     1.647 -1.096
4336.921 12CH     3.471 -4.481
4336.922   Ti I   1.873 -0.791
4336.927 13CH     0.388 -3.185
4336.930   Ce I   2.250 -2.170
4336.942 12CH     0.388 -3.185
4336.947 12CH     1.647 -3.793
4336.976 12CH     2.362 -1.336
4336.983   Mn II  5.437 -2.551
4336.992   Cr I   4.207 -2.525
4336.994 13CH     2.588 -0.834
4337.006 13CH     2.588 -0.822
4337.011 12CH     0.388 -2.366
4337.032    V I   3.315 -3.978
4337.046   Fe I   1.556 -1.695
4337.107   Cr I   4.208 -0.400
4337.109   Fe I   4.415 -5.047
4337.115   Cr I   4.575 -3.943
4337.131   Ce I   2.416 -2.830
4337.136   CN     1.690 -4.553
4337.147 13CH     0.388 -3.185
4337.162 12CH     0.388 -3.185
4337.184   Ce I   2.650 -1.190
4337.221   Co II  8.599 -2.872
4337.222 13CH     0.388 -2.252
4337.226    V I   1.849 -3.888
4337.239   Fe I   4.593 -0.962
4337.239 13CH     0.339 -4.013
4337.260   Ti II  2.061 -2.390
4337.261   Ce I   4.075 -2.890
4337.264   Ru I   0.811 -1.700
4337.277   Th I   0.000 -1.418
4337.279 13CH     2.496 -3.946
4337.282    Y I   1.948 -0.640
4337.288 12CH     1.578 -1.096
4337.291   Ce I   0.704 -2.070
4337.341 13CH     1.578 -1.096
4337.350   Tm I   3.804 -1.080
4337.363   Fe II  9.830 -1.775
4337.387   Ce I   0.792 -1.080
4337.395 12CH     1.578 -3.793
4337.401 12CH     0.388 -2.252
4337.408 13CH     0.388 -2.252
4337.408 12CH     1.578 -3.793
4337.418   Mn I   4.273 -1.110
4337.435 13CH     2.039 -4.693
4337.486   Sc I   2.111 -3.677
4337.495   Gd I   0.791 -0.274
4337.510   Tm I   4.174 -2.140
4337.516 12CH     1.578 -1.114
4337.517   Fe I   2.588 -3.406
4337.523   Gd I   2.198 +0.310
4337.529   Co I   3.622 -1.470
4337.548 13CH     1.578 -1.114
4337.552   Nb I   1.178 -1.540
4337.557   Cr I   0.968 -1.112
4337.587 12CH     0.388 -2.252
4337.592   Tm I   4.324 -2.750
4337.594   Ce I   0.521 -1.400
4337.614   Zr I   1.773 -1.220
4337.617   CN     0.670 -4.626
4337.645   NH     2.828 -2.665
4337.662   Cr I   3.890 -0.596
4337.674   Eu I   1.668 -0.040
4337.689 12CH     3.024 -4.573
4337.701   Fe II  7.703 -3.137
4337.706 12CH     2.514 -4.693
4337.723   Cr I   4.613 -1.132
4337.744   NH     2.828 -2.665
4337.747 13CH     1.647 -3.793
4337.764   Ca I   5.728 -4.137
4337.773   Ce I   0.327 -0.220
4337.774 13CH     0.680 -3.134
4337.802 13CH     3.372 -2.555
4337.817 13CH     3.372 -2.546
4337.836 13CH     3.074 -0.679
4337.844   Cr I   4.440 -0.934
4337.858 13CH     0.680 -3.134
4337.861   Cl I   8.987 -2.090
4337.867   Fe II  6.217 -4.498
4337.885 13CH     3.471 -4.490
4337.892 12CH     0.348 -4.181
4337.900 12CH     0.348 -3.529
4337.913    V II  6.542 -2.478
4337.914   Ti II  1.080 -0.960
4337.934   CN     0.677 -3.904
4337.971 12CH     0.680 -3.134
4338.032   Tm I   3.797 -2.500
4338.056 12CH     0.680 -3.134
4338.065   Fe II  9.962 -4.543
4338.084 13CH     3.383 -3.582
4338.092   Ca I   4.780 -2.281
4338.108   Th I   1.291 -0.557
4338.109 13CH     3.074 -0.688
4338.126   CN     0.630 -4.925
4338.130   Ce I   1.582 -0.880
4338.131   Mn I   4.794 -1.870
4338.154 13CH     0.680 -3.209
4338.157   CN     0.630 -4.319
4338.161   Fe I   4.220 -4.632
4338.164   Mn I   4.354 -2.309
4338.178 13CH     2.361 -1.323
4338.184 13CH     2.362 -1.336
4338.184   Ce I   1.149 -2.010
4338.205   CN     0.641 -4.306
4338.220   Fe I   4.435 -2.302
4338.235 13CH     3.383 -3.591
4338.238 13CH     0.680 -3.209
4338.248   Fe I   2.176 -2.910
4338.263   Sc I   2.146 -1.875
4338.270 12CH     2.976 -4.693
4338.278 13CH     3.471 -4.481
4338.282 12CH     0.680 -3.209
4338.284    V I   2.616 -1.221
4338.323 12CH     2.909 -1.144
4338.334 13CH     1.578 -3.793
4338.366 12CH     0.680 -3.209
4338.367   Mn II  5.437 -2.090
4338.386    V I   2.332 -3.388
4338.412   Tb I   0.000 +0.060
4338.458   NH     2.922 -2.366
4338.468   Ti I   2.160 -1.430
4338.470 12CH     2.909 -4.014
4338.483 13CH     2.514 -4.693
4338.484   CN     0.745 -4.101
4338.489   CN     0.690 -3.904
4338.495 13CH     0.051 -2.303
4338.555   Mo I   3.318 -1.253
4338.619 12CH     0.051 -2.303
4338.626 12CH     2.039 -4.693
4338.660   Ti I   3.199 -1.988
4338.662   Sc II  6.908 -1.428
4338.674   Ru I   2.595 -0.640
4338.689   Nb I   1.505 -1.220
4338.690   Nd I   0.742 -0.090
4338.700   Pr I   0.422 -0.482
4338.703   Fe II  2.692 -4.333
4338.709   Mo I   2.276 -1.747
4338.724 13CH     0.051 -2.303
4338.739 12CH     2.909 -1.154
4338.749   CN     0.864 -4.507
4338.755   NH     2.922 -2.366
4338.758   Os I   1.887 -1.320
4338.772   Cr I   3.375 -0.860
4338.773 12CH     0.051 -3.152
4338.777 13CH     0.680 -2.846
4338.793   Tm I   4.364 -1.390
4338.796 13CH     0.051 -3.152
4338.798   Mn I   4.794 -3.431
4338.825   Fe I   4.191 -3.957
4338.841 13CH     0.680 -2.846
4338.849 12CH     0.051 -2.303
4338.879   Ca I   6.054 -2.982
4338.924 13CH     2.588 -3.946
4338.935   Yb I   5.747 -2.670
4338.961   Ce I   3.694 -0.860
4338.961 12CH     0.339 -4.013
4338.962   Sm I   0.101 -0.959
4339.000   Er I   1.771 -0.876
4339.003 12CH     0.680 -2.846
4339.003 12CH     0.051 -3.152
4339.003   Co I   3.687 -2.011
4339.009   Sc I   2.146 -3.174
4339.009   Fe I   4.260 -4.598
4339.018 13CH     2.976 -4.693
4339.026 13CH     0.051 -3.152
4339.031 13CH     1.720 -3.889
4339.067 12CH     0.680 -2.846
4339.072   Ce I   0.609 -1.450
4339.078   Yb I   5.073 -1.070
4339.099 13CH     0.051 -2.189
4339.109   Fe I   4.549 -3.438
4339.129   Co I   0.101 -4.986
4339.197 13CH     2.909 -4.014
4339.216 13CH     0.972 -2.546
4339.218 13CH     0.972 -2.546
4339.232   Mo I   2.499 -1.775
4339.252 12CH     0.051 -2.189
4339.280   Sc I   1.851 -4.740
4339.291 13CH     0.051 -2.189
4339.304 13CH     1.649 -3.793
4339.312   Ce I   1.348 +0.050
4339.340 13CH     0.784 -2.436
4339.344   Tm I   2.947 -2.480
4339.351   Yb I   6.954 -2.260
4339.366 12CH     3.383 -3.582
4339.377   Ce I   1.412 -2.290
4339.399   Cr I   0.983 -0.864
4339.410   Ca I   6.054 -4.022
4339.425   Ca I   6.054 -3.222
4339.444 12CH     0.051 -2.189
4339.459   Mn I   4.666 -3.780
4339.479 12CH     3.383 -3.591
4339.528 12CH     0.972 -2.546
4339.530 12CH     0.972 -2.546
4339.549   Zr I   0.802 -1.990
4339.558   CN     0.760 -4.107
4339.600   Co I   3.687 -2.272
4339.602 13CH     0.972 -2.021
4339.604 13CH     0.972 -2.021
4339.623   Co I   2.542 -3.311
4339.630   Tm I   2.336 -1.200
4339.657   Dy I   0.590 -1.870
4339.710    V I   2.122 -1.930
4339.710   Cr I   0.961 -1.429
4339.711    V I   2.743 -3.637
4339.715 13CH     0.784 -2.482
4339.736 12CH     1.720 -3.793
4339.755    V II  6.646 -4.322
4339.818   Mo I   3.443 -0.799
4339.819   Sc I   2.109 -3.260
4339.826 12CH     1.720 -1.062
4339.845   Yb I   5.321 -3.010
4339.849 12CH     0.972 -2.021
4339.851 12CH     0.972 -2.021
4339.864 12CH     1.720 -1.079
4339.866   Ti I   2.333 -3.058
4339.879 13CH     0.784 -4.571
4339.924 13CH     1.720 -1.062
4339.937 13CH     1.720 -1.079
4339.938   Sm I   0.101 -1.372
4339.954 12CH     1.720 -3.889
4339.990 13CH     1.291 -3.713
4339.995   Ti I   2.017 -1.685
4340.033 13CH     3.024 -4.573
4340.067 12CH     1.649 -1.079
4340.095 13CH     1.291 -3.713
4340.127   Cr I   2.708 -0.770
4340.141 13CH     1.649 -1.079
4340.188 12CH     1.649 -3.793
4340.193 12CH     1.649 -3.793
4340.197   Cr I   3.092 -4.411
4340.218   Co I   3.952 -3.542
4340.218   Co I   2.871 -2.975
4340.243   Ce I   1.254 -2.570
4340.274   Fe I   4.076 -2.877
4340.288    V I   2.608 -3.695
4340.314 12CH     1.649 -1.096
4340.346 13CH     0.341 -3.864
4340.348   Ru I   2.014 -1.090
4340.367 13CH     1.649 -1.096
4340.410 13CH     0.341 -4.165
4340.429 12CH     1.291 -3.713
4340.440   Cr I   3.079 -4.446
4340.450   Fe I   4.256 -4.401
4340.462   Fe I   4.549 -4.463
4340.466   Cr I   2.987 -3.190
4340.473   Ti I   2.345 -2.483
4340.489   Fe I   2.759 -3.528
4340.514   Fe I   3.430 -2.886
4340.535 12CH     1.291 -3.713
4340.553   Ce I   1.014 -1.260
4340.563   Cr I   3.892 -1.789
4340.584   Fe I   4.076 -2.801
4340.591   Gd I   2.182 +0.556
4340.673   Yb I   6.651 -1.560
4340.703   Si I   4.954 -4.944
4340.729   La I   1.047 -0.490
4340.738   Mo I   3.318 -0.615
4340.781   Fe I   4.220 -2.673
4340.786    V II  6.496 -3.305
4340.790   Cr I   3.422 -4.183
4340.815 13CH     2.300 -1.621
4340.832 13CH     1.720 -3.793
4340.859 13CH     3.074 -3.873
4340.863   Mn I   4.685 -3.994
4340.885   Tm I   4.096 -3.020
4340.885 13CH     2.300 -1.604
4340.895   Th I   1.006 -0.799
4340.917   Er I   1.433 +0.413
4340.974 13CH     2.592 -3.946
4340.996   Ca I   5.921 -3.927
4341.010    V I   0.040 -0.950
4341.024   Th I   2.875 +0.180
4341.046   Ru I   2.072 -1.090
4341.051   Tm I   2.766 -3.150
4341.072   Cr II  5.670 -1.645
4341.110   Zr I   1.396 +0.150
4341.147 12CH     0.784 -2.482
4341.157   Ti I   3.179 -1.296
4341.175   Cr I   3.850 -0.508
4341.175 12CH     3.574 -4.482
4341.204 13CH     1.649 -3.793
4341.220   NH     2.884 -2.584
4341.225   Co I   3.687 -2.176
4341.235   Fe I   3.397 -2.392
4341.236 13CH     0.408 -2.205
4341.261   Co II  8.423 -4.647
4341.277 12CH     0.784 -4.571
4341.281 13CH     2.909 -1.144
4341.287   Gd I   0.425 -0.700
4341.296 12CH     2.517 -4.693
4341.313   Ti I   2.334 -3.335
4341.318   Cr I   3.000 -1.526
4341.321 12CH     0.784 -2.436
4341.328   Ce I   3.696 -1.480
4341.330   Tm I   2.338 -1.180
4341.339   Ti I   2.480 -3.272
4341.356   Ti II  1.116 -1.920
4341.387 12CH     3.369 -2.335
4341.404   NH     2.884 -2.584
4341.413   Mo I   2.597 -0.863
4341.415 12CH     0.408 -2.205
4341.443   Ni I   3.597 -2.233
4341.445    V I   1.376 -2.966
4341.451   Cr I   2.709 -2.040
4341.451   CN     0.690 -4.622
4341.482   CN     0.690 -3.887
4341.489   Na I   2.102 -2.734
4341.513 13CH     0.408 -3.217
4341.524 12CH     0.408 -3.217
4341.526 13CH     2.909 -1.154
4341.539 13CH     0.408 -2.205
4341.571   Fe I   3.274 -5.034
4341.578   Fe II  7.707 -3.043
4341.641    C I   7.946 -1.490
4341.645   Yb I   5.073 -2.580
4341.646   Tm I   4.469 -1.950
4341.683    U I   0.036 -0.700
4341.700 13CH     0.408 -2.114
4341.715 12CH     3.369 -2.326
4341.718 12CH     0.408 -2.205
4341.721   CN     0.641 -4.933
4341.730   Mo I   3.033 -2.042
4341.734   Ca I   5.689 -4.403
4341.753   CN     0.641 -4.297
4341.764 13CH     2.300 -3.994
4341.805   Co I   3.952 -2.478
4341.812   Fe I   3.547 -3.118
4341.816 13CH     0.408 -3.217
4341.828 12CH     0.408 -3.217
4341.891   Ti I   3.186 -3.911
4341.907 12CH     0.408 -2.114
4341.930 12CH     2.592 -0.822
4341.962   Mo I   2.598 -1.879
4341.964 13CH     0.408 -2.114
4342.000   Fe I   4.186 -3.995
4342.014   Ti I   3.186 -3.250
4342.018   Ce I   3.862 -3.970
4342.032   Lu I   4.476 -0.600
4342.060   Nd I   0.064 -1.180
4342.075 13CH     2.517 -4.693
4342.075   Ru I   1.139 -0.820
4342.079 12CH     2.592 -3.946
4342.097   CN     0.652 -4.284
4342.113 12CH     0.341 -4.165
4342.116 12CH     0.341 -3.864
4342.131 13CH     3.174 -4.050
4342.134   Mn I   4.273 -3.276
4342.134   Ce I   0.609 -1.160
4342.152   Yb I   5.828 -1.300
4342.171 12CH     0.408 -2.114
4342.175   CN     0.760 -4.087
4342.181   Gd I   0.600 -0.270
4342.186 12CH     2.592 -3.946
4342.191   Cr I   3.845 -3.413
4342.192    V I   1.195 -1.244
4342.194    C I   7.946 -3.280
4342.218 12CH     2.438 -1.323
4342.255   Th I   1.559 -0.931
4342.272   CN     0.703 -3.886
4342.292 13CH     2.438 -3.971
4342.318   Cr I   3.850 -2.479
4342.324 12CH     2.438 -3.971
4342.335 12CH     2.592 -0.834
4342.356 12CH     2.300 -1.621
4342.401    C I   7.946 -2.150
4342.411    V I   1.218 -4.177
4342.412   CN     0.773 -4.256
4342.414 12CH     2.979 -4.693
4342.418 12CH     2.300 -3.994
4342.418 12CH     2.438 -1.311
4342.426   Ce I   2.799 -2.090
4342.427   Ti I   2.495 -2.378
4342.432   Rh I   1.143 -2.190
4342.444   Th I   1.022 -0.678
4342.449   Cr I   3.000 -3.143
4342.456 13CH     1.795 -3.889
4342.463 13CH     1.723 -3.889
4342.477   Co I   3.713 -1.720
4342.482   Ce I   1.274 -0.420
4342.505   Mn I   4.354 -2.842
4342.518 12CH     2.300 -1.604
4342.521   Yb I   6.354 -3.730
4342.549   Cr II  8.215 -2.164
4342.556 12CH     3.028 -4.573
4342.583   Mn II  5.548 -1.977
4342.602   Ti I   2.738 -4.321
4342.643   Tm I   3.483 -2.160
4342.685   Tm I   4.571 -2.260
4342.747   Mn I   5.087 -1.008
4342.747   Yb I   7.047 -2.030
4342.756 13CH     0.693 -2.666
4342.768   Ce I   1.008 -2.790
4342.773   Yb I   5.633 -2.990
4342.783   Tm I   3.379 -1.970
4342.813   Nb I   1.505 -0.550
4342.826    V I   1.873 -0.390
4342.839   Mn I   3.134 -4.172
4342.879   Co II  5.208 -3.951
4342.897 13CH     0.693 -2.666
4342.905 13CH     2.592 -0.822
4342.906   Cr I   5.180 -3.499
4342.909 12CH     3.174 -3.873
4342.924 13CH     3.372 -4.563
4342.931 12CH     3.174 -0.670
4342.971   Ti I   2.472 -2.189
4342.982 12CH     0.693 -2.666
4342.992   CN     0.887 -4.509
4343.001 13CH     3.372 -4.553
4343.018   Tm I   3.422 -2.170
4343.027 13CH     0.072 -2.141
4343.032   NH     2.963 -4.816
4343.032   Zr I   0.000 -2.380
4343.033 13CH     2.519 -2.237
4343.052 12CH     3.174 -0.679
4343.063 13CH     0.693 -3.183
4343.075 12CH     3.174 -4.050
4343.090    V I   2.582 -1.777
4343.091   Tm I   4.288 -3.090
4343.124 12CH     0.693 -2.666
4343.126   Ce I   3.886 -0.760
4343.137 13CH     2.519 -2.224
4343.137 13CH     3.372 -4.241
4343.163 13CH     2.979 -4.693
4343.167   Cr I   2.710 -1.290
4343.179   Fe I   2.845 -3.622
4343.180 12CH     0.072 -2.141
4343.190 12CH     0.693 -3.183
4343.193 12CH     1.795 -3.793
4343.202   Fe I   4.186 -3.302
4343.205 13CH     0.693 -3.183
4343.216   Fe I   4.103 -0.927
4343.221   Fe I   3.252 -4.713
4343.237 13CH     2.592 -0.834
4343.259 12CH     1.723 -1.062
4343.271   Fe I   3.251 -1.830
4343.275   Fe II  6.138 -2.211
4343.282 12CH     1.795 -1.046
4343.292 12CH     0.072 -3.185
4343.298   NH     2.963 -4.793
4343.310 13CH     3.372 -4.232
4343.318 13CH     0.072 -3.185
4343.327 12CH     1.795 -1.062
4343.331 12CH     0.693 -3.183
4343.344 13CH     0.072 -2.141
4343.358 13CH     1.723 -1.062
4343.358   Mn I   4.360 -1.933
4343.369   Ti I   2.345 -3.528
4343.388 12CH     1.723 -3.889
4343.393 12CH     1.723 -3.793
4343.406   CN     0.776 -4.093
4343.407 13CH     1.795 -1.046
4343.416 12CH     1.795 -3.889
4343.426 13CH     1.795 -1.062
4343.484 13CH     0.693 -2.501
4343.486   Nd I   0.000 -0.790
4343.497 12CH     0.072 -2.141
4343.509 13CH     0.072 -2.050
4343.522 12CH     1.723 -1.079
4343.531 13CH     2.438 -1.323
4343.532   NH     2.963 -4.763
4343.559   Ce I   0.028 -0.572
4343.564   Fe I   4.220 -2.979
4343.592   Ce I   1.177 -1.800
4343.595 13CH     1.723 -1.079
4343.599 13CH     0.693 -2.501
4343.601   Mn II  6.111 -4.390
4343.609 12CH     0.072 -3.185
4343.635 13CH     0.072 -3.185
4343.684    V I   2.583 -2.863
4343.690 12CH     0.072 -2.050
4343.694   CN     0.690 -4.615
4343.698   Fe I   3.045 -1.801
4343.711   Co I   3.231 -2.879
4343.737 12CH     0.693 -2.501
4343.761 13CH     2.684 -3.946
4343.777   Ti I   2.154 -1.427
4343.784 13CH     0.072 -2.050
4343.799 13CH     3.574 -4.482
4343.839 13CH     2.438 -1.311
4343.842   Yb I   5.572 -2.260
4343.852 12CH     0.693 -2.501
4343.866   Ce I   0.709 -0.810
4343.873 12CH     3.377 -2.546
4343.873   Fe I   3.547 -4.098
4343.917   Fe I   4.186 -4.508
4343.934   Fe I   4.371 -2.389
4343.951   Th I   0.231 -1.958
4343.965 12CH     0.072 -2.050
4343.981   Mn II  5.397 -1.109
4344.021   Ce I   1.962 -2.190
4344.051   Fe I   4.559 -3.006
4344.079 13CH     2.302 -1.604
4344.098    C I   7.946 -2.220
4344.103    V I   1.711 -2.355
4344.126   Fe II  7.708 -4.101
4344.168   Sc I   2.509 -2.882
4344.199   Yb I   3.768 -2.270
4344.241   Fe I   4.218 -3.660
4344.256 13CH     2.302 -1.621
4344.260 12CH     3.377 -2.555
4344.281   Ti II  1.084 -1.910
4344.290   Ce I   0.897 -1.530
4344.294   Gd I   0.602 -1.070
4344.306    C I   7.946 -1.790
4344.327   Th I   0.000 -2.287
4344.330   Ti I   2.738 -4.010
4344.349   Fe I   4.580 -2.416
4344.355    V I   1.873 -3.818
4344.375 13CH     1.795 -3.793
4344.424 12CH     3.476 -4.481
4344.430 12CH     3.476 -4.490
4344.447 13CH     2.519 -4.805
4344.473 13CH     3.369 -2.335
4344.478   Tm I   2.201 +0.170
4344.483   Pr I   0.216 -1.210
4344.486   Gd I   0.427 -1.730
4344.492 13CH     1.723 -3.793
4344.499   Fe I   3.603 -1.457
4344.501   Cr I   1.004 -0.550
4344.575   Mn II  5.567 -4.208
4344.590 12CH     2.519 -2.237
4344.602    V II  6.187 -2.413
4344.609   Fe I   4.143 -3.771
4344.610   Ca I   4.763 -2.750
4344.637    Y I   2.038 -0.250
4344.643   Mo I   3.265 -1.201
4344.654 12CH     2.684 -3.946
4344.677 12CH     2.519 -4.805
4344.736   Na I   2.104 -2.434
4344.741 12CH     2.684 -0.812
4344.760   Ce I   1.339 -2.110
4344.784   Fe II  9.849 -4.294
4344.785    V II  6.547 -4.575
4344.787 12CH     2.519 -2.224
4344.802 12CH     2.684 -0.822
4344.811    P I   6.954 -3.500
4344.827   Sm I   0.185 -2.009
4344.849   Co II  8.507 -4.617
4344.877   CN     0.887 -4.498
4344.886   Fe I   4.154 -1.207
4344.889 12CH     2.684 -3.946
4344.906 13CH     3.028 -4.573
4344.917   Ce I   0.709 -2.860
4344.921    V I   2.122 -3.689
4344.934   Tm I   4.368 -1.970
4344.970 13CH     3.369 -2.326
4345.009 13CH     3.174 -0.679
4345.017 13CH     3.174 -0.670
4345.081   Fe I   3.695 -5.090
4345.100 13CH     3.377 -2.546
4345.110   Cr I   3.369 -0.860
4345.172 13CH     2.592 -3.946
4345.187   CN     0.703 -3.870
4345.200   Ce I   1.855 -1.450
4345.206 13CH     2.302 -3.994
4345.222   Ce I   1.404 -1.850
4345.238    V I   1.804 -2.090
4345.249   Fe I   4.580 -3.539
4345.267   Fe II  9.639 -1.814
4345.308   Nb I   0.000 -1.360
4345.317   Tm I   4.110 -2.230
4345.332   Fe I   4.580 -5.000
4345.364   Tm I   3.247 -0.980
4345.417 13CH     3.377 -2.555
4345.422   CN     1.586 -4.885
4345.438 12CH     3.372 -4.241
4345.453   Ce I   0.875 -2.400
4345.476   CN     0.652 -4.940
4345.480    V I   1.081 -3.067
4345.510   CN     0.652 -4.275
4345.571   Cr II  9.643 -2.030
4345.590   Fe I   4.500 -1.900
4345.593   Mn II  5.398 -2.164
4345.600   Tm I   4.329 -2.870
4345.607   Fe I   4.209 -4.177
4345.684   Mo I   2.291 -2.824
4345.691 13CH     0.431 -2.084
4345.710 13CH     3.476 -4.490
4345.714 12CH     2.302 -1.604
4345.716 12CH     3.372 -4.232
4345.731   NH     3.092 -4.603
4345.743   Ti I   3.112 -4.208
4345.778 13CH     2.684 -0.822
4345.786 13CH     3.476 -4.481
4345.792   Cr I   3.104 -1.688
4345.797 13CH     2.684 -0.812
4345.799 12CH     2.302 -1.621
4345.809   Fe I   4.294 -5.089
4345.828    W I   2.353 -0.810
4345.828   Cr I   3.847 -4.167
4345.841   Tm I   2.951 -1.650
4345.850   Sm I   0.104 -1.050
4345.852   Ce I   1.194 -0.800
4345.861 12CH     2.302 -3.994
4345.879    V I   1.712 -2.407
4345.899 12CH     0.431 -2.084
4345.957   Ce I   1.107 -0.910
4345.958    V I   2.708 -4.507
4345.961   Ce I   0.559 -1.390
4345.971 13CH     0.431 -3.286
4345.975   CN     0.776 -4.074
4345.978 12CH     0.431 -3.286
4346.047    V I   2.616 -4.586
4346.071   Co II  8.634 -2.175
4346.071 13CH     0.431 -2.011
4346.077 13CH     1.798 -3.889
4346.094 13CH     0.431 -2.084
4346.097 13CH     0.839 -2.388
4346.102   Ti I   2.236 -1.260
4346.102   Ti I   1.879 -0.993
4346.103   CN     0.664 -4.264
4346.109   Nb I   1.079 -1.510
4346.111   Fe II  9.836 -2.688
4346.173   Cr II  8.264 -3.524
4346.179    V I   2.122 -3.469
4346.188   Mn I   4.679 -1.787
4346.193   Mo I   2.076 -2.066
4346.194   CN     0.717 -3.870
4346.270   Dy I   1.654 -1.220
4346.280   Ca I   4.624 -0.300
4346.297   Fe II  9.905 -4.370
4346.302 12CH     0.431 -2.084
4346.305 12CH     0.431 -2.011
4346.326   Mn I   2.282 -3.308
4346.373 13CH     0.431 -3.286
4346.374   Dy I   2.578 +0.195
4346.381 12CH     0.431 -3.286
4346.387 13CH     1.872 -3.889
4346.391   Mn II  6.536 -1.544
4346.425   Ce I   1.013 -1.390
4346.428 13CH     0.432 -2.011
4346.437   Th I   0.903 -0.798
4346.445   Ce I   3.886 -2.070
4346.451 13CH     2.441 -3.971
4346.455   Gd I   0.124 +0.160
4346.479   Ru I   0.997 -1.730
4346.479   Sm I   0.544 -1.770
4346.480   Tm I   1.933 -0.720
4346.483 12CH     2.441 -3.971
4346.523 13CH     0.838 -2.433
4346.527   Zr I   1.751 -0.420
4346.553   Fe I   3.299 -1.717
4346.577 12CH     2.441 -1.311
4346.593   Co II  8.594 -3.126
4346.600   Ti I   3.113 -3.964
4346.603   Ti I   2.154 -1.487
4346.614   Si I   4.954 -4.809
4346.622   Gd I   0.027 -0.281
4346.648   Ce I   1.008 -2.270
4346.662 12CH     0.432 -2.011
4346.669   Ce I   1.140 -1.980
4346.683 13CH     0.839 -4.587
4346.689 12CH     2.441 -1.323
4346.716   Tm I   4.387 -3.070
4346.716   Si I   4.954 -3.888
4346.719 13CH     0.339 -3.715
4346.736   Cr I   2.983 -2.119
4346.763 13CH     0.339 -4.013
4346.774   Ce I   0.960 -2.730
4346.789   Ce I   1.365 -1.160
4346.804   Tm I   4.461 -3.320
4346.818   Cr I   2.983 -0.640
4346.828   Ti I   2.778 -2.655
4346.831 13CH     3.388 -3.582
4346.893    V II  1.673 -2.789
4346.904 12CH     1.798 -1.046
4346.921   CN     1.586 -4.880
4346.965   Cr II  8.215 -2.703
4346.967 13CH     3.076 -2.910
4346.992    W I   2.387 -0.430
4347.029 13CH     1.798 -1.046
4347.039 12CH     1.798 -3.889
4347.052 12CH     1.798 -3.793
4347.084   Cr II  8.273 -2.761
4347.091 13CH     3.076 -2.920
4347.098    V I   2.359 -2.480
4347.126   Yb I   5.985 -2.890
4347.154 12CH     1.872 -3.793
4347.169 12CH     3.372 -4.563
4347.186 12CH     1.798 -1.062
4347.193   Th I   1.834 -1.192
4347.195    U I   0.113 -1.743
4347.205 13CH     3.389 -3.591
4347.217   Yb I   3.017 -3.910
4347.226   Zr I   0.071 -2.380
4347.234   Fe I   0.000 -5.503
4347.240   Sm I   0.659 -1.790
4347.243 12CH     1.872 -1.031
4347.246   Th I   1.803 -1.222
4347.284 13CH     1.798 -1.062
4347.294 12CH     1.872 -1.046
4347.305   Nb I   1.676 -0.930
4347.307   Gd I   1.314 -0.210
4347.359   Yb I   7.273 -1.900
4347.364 13CH     0.096 -2.020
4347.377 13CH     1.568 -3.660
4347.383 12CH     1.872 -3.889
4347.396 13CH     1.872 -1.031
4347.419 13CH     1.872 -1.046
4347.426 13CH     2.522 -2.224
4347.435   CN     0.792 -4.080
4347.449 12CH     3.372 -4.553
4347.475 13CH     0.977 -2.611
4347.491   Pr I   0.422 -0.391
4347.497   Cr I   2.987 -1.790
4347.498    W I   2.387 -0.770
4347.506 13CH     1.528 -3.605
4347.515 13CH     0.977 -2.611
4347.545 12CH     0.096 -2.020
4347.547   Ti I   2.345 -3.897
4347.590   Ce I   1.014 -1.790
4347.610   Mn I   4.360 -2.760
4347.625 12CH     0.096 -3.222
4347.629    V I   2.359 -2.356
4347.630 13CH     0.709 -2.424
4347.640 13CH     1.568 -1.664
4347.647 13CH     2.522 -2.237
4347.657 13CH     0.096 -3.222
4347.669   CN     0.710 -4.611
4347.702   Ce I   0.609 -1.520
4347.710   Dy I   1.673 +0.565
4347.710   Fe II  7.604 -4.207
4347.723 13CH     1.611 -3.669
4347.725 13CH     1.528 -1.681
4347.759 13CH     0.096 -1.946
4347.761 13CH     1.279 -3.602
4347.783 13CH     0.096 -2.020
4347.789 12CH     0.977 -2.611
4347.795   Sm I   0.378 -0.420
4347.816 12CH     3.373 -2.326
4347.817 13CH     2.684 -3.946
4347.819 13CH     1.279 -3.602
4347.827 12CH     1.568 -1.664
4347.829 12CH     0.977 -2.611
4347.833   Fe I   3.602 -1.790
4347.838 13CH     0.371 -4.360
4347.842 13CH     0.709 -2.424
4347.863 13CH     0.977 -2.546
4347.863 13CH     1.568 -1.645
4347.864   Tm I   3.884 -1.450
4347.884 12CH     0.709 -2.424
4347.893   Zr I   0.999 +0.040
4347.893 12CH     3.374 -2.335
4347.899 13CH     3.174 -3.873
4347.903 13CH     0.977 -2.546
4347.904 13CH     0.709 -3.211
4347.925 12CH     0.838 -2.433
4347.944 12CH     1.528 -1.681
4347.961 13CH     1.528 -1.660
4347.961 12CH     1.568 -3.660
4347.961 12CH     0.371 -4.360
4347.965 12CH     0.096 -2.020
4347.967 12CH     0.096 -1.946
4347.986 13CH     0.987 -2.174
4347.988 13CH     0.371 -4.360
4347.995   Fe II  4.732 -4.251
4348.001 13CH     2.441 -1.311
4348.005 13CH     2.441 -1.323
4348.014 12CH     1.568 -1.645
4348.022   Ce I   1.406 -1.840
4348.031 12CH     0.709 -3.211
4348.031 13CH     1.610 -1.649
4348.042   Ca I   4.780 -3.448
4348.044 12CH     0.096 -3.222
4348.048 12CH     0.839 -4.587
4348.067 13CH     0.987 -2.174
4348.077 13CH     0.096 -3.222
4348.079    W I   2.602 -0.480
4348.084 13CH     1.490 -3.556
4348.090 12CH     1.528 -3.605
4348.094 12CH     0.839 -2.388
4348.095 12CH     0.709 -2.424
4348.111 12CH     0.371 -4.360
4348.111 12CH     0.977 -2.546
4348.116 13CH     0.709 -3.211
4348.118 12CH     3.388 -3.582
4348.130 13CH     0.096 -1.946
4348.148 12CH     1.528 -1.660
4348.150 12CH     0.977 -2.546
4348.182 12CH     1.610 -1.649
4348.187   Ce I   0.561 -1.800
4348.190 13CH     0.709 -2.306
4348.226 12CH     1.279 -3.602
4348.235 13CH     1.798 -3.793
4348.243 12CH     0.709 -3.211
4348.245 13CH     1.611 -1.632
4348.258 13CH     1.490 -1.702
4348.285 12CH     1.279 -3.602
4348.300 12CH     0.987 -2.174
4348.305 13CH     0.987 -2.757
4348.307 12CH     1.611 -3.669
4348.316   Fe I   3.984 -2.513
4348.327   Ce I   1.546 -0.760
4348.334   Er I   0.624 -0.256
4348.338 12CH     0.096 -1.946
4348.360 12CH     1.611 -1.632
4348.364   Ni I   4.419 -3.019
4348.370 13CH     0.709 -2.306
4348.381 12CH     0.987 -2.174
4348.383   Ce I   0.601 -2.760
4348.387 13CH     0.987 -2.757
4348.398   Mn II  5.418 -1.815
4348.411   Fe I   3.043 -5.000
4348.419   Ni I   4.419 -2.383
4348.425 13CH     0.978 -3.159
4348.425 13CH     0.999 -1.973
4348.428 13CH     1.872 -3.793
4348.451 13CH     0.978 -3.159
4348.455 12CH     3.389 -3.591
4348.472 12CH     0.709 -2.306
4348.479    V I   2.578 -4.242
4348.491 12CH     0.339 -3.715
4348.493 12CH     0.339 -4.013
4348.498 12CH     3.076 -2.910
4348.506 13CH     1.528 -3.605
4348.508 13CH     1.490 -1.677
4348.510 12CH     1.490 -1.702
4348.512   Sc I   2.296 -0.649
4348.519   Mn I   3.134 -4.245
4348.521 13CH     1.569 -3.660
4348.527 12CH     0.987 -2.757
4348.529   Fe II  7.773 -4.574
4348.537   Co I   3.952 -3.931
4348.559 12CH     3.076 -2.920
4348.561 13CH     0.999 -1.973
4348.582 13CH     1.656 -3.731
4348.582 13CH     0.987 -3.160
4348.585   Ce I   0.956 -1.490
4348.598   Th I   1.717 -0.099
4348.605    V I   2.582 -2.531
4348.608 12CH     0.987 -2.757
4348.635   Tm I   4.433 -2.160
4348.642 13CH     0.987 -3.160
4348.648   Nb I   0.086 -1.150
4348.652 12CH     0.709 -2.306
4348.669 12CH     1.490 -3.556
4348.718 13CH     0.999 -2.891
4348.727 12CH     1.490 -1.677
4348.739 12CH     0.999 -1.973
4348.760   Tm I   3.804 -1.080
4348.783    Y I   2.013 +0.590
4348.805 12CH     0.978 -3.159
4348.812 13CH     0.978 -2.248
4348.812 13CH     1.528 -1.681
4348.826 13CH     1.000 -3.205
4348.831 12CH     0.978 -3.159
4348.839 13CH     0.978 -2.248
4348.854 13CH     0.999 -2.891
4348.875 12CH     0.999 -1.973
4348.879 13CH     1.569 -1.664
4348.884   Tm I   4.324 -2.520
4348.896 13CH     1.015 -1.843
4348.899 13CH     0.987 -1.998
4348.907   Zr I   0.687 -1.770
4348.913 12CH     0.999 -2.891
4348.933 13CH     1.656 -1.635
4348.937   Fe I   2.990 -2.273
4348.937 13CH     1.000 -3.205
4348.950 13CH     1.491 -3.556
4348.960 13CH     0.987 -1.998
4348.962 13CH     1.528 -1.660
4348.965    C I   7.946 -2.110
4348.986 12CH     0.987 -3.160
4349.007 13CH     1.569 -1.645
4349.014   Fe I   4.218 -4.870
4349.017 13CH     1.611 -3.669
4349.032 12CH     1.528 -1.681
4349.032   Nb I   1.532 -0.630
4349.032    V II  6.466 -2.219
4349.045   CN     0.717 -3.854
4349.047 12CH     0.987 -3.160
4349.049 12CH     1.656 -1.635
4349.049 12CH     0.999 -2.891
4349.064 13CH     2.522 -4.805
4349.066 12CH     1.569 -5.000
4349.072   Th I   0.615 -1.187
4349.079 12CH     2.522 -5.000
4349.081   Nd I   1.618 -0.548
4349.083 13CH     1.456 -5.000
4349.090 12CH     1.528 -5.000
4349.098 13CH     1.015 -5.000
4349.100   Ce I   0.900 -2.110
4349.106 12CH     1.569 -5.000
4349.114   Ni I   3.941 -2.440
4349.119 13CH     1.000 -5.000
4349.126 12CH     0.978 -5.000
4349.142 13CH     1.656 -5.000
4349.149 12CH     1.528 -5.000
4349.153 12CH     0.978 -5.000
4349.159 12CH     1.569 -5.000
4349.166 12CH     1.656 -5.000
4349.166 13CH     2.814 -5.000
4349.168 13CH     1.015 -5.000
4349.187 13CH     1.015 -5.000
4349.204 13CH     1.491 -5.000
4349.208 12CH     2.522 -5.000
4349.209   Mo I   4.204 -0.579
4349.210 12CH     1.015 -5.000
4349.212 13CH     1.455 -5.000
4349.213 12CH     0.987 -5.000
4349.219 12CH     1.656 -5.000
4349.230 13CH     1.000 -5.000
4349.259 12CH     1.000 -5.000
4349.274 12CH     0.987 -5.000
4349.283   Fe II  6.219 -4.990
4349.295 12CH     2.522 -5.000
4349.309   CN     0.912 -4.501
4349.312 13CH     0.347 -5.000
4349.321 13CH     2.814 -5.000
4349.338 13CH     1.015 -5.000
4349.353 12CH     1.015 -5.000
4349.367   CN     0.664 -4.948
4349.370 12CH     1.000 -5.000
4349.372   Fe I   4.584 -3.481
4349.372   Tm I   3.783 -1.190
4349.374 13CH     1.491 -5.000
4349.380   Tm I   3.484 -2.990
4349.384 13CH     0.347 -5.000
4349.389 13CH     1.015 -5.000
4349.397   Ce I   1.482 -1.130
4349.402   CN     0.664 -4.255
4349.412 12CH     1.015 -5.000
4349.427 13CH     1.611 -5.000
4349.433 12CH     1.000 -5.000
4349.433 13CH     1.033 -5.000
4349.445   Co II  8.562 -2.286
4349.448   Co I   4.504 -2.973
4349.456 12CH     1.491 -5.000
4349.459 13CH     1.015 -5.000
4349.462   Tm I   4.355 -3.220
4349.478 13CH     1.456 -5.000
4349.492 12CH     1.455 -5.000
4349.515   Fe II  7.653 -2.311
4349.535 12CH     1.491 -5.000
4349.539 13CH     1.611 -5.000
4349.545 12CH     1.000 -5.000
4349.556 12CH     1.015 -5.000
4349.579 12CH     1.611 -5.000
4349.594 12CH     1.491 -5.000
4349.600   Tm I   3.934 -1.810
4349.601 12CH     1.611 -5.000
4349.607 13CH     1.034 -5.000
4349.619    V I   1.800 -1.685
4349.628 12CH     1.015 -3.255
4349.630 13CH     1.015 -1.755
4349.654 12CH     1.611 -1.632
4349.666 12CH     1.456 -3.511
4349.703   Cr I   3.850 -3.439
4349.704   Ru I   1.734 -0.550
4349.708    V I   2.359 -3.679
4349.715 13CH     1.034 -1.748
4349.728 13CH     1.033 -3.088
4349.730 12CH     1.456 -1.697
4349.742   Hf I   3.073 +0.060
4349.745 12CH     1.033 -1.748
4349.768   Ce I   0.529 -5.000
4349.772 12CH     1.015 -1.755
4349.778   Co I   3.930 -2.880
4349.779 12CH     3.471 -1.004
4349.787   Mn I   3.135 -3.808
4349.789   Ce I   0.701 -0.350
4349.798 12CH     1.015 -3.255
4349.821 13CH     1.456 -3.511
4349.827 12CH     3.471 -1.013
4349.836 13CH     2.688 -3.946
4349.840 13CH     0.341 -3.800
4349.851 13CH     1.034 -3.312
4349.860    V I   2.379 -4.707
4349.866 12CH     1.033 -3.088
4349.883 13CH     0.341 -3.381
4349.889 12CH     3.471 -4.123
4349.893   CN     0.710 -4.604
4349.902 13CH     1.034 -1.676
4349.927   Sc I   1.851 -4.288
4349.939   CN     0.792 -4.062
4349.942 12CH     1.015 -1.755
4349.965    V II  2.036 -2.481
4349.986 13CH     1.703 -3.743
4349.997   Cr II  8.227 -2.066
4350.010 13CH     1.034 -3.088
4350.018 13CH     0.458 -1.989
4350.022 13CH     1.456 -1.724
4350.027 12CH     1.034 -1.748
4350.027 13CH     1.657 -3.731
4350.054 13CH     1.055 -1.673
4350.071   Ti I   3.128 -4.047
4350.093 12CH     1.034 -3.312
4350.099   Co I   3.687 -2.351
4350.138   Cr I   4.575 -2.141
4350.141   Fe I   4.283 -1.982
4350.146 13CH     1.034 -1.676
4350.148 12CH     1.034 -3.088
4350.150 13CH     1.055 -3.344
4350.150   CN     0.677 -4.245
4350.196 13CH     1.875 -3.889
4350.215 12CH     1.034 -1.676
4350.216 13CH     1.456 -1.697
4350.236   Ca I   5.927 -3.598
4350.244   CN     0.731 -3.854
4350.252 12CH     0.458 -1.989
4350.273 13CH     3.179 -4.050
4350.276   Mn II  5.418 -4.788
4350.283   Nb I   1.094 -1.500
4350.297   Ce I   1.533 -2.350
4350.302 12CH     1.456 -1.724
4350.302 13CH     3.377 -4.553
4350.307 13CH     0.458 -3.326
4350.309 12CH     0.458 -3.326
4350.317   Yb I   4.313 -1.250
4350.325   Ba I   1.567 -0.070
4350.330 13CH     0.458 -1.929
4350.331   Mo I   1.420 -1.381
4350.338 12CH     1.034 -3.312
4350.347 13CH     0.348 -3.948
4350.362 13CH     1.055 -3.166
4350.366 12CH     1.055 -1.673
4350.379 13CH     1.703 -1.624
4350.404 12CH     1.456 -3.511
4350.419 13CH     0.348 -3.121
4350.427 13CH     1.055 -1.673
4350.429   Ce I   1.482 -1.600
4350.457 12CH     1.703 -1.624
4350.459 13CH     1.055 -1.613
4350.459 12CH     1.034 -1.676
4350.468 12CH     1.456 -1.697
4350.470   Sm I   0.485 -0.590
4350.472 12CH     1.055 -3.166
4350.474 13CH     1.423 -3.469
4350.478 13CH     0.033 -4.297
4350.480 13CH     1.055 -3.344
4350.493 13CH     1.657 -1.635
4350.495   Ce I   0.295 -2.100
4350.497   Co II  7.857 -2.707
4350.516   Hf I   2.870 +0.340
4350.533 13CH     0.458 -1.989
4350.553 13CH     1.423 -1.750
4350.557 13CH     3.377 -4.563
4350.569 12CH     1.703 -3.743
4350.572 12CH     0.033 -4.297
4350.582   Fe II  6.209 -4.151
4350.584 13CH     1.703 -1.614
4350.588 13CH     1.657 -1.622
4350.593 12CH     0.458 -1.929
4350.608 12CH     1.657 -1.635
4350.608 13CH     2.853 -4.930
4350.612 12CH     1.657 -3.731
4350.612 13CH     3.377 -4.232
4350.620 12CH     1.703 -1.614
4350.633   Ca I   5.983 -3.155
4350.633 13CH     0.033 -4.297
4350.643    V I   2.575 -3.620
4350.645   Co I   3.191 -2.292
4350.652 12CH     2.998 -1.134
4350.659   Fe I   4.256 -3.468
4350.665 12CH     1.055 -3.344
4350.665 12CH     1.657 -1.622
4350.666   Fe I   4.549 -4.200
4350.673   Fe I   4.796 -4.264
4350.682 12CH     2.998 -1.144
4350.728 12CH     0.033 -4.297
4350.730   Ho I   0.000 -0.453
4350.735 13CH     1.055 -3.166
4350.736   Ca I   5.983 -3.021
4350.739 12CH     1.055 -1.673
4350.739   NH     2.855 -2.623
4350.748 12CH     2.814 -2.470
4350.754 13CH     0.357 -3.104
4350.767 12CH     0.458 -1.989
4350.771 12CH     1.055 -1.613
4350.771 13CH     3.377 -4.241
4350.779 13CH     1.080 -1.610
4350.788 13CH     1.055 -1.613
4350.792 13CH     0.458 -1.929
4350.796 12CH     2.998 -4.014
4350.806    V I   0.267 -2.470
4350.807 13CH     1.080 -3.380
4350.814   Fe I   4.178 -3.791
4350.819 12CH     2.688 -0.812
4350.819   Sm I   0.185 -1.114
4350.822 13CH     0.458 -3.326
4350.824 12CH     0.458 -3.326
4350.838   Ti II  2.061 -1.735
4350.840    V II  1.675 -3.797
4350.845 12CH     1.055 -3.166
4350.845 13CH     1.423 -1.719
4350.858 13CH     0.357 -4.094
4350.864   NH     2.919 -2.548
4350.864 12CH     1.423 -1.750
4350.870 12CH     2.589 -4.693
4350.870 13CH     1.951 -3.889
4350.879   NH     2.855 -2.623
4350.894   Cr I   3.092 -2.604
4350.966 12CH     2.688 -3.946
4350.976   Fe I   3.635 -4.452
4350.987   Tm I   2.606 -0.367
4350.989   Sc I   2.109 -3.396
4350.989 12CH     2.814 -2.459
4350.989 13CH     3.374 -2.335
4350.990   Fe I   3.301 -3.039
4350.995 12CH     1.055 -3.344
4351.049   Cr I   0.968 -1.449
4351.053 12CH     1.875 -1.031
4351.055 12CH     0.458 -1.929
4351.057 12CH     1.423 -3.469
4351.062   NH     2.920 -4.842
4351.076 12CH     3.179 -0.670
4351.080 12CH     2.688 -3.946
4351.080 13CH     3.373 -2.326
4351.089 12CH     0.347 -3.323
4351.091   Fe II  6.226 -4.337
4351.091 12CH     1.080 -1.610
4351.093 12CH     0.347 -4.018
4351.093 13CH     1.424 -3.469
4351.101 12CH     1.055 -1.613
4351.101   NH     2.919 -2.548
4351.104 13CH     1.080 -3.235
4351.105    V II  6.556 -4.681
4351.125 12CH     1.423 -1.719
4351.133 13CH     1.080 -1.559
4351.168   Cr I   3.104 -3.597
4351.176   Tm I   3.764 -2.230
4351.179   NH     2.961 -2.321
4351.180   Tm I   1.087 -1.910
4351.184 12CH     1.080 -3.235
4351.194 12CH     1.875 -3.889
4351.207 13CH     1.875 -1.031
4351.210   CN     0.912 -4.490
4351.211 12CH     1.875 -3.793
4351.220 12CH     3.179 -4.050
4351.228 12CH     2.688 -0.822
4351.231 13CH     1.080 -3.380
4351.232   Cr II  8.416 -2.483
4351.237 13CH     1.424 -1.750
4351.254 13CH     1.080 -1.610
4351.279   Tm I   4.114 -3.330
4351.280   Nd I   0.182 -0.610
4351.307   Ir I   2.300 -1.610
4351.308   Ni I   3.941 -2.924
4351.317 12CH     3.179 -3.873
4351.336    V II  1.805 -4.554
4351.351 12CH     1.875 -1.046
4351.351 12CH     1.080 -3.380
4351.367   Fe I   4.446 -5.029
4351.369   Fe I   3.417 -2.679
4351.372   Ce I   0.792 -3.740
4351.386   NH     2.920 -4.818
4351.389 13CH     0.358 -4.060
4351.408   Ca I   5.928 -2.304
4351.444 12CH     1.080 -1.559
4351.461 12CH     3.179 -0.679
4351.464 13CH     1.424 -1.719
4351.476 13CH     1.875 -1.046
4351.491 13CH     0.358 -2.964
4351.500 13CH     0.339 -3.715
4351.510 13CH     0.124 -1.924
4351.515   CN     0.808 -4.067
4351.525   Os I   2.344 -0.880
4351.544   Fe I   2.988 -1.729
4351.544   NH     2.961 -2.321
4351.548 12CH     1.424 -1.750
4351.557 13CH     1.080 -1.559
4351.567 12CH     1.080 -1.610
4351.573   Nb I   1.094 -0.630
4351.580 13CH     1.080 -3.235
4351.587 13CH     1.107 -3.418
4351.591 13CH     1.704 -3.743
4351.601 13CH     2.998 -4.014
4351.608   Cr I   3.888 -1.247
4351.620 13CH     1.107 -1.558
4351.627   Er I   0.890 -0.575
4351.659 12CH     0.341 -3.800
4351.659 12CH     1.080 -3.235
4351.661 12CH     0.341 -3.381
4351.671 12CH     1.951 -3.889
4351.676 12CH     1.424 -3.469
4351.689   NH     2.920 -4.785
4351.718 12CH     0.124 -1.924
4351.726    V I   2.359 -2.894
4351.745 12CH     1.424 -1.719
4351.745 13CH     2.589 -4.693
4351.762 12CH     1.951 -1.016
4351.768   Fe II  2.704 -2.216
4351.771 13CH     3.471 -4.123
4351.773 12CH     0.124 -3.261
4351.775 12CH     1.080 -3.380
4351.778   Ti I   3.166 -3.011
4351.796    V I   2.608 -3.570
4351.811   Cr I   1.030 -0.440
4351.813 12CH     1.951 -1.031
4351.813 13CH     0.124 -3.261
4351.834 13CH     0.124 -1.862
4351.838   Fe I   4.154 -1.743
4351.842   Pr I   0.216 -0.255
4351.868 12CH     1.080 -1.559
4351.877 13CH     2.688 -0.812
4351.883   NH     3.056 -4.633
4351.904 12CH     1.951 -3.889
4351.906   Mg I   4.346 -0.583
4351.927 13CH     2.589 -4.090
4351.930 12CH     1.107 -1.558
4351.934 13CH     1.107 -1.513
4351.945 13CH     1.951 -1.016
4351.948   Tm I   4.387 -2.620
4351.953   Fe I   4.584 -3.842
4351.964 13CH     1.107 -3.290
4351.966 13CH     1.951 -1.031
4351.968 13CH     1.753 -3.815
4351.978   Ce I   1.482 -1.260
4352.006   Ce I   0.435 -2.790
4352.010   Fe I   4.584 -2.575
4352.014 12CH     1.107 -3.290
4352.044   Fe I   2.759 -4.581
4352.046 13CH     0.124 -1.924
4352.071 12CH     0.124 -1.862
4352.072   Ce I   3.144 -3.610
4352.085   Fe I   4.607 -3.903
4352.096   Sm I   0.485 -0.600
4352.103   Mn I   4.685 -2.696
4352.108 13CH     1.704 -1.624
4352.120 13CH     1.108 -3.418
4352.128   Sc I   2.294 -0.725
4352.160 12CH     1.107 -3.418
4352.175 12CH     1.704 -3.743
4352.186    V I   2.684 -2.728
4352.186 12CH     1.704 -1.624
4352.190 13CH     1.704 -1.614
4352.199 12CH     0.348 -3.948
4352.203 12CH     0.348 -3.121
4352.207 13CH     2.688 -0.822
4352.209 13CH     1.108 -1.558
4352.226 12CH     1.704 -1.614
4352.232 13CH     2.853 -1.840
4352.237 13CH     1.394 -3.401
4352.243 12CH     1.107 -1.513
4352.254 12CH     0.124 -1.924
4352.266 13CH     1.394 -1.779
4352.309 12CH     0.124 -3.261
4352.311 13CH     0.124 -1.862
4352.318   Fe I   3.695 -4.079
4352.319    Y I   1.398 -0.890
4352.349 13CH     0.124 -3.261
4352.355   NH     3.056 -4.606
4352.368   Ce I   0.709 -3.660
4352.391   Ca I   5.955 -4.650
4352.400    Y I   1.356 -2.120
4352.410 13CH     1.753 -1.616
4352.434 13CH     0.728 -2.258
4352.446 12CH     1.753 -1.616
4352.467 13CH     1.108 -1.513
4352.471   Cr I   3.087 -3.844
4352.474 13CH     0.371 -2.957
4352.474 13CH     2.853 -1.828
4352.487 13CH     1.875 -3.793
4352.504 13CH     1.138 -3.460
4352.518 12CH     2.853 -1.840
4352.520 12CH     1.108 -1.558
4352.539 12CH     0.357 -3.104
4352.546 12CH     0.357 -4.094
4352.548 12CH     0.124 -1.862
4352.552 12CH     1.753 -3.815
4352.554 13CH     1.108 -3.290
4352.564   Hf I   1.114 -1.500
4352.571   Ir I   2.363 -1.550
4352.577   Fe I   4.446 -3.294
4352.582 13CH     1.394 -1.744
4352.592 13CH     1.138 -1.512
4352.603 12CH     1.108 -3.290
4352.603 12CH     1.753 -1.607
4352.603 12CH     1.394 -1.779
4352.607   Cr II  3.909 -3.377
4352.609 13CH     1.753 -1.607
4352.611 13CH     0.371 -4.168
4352.639 12CH     2.853 -4.805
4352.645 12CH     2.853 -4.930
4352.664   Fe II  9.373 -3.834
4352.675   Ti I   2.267 -2.198
4352.680   Th I   1.548 -0.944
4352.692 12CH     1.108 -3.418
4352.698 13CH     0.728 -3.270
4352.702    Y I   2.058 -0.240
4352.707   Ce I   0.601 -0.160
4352.717 12CH     0.728 -2.258
4352.728 13CH     0.728 -2.258
4352.735   Fe I   2.221 -1.287
4352.745 13CH     1.395 -3.401
4352.766 12CH     2.853 -1.828
4352.775 12CH     1.108 -1.513
4352.819 12CH     1.394 -3.401
4352.823 12CH     0.728 -3.270
4352.830 13CH     1.394 -1.779
4352.867    V I   0.069 -0.780
4352.874 13CH     1.138 -1.473
4352.874   Mo I   2.476 -2.364
4352.882 13CH     0.729 -2.168
4352.887 13CH     0.371 -4.144
4352.893 12CH     1.394 -1.744
4352.901 12CH     1.138 -1.512
4352.959   Ce I   1.042 -1.800
4352.959 13CH     1.138 -3.351
4352.976 12CH     1.138 -3.351
4352.992 13CH     0.728 -3.270
4352.995 12CH     2.519 -1.311
4353.010 12CH     0.728 -2.258
4353.018   CN     0.731 -3.839
4353.023    V I   2.581 -3.101
4353.024 13CH     0.371 -2.849
4353.026 12CH     3.377 -4.232
4353.034   Mn II  5.567 -3.669
4353.043 13CH     1.951 -3.889
4353.050 13CH     2.589 -1.203
4353.081 12CH     3.377 -4.241
4353.090 13CH     1.395 -1.744
4353.105 12CH     1.138 -3.460
4353.105 12CH     2.519 -3.971
4353.107 13CH     2.519 -3.971
4353.117 12CH     0.728 -3.270
4353.121   Ce I   1.520 -1.100
4353.137 13CH     0.729 -2.168
4353.153 13CH     1.138 -3.460
4353.158   Tm I   4.140 -2.640
4353.168 12CH     1.394 -1.779
4353.170 13CH     3.179 -0.670
4353.181 12CH     1.138 -1.473
4353.191 12CH     0.729 -2.168
4353.197   Tb I   0.373 -0.630
4353.206 12CH     2.519 -1.299
4353.206 13CH     2.818 -4.090
4353.217 13CH     2.589 -1.189
4353.233   Mo I   3.212 -1.510
4353.257   Nb I   0.130 -1.720
4353.276 12CH     0.339 -3.715
4353.278 12CH     0.358 -4.060
4353.285 12CH     0.358 -2.964
4353.291   Co II  2.985 -3.919
4353.299   Ce I   1.254 -1.530
4353.304 13CH     1.138 -1.512
4353.305   Mo I   2.515 -1.565
4353.322    V I   1.711 -1.382
4353.327 12CH     1.395 -3.401
4353.327    V II  1.805 -4.287
4353.333   Cr I   3.889 -0.803
4353.335   Sc I   2.111 -3.863
4353.351   Cr I   4.440 -2.908
4353.361   Ce I   1.581 -0.010
4353.363   Hf I   2.004 -0.690
4353.373   CN     0.677 -4.956
4353.401   Th I   1.323 -1.167
4353.401 12CH     1.395 -1.744
4353.410   CN     0.677 -4.236
4353.426 13CH     3.179 -0.679
4353.446 12CH     0.729 -2.168
4353.458   Mn II  9.887 -1.501
4353.494   Ce I   1.930 -0.100
4353.508   Ce I   0.893 -2.200
4353.522   Fe I   4.283 -2.481
4353.522 13CH     1.138 -1.473
4353.553   Ca I   4.769 -3.463
4353.567   Fe II  9.100 -4.082
4353.570 13CH     1.171 -3.506
4353.613 12CH     1.138 -1.512
4353.657 13CH     2.998 -1.144
4353.672 13CH     1.138 -3.351
4353.680    V I   1.064 -3.552
4353.689 12CH     1.138 -3.351
4353.706   Fe I   4.256 -3.303
4353.706 13CH     3.080 -2.910
4353.710   Cr II  5.871 -3.403
4353.710 13CH     1.171 -1.472
4353.737 13CH     1.755 -3.815
4353.752 13CH     2.781 -3.946
4353.754 12CH     1.138 -3.460
4353.775   Co I   3.971 -2.785
4353.787   Cr I   3.375 -4.363
4353.798   Gd I   1.767 +0.414
4353.807   Mn I   5.673 -3.822
4353.809 13CH     2.998 -1.134
4353.809    V I   1.711 -2.732
4353.829 12CH     1.138 -1.473
4353.843 12CH     2.589 -1.203
4353.864   Ce I   1.251 -0.930
4353.922   Ca I   4.680 -4.391
4353.924 12CH     2.589 -4.090
4353.940   Cr I   4.785 -4.101
4353.956 12CH     2.589 -4.090
4353.966 13CH     1.171 -1.437
4353.967   CN     0.731 -4.600
4353.973   Cr I   3.375 -0.730
4353.977 12CH     2.818 -1.420
4353.997   Co II  3.629 -3.087
4354.009   CN     0.808 -4.049
4354.017 12CH     1.171 -1.472
4354.038 12CH     2.589 -1.189
4354.055   Ti I   2.160 -1.041
4354.065   Gd I   1.616 -0.936
4354.087 12CH     1.171 -3.387
4354.092   Tm I   4.140 -1.740
4354.099 13CH     2.853 -4.805
4354.104 13CH     1.171 -3.387
4354.106 12CH     2.818 -4.090
4354.133   Ru I   1.002 -0.870
4354.177   Nb I   1.369 -1.360
4354.182 13CH     3.080 -2.920
4354.189   Yb I   6.660 -1.810
4354.195   Yb I   7.370 -2.840
4354.201 12CH     1.171 -3.506
4354.201   Ti I   2.480 -2.089
4354.207   Tm I   3.505 -2.750
4354.213 12CH     2.818 -1.408
4354.213 13CH     0.488 -1.912
4354.228   Tm I   3.766 -2.660
4354.249 13CH     0.895 -2.341
4354.252 13CH     2.688 -3.946
4354.269 12CH     0.371 -2.957
4354.271 12CH     1.171 -1.437
4354.278   Fe I   3.882 -2.798
4354.281 12CH     0.371 -4.168
4354.311 13CH     1.755 -1.616
4354.319 13CH     1.368 -1.811
4354.321 12CH     1.755 -3.815
4354.332   Sc I   2.296 -1.212
4354.332   Tm I   3.247 -2.310
4354.341 13CH     2.589 -4.090
4354.344   Fe II  7.653 -1.352
4354.345 13CH     1.172 -3.506
4354.345 13CH     1.368 -3.368
4354.347 12CH     1.755 -1.616
4354.368   Ce I   0.265 -3.910
4354.372 12CH     1.755 -1.607
4354.376   CN     0.690 -4.226
4354.378 13CH     1.755 -1.607
4354.379   Fe I   4.559 -2.799
4354.412   La I   0.917 -0.493
4354.413   Ce I   0.704 -2.270
4354.422   Si I   4.930 -3.636
4354.423 13CH     2.519 -1.311
4354.428   CN     0.745 -3.839
4354.461   Os I   1.260 -2.120
4354.474 13CH     0.488 -1.859
4354.476   Ni II  8.899 -3.268
4354.476 12CH     0.488 -1.912
4354.483   Th I   1.634 -0.183
4354.506   Cr I   4.440 -3.139
4354.512 12CH     0.488 -3.369
4354.514   Tm I   4.141 -3.290
4354.516 13CH     0.488 -3.369
4354.528   Mg I   4.346 -2.800
4354.537 13CH     2.818 -1.420
4354.546    U I   0.471 -0.532
4354.556 13CH     1.172 -1.472
4354.573 13CH     1.806 -3.830
4354.575 13CH     0.388 -2.845
4354.582   Ce I   1.090 -3.040
4354.590    V II  6.529 -2.771
4354.599 12CH     2.591 -4.693
4354.602   Sc II  0.605 -1.580
4354.618   Ca I   4.681 -4.979
4354.624 13CH     0.341 -3.424
4354.626   Cu I   5.245 -1.768
4354.637    P I   6.985 -3.500
4354.670    V I   2.723 -2.764
4354.671 12CH     2.781 -3.946
4354.671 13CH     1.368 -1.772
4354.683 12CH     1.368 -1.811
4354.686   Mo I   3.247 -1.473
4354.713    V I   2.578 -4.676
4354.713 13CH     3.471 -1.013
4354.721 13CH     0.895 -2.385
4354.742 13CH     0.388 -4.234
4354.742 13CH     1.172 -1.437
4354.745 13CH     2.519 -1.299
4354.751 13CH     1.368 -3.368
4354.757 12CH     2.781 -0.801
4354.763 13CH     2.817 -2.459
4354.764 12CH     3.377 -4.553
4354.764 12CH     0.488 -1.859
4354.776 13CH     1.368 -1.811
4354.778   La I   1.139 -0.230
4354.800 13CH     1.208 -3.556
4354.805   Ru I   1.317 -1.500
4354.818 12CH     3.377 -4.563
4354.818 12CH     0.371 -4.144
4354.819 12CH     2.781 -0.812
4354.829 12CH     0.371 -2.849
4354.831 13CH     2.818 -1.408
4354.838 13CH     0.388 -4.217
4354.849   Ce I   1.251 -1.210
4354.852 13CH     0.488 -1.912
4354.861 13CH     1.954 -3.889
4354.863 12CH     1.172 -1.472
4354.882 13CH     0.895 -4.564
4354.890   Fe I   4.231 -5.000
4354.905 12CH     2.781 -3.946
4354.924 13CH     3.471 -1.004
4354.928 12CH     1.368 -3.368
4354.933 12CH     1.172 -3.387
4354.950 13CH     1.172 -3.387
4354.968    V I   1.893 -0.360
4354.977 12CH     1.172 -3.506
4354.981 13CH     2.818 -2.470
4354.990 13CH     1.208 -1.437
4355.005 13CH     0.388 -2.756
4355.009 12CH     1.368 -1.772
4355.044   Cr II  6.686 -3.856
4355.047 12CH     1.172 -1.437
4355.051 12CH     1.806 -1.609
4355.051 13CH     0.488 -1.859
4355.057 13CH     1.806 -1.609
4355.069   Cr I   2.987 -3.626
4355.077 13CH     1.368 -1.772
4355.079   Ca I   2.709 -1.200
4355.087   Eu I   3.245 +1.500
4355.102   Ta I   2.812 +0.180
4355.115 12CH     0.488 -1.912
4355.140 12CH     1.368 -1.811
4355.144   Ti I   2.495 -2.962
4355.146   Fe I   4.154 -3.664
4355.151 12CH     0.488 -3.369
4355.153   Ce I   1.406 -0.380
4355.153 12CH     1.806 -3.830
4355.155   Tm I   3.328 -2.180
4355.155 13CH     0.488 -3.369
4355.159    W I   1.508 -1.110
4355.176   Pr I   0.630 -1.045
4355.206 12CH     1.806 -1.604
4355.224 13CH     1.208 -1.406
4355.230   Dy I   1.169 -1.930
4355.243 12CH     3.080 -2.910
4355.245   Cr I   2.987 -3.596
4355.258 13CH     1.806 -1.604
4355.282   Ti I   2.041 -1.566
4355.296 12CH     1.208 -1.437
4355.321   Th I   0.994 -1.253
4355.328   Ce I   1.027 -1.370
4355.334 12CH     1.368 -3.368
4355.339 13CH     2.856 -4.930
4355.341 12CH     0.488 -1.859
4355.345 13CH     3.198 -4.930
4355.360 12CH     1.208 -3.426
4355.406    C I   7.685 -3.330
4355.411 13CH     1.208 -3.426
4355.415 12CH     1.368 -1.772
4355.421   Ce I   1.582 -0.570
4355.449   Tm I   4.141 -3.030
4355.463 12CH     1.208 -3.556
4355.465 13CH     0.155 -1.847
4355.476 13CH     2.591 -4.693
4355.513   Cr I   4.618 -4.008
4355.527 12CH     1.208 -1.406
4355.620 13CH     2.100 -4.693
4355.637   Cr I   3.079 -4.230
4355.654 12CH     3.080 -2.920
4355.658 13CH     2.591 -4.090
4355.702 12CH     0.155 -1.847
4355.711 13CH     1.208 -3.556
4355.725   Tm I   2.432 -2.230
4355.734 13CH     0.155 -1.793
4355.736 12CH     0.155 -3.304
4355.739    U I   0.077 -0.435
4355.755 12CH     1.954 -1.016
4355.762   Yb I   8.078 -1.000
4355.783 13CH     0.155 -3.304
4355.805   CN     0.825 -4.054
4355.807   Tm I   3.506 -3.270
4355.835   Sm I   0.036 -1.808
4355.837   CN     0.936 -4.492
4355.867 13CH     1.270 -3.408
4355.875   Ti I   2.480 -3.638
4355.880 13CH     2.781 -0.812
4355.892 13CH     1.270 -3.408
4355.892   Cr I   3.890 -1.592
4355.897   Ni I   3.635 -1.391
4355.897 12CH     1.954 -3.889
4355.903 13CH     2.781 -0.801
4355.923   Ce I   0.977 -2.730
4355.926 12CH     1.954 -3.889
4355.939 13CH     1.954 -1.016
4355.945    V I   0.017 -1.923
4355.969 13CH     2.031 -3.889
4355.979 13CH     1.208 -1.437
4355.998 12CH     0.155 -1.793
4356.012   Nd I   1.329 -0.480
4356.068 12CH     1.954 -1.031
4356.072    V I   1.804 -1.924
4356.091 12CH     0.895 -2.385
4356.129 13CH     0.155 -1.847
4356.134 13CH     1.208 -1.406
4356.152   Yb I   5.985 -2.840
4356.171   Mn I   4.685 -1.690
4356.207 12CH     0.895 -4.564
4356.212 13CH     1.247 -3.562
4356.222 13CH     1.954 -1.031
4356.228   Ti I   2.578 -0.858
4356.256 12CH     0.895 -2.341
4356.260   Ni I   4.419 -4.183
4356.268   Tm I   3.797 -0.730
4356.284 12CH     1.208 -1.437
4356.293    V I   2.583 -4.246
4356.309   Hf I   0.566 -1.060
4356.315    V I   2.379 -3.216
4356.326 12CH     3.001 -1.134
4356.326 13CH     3.179 -3.873
4356.334 13CH     0.155 -1.793
4356.349 12CH     1.208 -3.426
4356.358 12CH     1.270 -3.408
4356.358 12CH     3.198 -2.060
4356.366 12CH     0.155 -1.847
4356.374 12CH     1.208 -3.556
4356.381 12CH     0.388 -2.845
4356.383 12CH     1.270 -3.408
4356.395 12CH     0.388 -4.234
4356.400 12CH     0.155 -3.304
4356.400 13CH     1.208 -3.426
4356.434 12CH     2.817 -2.459
4356.438 12CH     1.208 -1.406
4356.448 12CH     0.341 -3.424
4356.448 13CH     0.155 -3.304
4356.450 13CH     1.247 -1.405
4356.452   CN     1.620 -4.879
4356.470 12CH     3.001 -4.014
4356.505 12CH     3.198 -4.930
4356.507 13CH     1.807 -3.830
4356.509   Sc I   3.057 -2.454
4356.515   Fe II  9.941 -4.641
4356.536   Ce I   2.931 -1.430
4356.567 12CH     2.818 -2.470
4356.587   Cr I   3.104 -3.111
4356.598 12CH     0.155 -1.793
4356.609   Mn I   4.713 -0.980
4356.621   Mn II  5.418 -2.026
4356.666 13CH     1.247 -1.378
4356.668    V I   2.332 -3.223
4356.672 12CH     3.198 -2.049
4356.689 13CH     1.344 -1.848
4356.693   Tm I   4.571 -3.000
4356.744   Ce I   0.897 -1.120
4356.746 12CH     3.002 -1.144
4356.753 12CH     1.247 -1.405
4356.780 13CH     1.344 -3.289
4356.786    V I   2.115 -1.205
4356.793   Ni I   3.941 -2.969
4356.801 12CH     2.031 -3.889
4356.805   Ca I   5.987 -4.058
4356.810 12CH     0.388 -4.217
4356.816 12CH     1.247 -3.469
4356.824 12CH     0.388 -2.756
4356.839   Nb I   1.610 -1.120
4356.861   Cr I   3.011 -1.160
4356.894 12CH     2.031 -1.002
4356.899   Tm I   4.288 -1.760
4356.900   Co I   3.622 -0.946
4356.905 12CH     1.247 -3.562
4356.905 12CH     2.100 -4.693
4356.905 13CH     1.247 -3.469
4356.927   Tm I   4.254 -1.450
4356.934   Tm I   4.329 -2.180
4356.947 12CH     2.031 -1.016
4356.951 13CH     2.591 -1.189
4356.954   Ce I   1.412 -0.800
4356.967   Tm I   4.104 -1.910
4356.968 12CH     1.247 -1.378
4357.008   Hf I   0.699 -1.770
4357.018   Ca I   5.741 -4.645
4357.025    V I   2.115 -1.931
4357.040 12CH     2.031 -3.889
4357.044   Fe I   4.154 -3.439
4357.048 13CH     1.344 -1.848
4357.079   Cr I   2.967 -3.678
4357.080 12CH     1.344 -1.848
4357.088 12CH     1.807 -3.830
4357.088 13CH     1.344 -1.802
4357.095 13CH     1.344 -3.289
4357.095 13CH     2.591 -1.203
4357.097 13CH     0.408 -2.753
4357.107   Ti I   3.179 -2.378
4357.112 13CH     2.031 -1.002
4357.124   CN     0.745 -3.824
4357.129 12CH     1.807 -1.609
4357.131 13CH     2.031 -1.016
4357.135 13CH     1.807 -1.609
4357.141 12CH     1.807 -1.604
4357.143   Cr II  5.873 -2.358
4357.168   Co I   4.049 -3.170
4357.184 13CH     0.751 -2.138
4357.192 13CH     1.807 -1.604
4357.209 13CH     2.856 -1.828
4357.234 13CH     2.821 -4.090
4357.245 13CH     0.408 -4.279
4357.247   Tm I   3.764 -2.160
4357.251    V I   2.130 -3.076
4357.259    V II  6.496 -1.432
4357.266 13CH     1.248 -3.562
4357.277 13CH     3.001 -4.014
4357.295 13CH     0.408 -4.287
4357.300 13CH     1.954 -3.889
4357.326   Mo I   3.033 -1.339
4357.327 12CH     3.476 -1.004
4357.333 13CH     3.198 -2.060
4357.337   Ca I   5.741 -4.690
4357.339    V I   1.218 -3.679
4357.352 13CH     2.856 -1.840
4357.355 13CH     3.111 -4.930
4357.358   Ca I   5.932 -3.728
4357.358    V II  6.166 -4.616
4357.361 12CH     1.344 -3.289
4357.380 12CH     2.856 -4.930
4357.403 13CH     1.344 -1.802
4357.414 12CH     2.522 -3.971
4357.416 13CH     2.522 -3.971
4357.437 12CH     3.476 -4.123
4357.437    V I   1.800 -1.444
4357.439 12CH     1.344 -1.848
4357.441    V I   2.365 -0.946
4357.443 13CH     0.408 -2.676
4357.443   Sc I   2.294 -1.378
4357.448 13CH     0.751 -3.305
4357.452 12CH     1.344 -1.802
4357.492   Tm I   1.111 -2.150
4357.493   Cr I   3.966 -3.380
4357.494 12CH     0.751 -2.138
4357.496   Pr I   1.375 -0.473
4357.502 12CH     2.856 -1.828
4357.502 12CH     3.111 -2.069
4357.502   Fe I   4.435 -3.139
4357.514   Ti I   2.345 -4.845
4357.514   CN     0.690 -4.964
4357.515 12CH     2.522 -1.299
4357.520   Cr I   3.368 -1.240
4357.525   Fe I   3.960 -3.211
4357.547 13CH     0.751 -2.065
4357.552   CN     0.690 -4.217
4357.559   Sc I   4.606 -1.750
4357.570 12CH     0.751 -3.305
4357.574 13CH     0.751 -2.138
4357.579   Ca I   4.680 -2.639
4357.584   Fe II  6.088 -2.010
4357.591 13CH     1.248 -1.405
4357.613   Th I   0.189 -2.173
4357.631 12CH     2.522 -1.311
4357.638 12CH     2.856 -1.840
4357.642 12CH     3.111 -4.930
4357.658   CN     0.936 -4.482
4357.676 12CH     1.344 -3.289
4357.692 12CH     2.591 -4.090
4357.695 12CH     3.476 -1.013
4357.714 13CH     3.198 -2.049
4357.720 13CH     1.248 -1.378
4357.726    Y I   2.085 +0.090
4357.760 12CH     2.856 -4.805
4357.765   Ce I   4.075 -2.060
4357.768 12CH     1.344 -1.802
4357.773 12CH     2.591 -1.189
4357.777 13CH     0.388 -4.362
4357.793   Mo I   3.279 -1.783
4357.796   Ti I   3.113 -3.893
4357.798 12CH     3.111 -2.059
4357.826 13CH     1.289 -3.619
4357.838 13CH     1.860 -3.847
4357.838 13CH     0.751 -3.305
4357.848   Ni I   4.236 -1.975
4357.859   Co II  8.372 -4.376
4357.867   Mn I   3.135 -3.704
4357.883 12CH     0.751 -2.138
4357.884   Mn II  9.887 -3.551
4357.885 12CH     0.751 -2.065
4357.889 12CH     2.591 -1.203
4357.891 13CH     0.751 -2.065
4357.891   CN     1.620 -4.875
4357.894   Ti I   3.148 -3.653
4357.895 12CH     1.248 -1.405
4357.899   Sm I   0.388 -0.959
4357.902   Ce I   1.140 -0.950
4357.929 12CH     0.388 -4.362
4357.940   Fe I   3.640 -3.708
4357.944 13CH     0.693 -4.414
4357.957 12CH     1.248 -3.469
4357.959 12CH     0.751 -3.305
4357.959 12CH     1.248 -3.562
4357.971 12CH     2.591 -4.090
4357.975   Os I   1.908 -1.660
4357.999 13CH     0.388 -4.362
4358.022 12CH     1.248 -1.378
4358.028   Tm I   4.288 -3.060
4358.032 13CH     2.781 -3.946
4358.047 13CH     1.248 -3.469
4358.076   Fe I   4.607 -3.090
4358.087 13CH     0.693 -4.414
4358.108 13CH     1.289 -1.377
4358.136 12CH     2.821 -4.090
4358.148   Os I   3.785 +0.090
4358.151 12CH     0.388 -4.362
4358.160   Nd I   0.321 -0.160
4358.162   Fe II  9.439 -1.561
4358.171   Cr I   4.824 -3.248
4358.172 12CH     0.693 -4.414
4358.207   Tm I   3.255 -1.170
4358.229 12CH     0.751 -2.065
4358.242 12CH     2.821 -1.408
4358.247   NH     3.021 -4.664
4358.254   Ni II  9.473 -3.341
4358.262   CN     0.825 -4.037
4358.268   Mo I   4.555 -1.000
4358.275 13CH     2.031 -3.889
4358.276   Ca I   4.681 -3.214
4358.282 13CH     0.521 -1.846
4358.306   Mn I   3.135 -3.847
4358.313 13CH     1.289 -1.353
4358.314   Ce I   2.250 -1.280
4358.315 12CH     0.693 -4.414
4358.318 12CH     1.860 -1.606
4358.320   Th I   1.337 -0.477
4358.323   Hg I   4.887 -0.383
4358.370 13CH     1.860 -1.606
4358.372 12CH     2.821 -1.420
4358.389 13CH     2.591 -4.090
4358.410 12CH     1.289 -1.377
4358.417   Ce I   1.212 -3.680
4358.417 12CH     1.860 -3.847
4358.450   Dy I   0.103 -1.650
4358.469 12CH     1.289 -3.516
4358.470 12CH     1.860 -1.603
4358.497   Cr II  9.635 -4.345
4358.499 13CH     0.521 -1.800
4358.499   Fe I   2.947 -1.683
4358.543   Cr I   3.092 -1.973
4358.548   Tm I   3.648 -3.070
4358.552 12CH     1.289 -3.619
4358.561   Mo I   2.916 -1.857
4358.571 13CH     1.860 -1.603
4358.573 12CH     0.521 -1.846
4358.583 13CH     2.102 -4.693
4358.592 12CH     0.521 -3.418
4358.593   Ca I   4.131 -4.267
4358.596 13CH     1.289 -3.516
4358.602 13CH     0.521 -3.418
4358.611 12CH     1.289 -1.353
4358.638   Cr I   3.113 -1.310
4358.651   Sc I   1.987 -0.484
4358.678   Re I   1.436 -1.080
4358.684   Fe I   3.017 -4.254
4358.690   Nd I   0.559 -0.940
4358.728    Y I   0.104 -1.320
4358.748   CN     0.760 -3.824
4358.762   Zr I   0.519 -1.640
4358.766   CN     0.703 -4.208
4358.769   Tm I   4.096 -1.730
4358.771   Cr I   4.532 -3.206
4358.798   NH     3.021 -4.636
4358.801 13CH     0.347 -3.641
4358.813    V I   2.743 -3.688
4358.818   Ce I   3.401 -2.450
4358.818 12CH     0.521 -1.800
4358.845 13CH     0.347 -3.898
4358.845   Ce I   1.254 -2.420
4358.862 13CH     2.821 -1.408
4358.885   Tm I   4.480 -3.640
4358.903   Fe I   4.218 -1.548
4358.917 12CH     0.408 -2.753
4358.932 12CH     0.408 -4.287
4358.932 13CH     2.821 -1.420
4358.945   Fe I   3.884 -2.777
4358.948   Co I   2.542 -3.130
4358.973   Ce I   3.687 -1.620
4359.031 13CH     1.290 -3.619
4359.058 13CH     2.522 -1.299
4359.058 13CH     0.522 -1.846
4359.062 13CH     2.522 -1.311
4359.064   Ce I   1.092 -0.390
4359.077   Sc I   2.303 -0.193
4359.087   Fe II  6.219 -4.636
4359.117   Ti II  4.895 -4.288
4359.123   Tm I   3.936 -1.340
4359.152   Gd I   0.556 -1.721
4359.177   Ti II  5.647 -1.390
4359.192   Fe I   4.191 -1.919
4359.204 13CH     0.522 -1.800
4359.223 13CH     2.856 -4.805
4359.227 13CH     0.189 -1.780
4359.237   Nd I   0.559 -1.200
4359.250 13CH     3.111 -2.069
4359.263 12CH     0.408 -4.279
4359.271    V I   2.581 -2.997
4359.278 12CH     0.408 -2.676
4359.326 13CH     3.476 -4.123
4359.338   Fe II  9.941 -3.940
4359.349 12CH     0.522 -1.846
4359.356 13CH     1.323 -1.890
4359.359   NH     3.021 -4.594
4359.360   Ce I   1.319 -1.450
4359.368 12CH     0.522 -3.418
4359.372   Th I   1.305 -0.320
4359.373   NH     2.879 -4.869
4359.377 13CH     0.522 -3.418
4359.391   Sc I   1.987 -3.755
4359.409 13CH     1.290 -1.377
4359.423 13CH     3.278 -4.050
4359.427   Co I   3.133 -1.870
4359.449 13CH     0.189 -1.734
4359.463   Ce I   0.808 -2.200
4359.491 12CH     0.189 -1.780
4359.491 13CH     3.001 -1.134
4359.506 12CH     0.189 -3.352
4359.518 13CH     1.290 -1.353
4359.518    V II  1.704 -4.398
4359.523 12CH     0.522 -1.800
4359.523 13CH     1.323 -3.222
4359.529    V I   2.365 -2.971
4359.561 13CH     0.189 -3.352
4359.572   Ni I   3.399 -0.940
4359.609   Mo I   3.275 -0.981
4359.618    V I   2.379 -2.336
4359.624   Cr I   0.983 -1.110
4359.628 13CH     1.323 -1.890
4359.632   Mn I   4.679 -1.550
4359.635   Gd I   1.157 -1.360
4359.653   Sc I   2.296 -0.643
4359.658 13CH     3.111 -2.059
4359.660 13CH     1.333 -3.625
4359.712 12CH     1.290 -1.377
4359.712 13CH     1.832 -4.449
4359.720   Zr I   1.236 -0.510
4359.729 13CH     3.002 -1.144
4359.740 12CH     0.189 -1.734
4359.742 13CH     1.872 -4.469
4359.757 12CH     1.290 -3.619
4359.759   NH     2.879 -4.844
4359.759 13CH     1.324 -3.222
4359.771 12CH     1.290 -3.516
4359.774 12CH     1.323 -1.890
4359.786   Fe II  6.226 -3.780
4359.788   Pr I   0.630 -0.543
4359.814 13CH     1.323 -1.837
4359.816 12CH     1.290 -1.353
4359.822   Mn I   4.713 -1.690
4359.833   Ce I   1.254 -3.770
4359.855   Nb I   1.121 -1.230
4359.869 12CH     2.102 -4.693
4359.880   Fe I   3.882 -3.581
4359.898 13CH     1.290 -3.516
4359.900 13CH     0.348 -3.287
4359.910   Cr I   2.983 -4.155
4359.927   Tm I   0.000 -0.690
4359.937   Ce I   1.500 -1.350
4359.940 13CH     1.862 -3.847
4359.954   Yb I   5.954 -1.870
4359.982   Ce I   3.038 -2.570
4359.989 13CH     1.333 -1.352
4359.991   Cr I   3.369 -0.958
4360.014 13CH     2.786 -3.946
4360.022   Fe II  4.732 -4.285
4360.033 13CH     0.190 -1.780
4360.046 12CH     1.323 -1.890
4360.050 13CH     1.324 -1.837
4360.060   Ce I   0.318 -3.750
4360.073 13CH     0.431 -2.675
4360.103 12CH     1.323 -3.222
4360.126 13CH     0.432 -4.324
4360.135   NH     2.879 -4.809
4360.141   Cr I   2.987 -2.716
4360.141 13CH     2.034 -3.889
4360.169   Ce I   0.809 -0.900
4360.176   Sc I   4.954 -3.805
4360.179 13CH     1.333 -1.330
4360.183 13CH     0.190 -1.734
4360.196   CN     0.842 -4.042
4360.199   Fe II  7.717 -3.040
4360.206 12CH     1.323 -1.837
4360.214 12CH     3.278 -4.050
4360.216   Ca I   4.763 -1.932
4360.229 12CH     3.278 -0.661
4360.259 12CH     1.872 -4.469
4360.261 12CH     1.832 -4.449
4360.266   Fe I   4.607 -2.894
4360.288 12CH     1.333 -1.352
4360.297 12CH     0.190 -1.780
4360.307 13CH     0.431 -4.333
4360.313 12CH     0.190 -3.352
4360.339 12CH     1.324 -3.222
4360.343 12CH     1.333 -3.567
4360.352 12CH     3.278 -0.670
4360.360 13CH     0.432 -2.606
4360.368 12CH     3.278 -4.050
4360.368 13CH     0.190 -3.352
4360.385 13CH     3.201 -4.930
4360.418   Ce I   0.969 -0.980
4360.419 12CH     1.333 -3.625
4360.442 12CH     1.324 -1.837
4360.448   Ce I   1.027 -0.690
4360.451   Ce I   0.536 -3.260
4360.459 13CH     1.793 -4.432
4360.474 12CH     1.333 -1.330
4360.474 12CH     0.190 -1.734
4360.482   Ti I   2.175 -0.723
4360.500   Ti I   3.199 -2.390
4360.510 13CH     1.333 -3.567
4360.520 12CH     1.862 -3.847
4360.573 12CH     1.862 -1.603
4360.575    V I   1.804 -0.932
4360.577 12CH     1.862 -1.606
4360.588 13CH     1.916 -4.494
4360.610   Ce I   3.708 -0.710
4360.628 12CH     0.347 -3.641
4360.628 13CH     1.862 -1.606
4360.630 12CH     0.347 -3.898
4360.654   Yb I   5.581 -2.710
4360.670 13CH     0.051 -4.298
4360.674 13CH     1.862 -1.603
4360.716   Sm I   0.248 -0.870
4360.747   Tm I   4.435 -3.090
4360.757   Fe I   3.929 -4.893
4360.764   Fe I   4.191 -1.376
4360.792   Ta I   1.325 -1.670
4360.796 12CH     0.051 -4.298
4360.803   Fe I   3.642 -2.000
4360.805 13CH     1.832 -4.449
4360.815   Zr I   0.519 -0.970
4360.816   Nd I   1.140 -0.927
4360.819   Mn I   4.713 -3.137
4360.825   Co I   2.542 -3.377
4360.844    V I   2.616 -4.358
4360.877   Tm I   3.331 -1.880
4360.899   Sc I   2.111 -4.024
4360.902 13CH     0.051 -4.298
4360.921   Gd I   0.425 -1.110
4360.962   Cr I   3.435 -2.989
4360.974 13CH     1.873 -4.469
4361.000    V I   2.359 -1.091
4361.022 12CH     2.786 -0.801
4361.024 13CH     1.334 -3.625
4361.028 12CH     0.051 -4.298
4361.037 12CH     1.793 -4.432
4361.068 12CH     2.034 -1.002
4361.070   Sm I   0.544 -1.080
4361.073 12CH     1.916 -4.494
4361.128   Ti I   1.460 -2.000
4361.154   Yb I   7.133 -2.920
4361.156   NH     2.957 -2.515
4361.170 12CH     2.786 -3.946
4361.182   Cr II  8.227 -2.990
4361.203   Ru I   0.811 -0.910
4361.205   Fe II  7.703 -2.830
4361.211   Sc I   1.865 -3.273
4361.214 12CH     2.034 -3.889
4361.247   Fe II  6.138 -2.264
4361.247   Co I   4.049 -1.925
4361.248 12CH     2.034 -3.889
4361.251   Fe I   4.608 -2.693
4361.286 13CH     2.034 -1.002
4361.290 12CH     2.786 -3.946
4361.308   Th I   1.890 -0.610
4361.345 13CH     1.017 -2.274
4361.348   Dy I   1.847 -0.533
4361.354   Ce I   0.876 -1.600
4361.355 12CH     1.832 -4.449
4361.382   Co I   3.514 -2.009
4361.382   CN     0.760 -3.810
4361.390    V I   1.945 -2.862
4361.391    V I   2.122 -1.014
4361.395 12CH     2.034 -1.016
4361.403   Mo I   2.934 -1.706
4361.416 13CH     1.794 -4.432
4361.439 12CH     2.786 -0.812
4361.454   NH     2.957 -2.515
4361.458 13CH     1.334 -1.352
4361.466   Yb I   6.456 -1.650
4361.471    V I   1.051 -2.621
4361.492 12CH     1.873 -4.469
4361.543 13CH     1.334 -1.330
4361.547 12CH     3.201 -4.930
4361.580 13CH     2.034 -1.016
4361.640   Ti I   3.166 -3.437
4361.646   Nb I   0.620 -1.630
4361.652   Ce I   0.529 -1.300
4361.710   Sr I   1.798 -1.080
4361.715 12CH     3.201 -2.049
4361.737 13CH     1.381 -3.690
4361.741 13CH     2.113 -3.889
4361.756 12CH     1.334 -1.352
4361.760 12CH     0.348 -3.287
4361.760 13CH     2.938 -2.170
4361.783 12CH     1.334 -3.625
4361.799   Pr I   1.199 -0.608
4361.812 12CH     1.334 -3.567
4361.812 13CH     1.917 -3.914
4361.816    W I   0.771 -2.310
4361.838 12CH     1.334 -1.330
4361.838 12CH     3.202 -2.060
4361.851   Ce I   3.689 -0.680
4361.860   Yb I   5.168 -3.370
4361.860   Nd I   0.205 -1.730
4361.860   CN     0.703 -4.972
4361.867 13CH     2.938 -2.158
4361.884 13CH     0.777 -2.044
4361.890   Co I   3.971 -2.236
4361.900   CN     0.703 -4.199
4361.911 12CH     0.431 -2.675
4361.930 12CH     0.431 -4.333
4361.939 13CH     1.758 -4.417
4361.943 13CH     0.987 -3.202
4361.947   Sr I   6.915 -0.851
4361.960   Tm I   3.848 -2.990
4361.968 13CH     1.917 -4.494
4361.979 13CH     1.334 -3.567
4361.994 12CH     1.794 -4.432
4361.998   Fe I   4.191 -2.085
4362.012   Mo I   2.291 -1.954
4362.025 13CH     0.987 -3.202
4362.029   Sm I   0.485 -0.470
4362.031 13CH     1.017 -4.543
4362.051    U I   0.000 -0.513
4362.070   Cr I   3.845 -0.819
4362.089   Fe I   4.607 -4.489
4362.094   Ce I   1.155 -2.350
4362.099   Ni II  4.029 -2.723
4362.112 13CH     1.381 -1.330
4362.154   Yb I   6.570 -1.700
4362.156 13CH     0.777 -3.342
4362.171 13CH     2.786 -0.801
4362.183 13CH     0.777 -1.983
4362.194 12CH     0.432 -4.324
4362.213 12CH     0.432 -2.606
4362.223 12CH     0.777 -2.044
4362.228 13CH     0.557 -1.790
4362.235   Ca I   5.962 -3.507
4362.254   Cr I   4.440 -1.822
4362.261    U I   0.000 -1.758
4362.276 12CH     0.777 -3.342
4362.287 12CH     1.917 -1.605
4362.295 13CH     1.961 -4.824
4362.295 13CH     1.381 -1.310
4362.299 13CH     1.305 -1.938
4362.319   Yb I   8.282 -1.410
4362.326 12CH     0.987 -3.202
4362.333 13CH     0.987 -3.251
4362.337 13CH     3.114 -4.930
4362.362   Cr I   3.087 -4.082
4362.383 13CH     0.777 -2.044
4362.386 12CH     1.917 -3.914
4362.388 13CH     1.917 -1.605
4362.400   Ce I   1.044 -2.090
4362.404 13CH     0.557 -1.749
4362.407 12CH     1.381 -1.330
4362.407 12CH     0.987 -3.202
4362.410   Sm I   0.248 -2.430
4362.415 13CH     0.987 -3.251
4362.441   Ce I   1.775 -1.200
4362.442 12CH     1.917 -1.586
4362.449   CN     0.961 -4.484
4362.453 12CH     1.917 -4.494
4362.455 13CH     3.278 -0.670
4362.461 12CH     1.381 -3.574
4362.465   Tm I   4.110 -1.050
4362.468 13CH     3.278 -0.661
4362.489 13CH     3.476 -1.004
4362.495 13CH     1.306 -1.938
4362.503 13CH     2.786 -0.812
4362.531 12CH     1.381 -3.690
4362.544 12CH     1.758 -4.417
4362.548 12CH     0.557 -1.790
4362.550 12CH     0.777 -1.983
4362.550 12CH     0.557 -3.421
4362.558 13CH     1.306 -3.146
4362.564   Ca I   5.991 -4.776
4362.567 13CH     0.557 -3.421
4362.584 12CH     1.381 -1.310
4362.594 13CH     1.917 -1.586
4362.600 13CH     3.476 -1.013
4362.609 12CH     2.113 -3.889
4362.624 12CH     3.114 -4.930
4362.630 13CH     0.777 -1.983
4362.633   CN     0.843 -4.026
4362.649 12CH     0.987 -3.251
4362.655 13CH     0.777 -3.342
4362.663    C I   7.946 -2.140
4362.670 13CH     1.381 -3.574
4362.694   Tm I   4.340 -3.940
4362.699   Mo I   2.496 -1.806
4362.703 12CH     2.113 -0.988
4362.707   Ru I   0.997 -2.770
4362.714   Fe I   4.313 -2.967
4362.722 12CH     0.777 -2.044
4362.722 13CH     1.306 -3.146
4362.724   Fe I   4.593 -4.870
4362.725 13CH     2.034 -3.889
4362.731 12CH     0.987 -3.251
4362.742 12CH     1.305 -1.938
4362.746 12CH     1.961 -4.824
4362.752 12CH     0.557 -1.749
4362.758 12CH     2.113 -1.002
4362.760 13CH     3.201 -2.049
4362.769 13CH     1.758 -4.417
4362.774   Fe I   4.435 -4.048
4362.775 12CH     0.777 -3.342
4362.781 12CH     3.114 -2.059
4362.800 13CH     0.227 -1.724
4362.804   Fe I   3.884 -4.346
4362.811   Cr I   4.440 -2.289
4362.814   Fe I   4.593 -3.892
4362.815 13CH     3.202 -2.060
4362.815   Mo I   3.164 -1.563
4362.838 13CH     1.306 -1.875
4362.851 12CH     2.113 -3.889
4362.903   Cr I   3.850 -4.395
4362.905   Sm I   0.000 -0.432
4362.908 12CH     3.114 -2.069
4362.920   Dy I   0.928 -1.900
4362.924   Cr II  5.662 -1.794
4362.928    U I   0.569 -1.630
4362.933 13CH     0.987 -2.914
4362.939 12CH     1.306 -1.938
4362.952   Cr I   2.872 -1.560
4362.958 13CH     2.113 -0.988
4362.977 13CH     2.113 -1.002
4362.982 13CH     0.227 -1.682
4362.986   Ni I   3.941 -3.200
4362.994 13CH     0.987 -2.914
4362.997   Ce I   1.613 -2.440
4362.998 12CH     0.777 -1.983
4363.001 13CH     1.306 -1.875
4363.016   Mo I   2.918 -1.894
4363.018   Mo I   3.212 -1.701
4363.020   Nd I   0.742 -2.260
4363.021   Co II  5.068 -3.706
4363.075   Fe I   4.608 -4.100
4363.086   Ce I   1.123 -1.630
4363.091 12CH     0.227 -1.724
4363.091 12CH     0.227 -3.406
4363.120   Ti I   3.215 -2.858
4363.129   Cr I   2.967 -0.500
4363.139 12CH     1.306 -3.146
4363.148 13CH     0.558 -1.790
4363.158 13CH     0.227 -3.406
4363.215   CN     0.776 -3.809
4363.224   Tm I   3.102 -3.120
4363.249 13CH     0.558 -1.749
4363.255   Mn II  5.567 -1.909
4363.257 12CH     1.306 -1.875
4363.264   CN     0.717 -4.191
4363.264 13CH     1.382 -3.690
4363.268   Cl I   8.987 -1.210
4363.270   Cr II  6.822 -3.540
4363.274   Yb I   6.020 -1.050
4363.281   Fe II  6.217 -3.945
4363.300 12CH     0.227 -1.682
4363.302 12CH     1.306 -3.146
4363.308    V I   1.183 -2.576
4363.340 12CH     0.987 -2.914
4363.375 12CH     1.758 -4.417
4363.375   Ce I   0.721 -3.290
4363.401 12CH     0.987 -2.914
4363.420 12CH     1.306 -1.875
4363.431    C I   7.946 -3.040
4363.446   Sm I   0.188 -1.310
4363.450   Tm I   1.933 -1.620
4363.463   Ce I   1.319 -2.150
4363.468 12CH     0.558 -1.790
4363.470 12CH     0.558 -3.421
4363.487 13CH     0.558 -3.421
4363.490   Ce I   0.320 -2.650
4363.510    V I   0.275 -2.020
4363.510 13CH     0.458 -4.358
4363.540 13CH     0.458 -2.605
4363.542   Ti II  5.663 -2.440
4363.543   Yb I   6.611 -2.280
4363.582 13CH     2.938 -4.930
4363.598 12CH     0.558 -1.749
4363.632   Mo I   3.114 -1.112
4363.643 12CH     1.017 -2.274
4363.644   Cr I   4.535 -1.839
4363.650   Tm I   2.054 -1.210
4363.653 13CH     0.347 -4.934
4363.681 12CH     1.017 -4.543
4363.712 13CH     2.370 -1.603
4363.756 13CH     1.382 -1.330
4363.756 13CH     0.228 -1.724
4363.777 13CH     0.458 -2.542
4363.784 13CH     2.370 -1.587
4363.801   Tm I   4.443 -2.970
4363.807 13CH     0.458 -4.386
4363.822 13CH     1.382 -1.310
4363.824 13CH     1.962 -4.824
4363.860 13CH     0.228 -1.682
4363.914    V I   1.804 -2.894
4363.959   Fe I   4.415 -2.437
4363.969    V I   2.638 -1.379
4364.008    Y I   3.983 -0.500
4364.046   Cr I   3.113 -3.414
4364.047 12CH     0.228 -1.724
4364.047 12CH     0.228 -3.406
4364.051   Sm I   0.998 -1.621
4364.051 12CH     1.382 -1.330
4364.053 12CH     3.183 -2.087
4364.058 12CH     1.382 -3.690
4364.076   Co I   3.713 -2.416
4364.081 13CH     1.430 -3.698
4364.083 13CH     1.919 -3.914
4364.104 12CH     1.382 -3.574
4364.112 12CH     1.382 -1.310
4364.114 13CH     0.228 -3.406
4364.114   Ce I   1.412 -3.060
4364.119 13CH     1.724 -4.404
4364.138   Nd I   0.631 -0.790
4364.144   Cr I   3.011 -2.217
4364.150   Gd I   0.427 -2.020
4364.179 12CH     0.228 -1.682
4364.194 13CH     2.113 -3.889
4364.207   Dy I   2.427 +0.261
4364.209    V I   2.115 -0.655
4364.255   Ce I   0.900 -2.020
4364.264   CN     0.961 -4.474
4364.276 12CH     1.962 -4.824
4364.282   Mn I   3.763 -4.060
4364.314 13CH     1.382 -3.574
4364.328   Fe I   4.593 -3.971
4364.350 12CH     3.183 -2.077
4364.360   Sc I   3.057 -3.347
4364.363 13CH     1.264 -3.106
4364.365 13CH     1.264 -3.106
4364.383   Fe II  7.539 -4.477
4364.432 12CH     2.938 -2.170
4364.432   Fe I   4.446 -4.791
4364.435   Ce I   0.721 -1.140
4364.438 13CH     3.183 -2.087
4364.459   Co II  5.208 -4.164
4364.465   Mo I   3.259 -0.200
4364.470   Fe II  7.489 -4.852
4364.476 13CH     0.955 -2.338
4364.504 13CH     1.430 -1.310
4364.554 12CH     2.938 -4.930
4364.606   Mn II  9.894 -1.592
4364.615   Fe I   4.256 -2.996
4364.636 13CH     0.955 -4.584
4364.645 13CH     3.114 -2.059
4364.652   Ce I   0.495 -0.230
4364.659 12CH     1.919 -3.914
4364.661 13CH     3.114 -2.069
4364.661 13CH     2.786 -3.946
4364.661   La I   0.651 -1.359
4364.680 13CH     1.430 -1.293
4364.687 12CH     2.938 -2.158
4364.694   Mo I   3.438 -0.676
4364.714 12CH     1.919 -1.586
4364.717   NH     2.989 -4.698
4364.723   Ce I   2.179 -2.010
4364.729 12CH     1.919 -1.605
4364.729 13CH     2.370 -4.090
4364.752   Mo I   3.443 -1.763
4364.752 12CH     1.724 -4.404
4364.767 13CH     3.183 -2.077
4364.777    W I   0.412 -2.170
4364.780   CN     0.860 -4.030
4364.794 12CH     1.430 -1.310
4364.816   CN     0.933 -4.999
4364.826 13CH     1.725 -4.404
4364.830 13CH     1.919 -1.605
4364.847 12CH     1.430 -3.632
4364.861   Sc I   2.146 -2.105
4364.865   Fe II  6.223 -4.185
4364.866 13CH     1.919 -1.586
4364.880 12CH     1.264 -3.106
4364.880   Cr I   3.104 -1.652
4364.882 12CH     1.264 -3.106
4364.910 12CH     1.430 -3.698
4364.926   Sc I   2.303 -0.508
4364.928   Fe I   4.283 -4.708
4364.960 13CH     0.357 -3.383
4364.964 12CH     1.430 -1.293
4364.985   Mn II  9.894 -3.748
4365.031    V I   2.638 -4.767
4365.032 13CH     0.357 -4.022
4365.033   Tm I   2.964 -2.170
4365.041   Ce I   3.687 -3.490
4365.103 13CH     1.430 -3.632
4365.114 12CH     2.601 -1.300
4365.153   Mn I   3.133 -4.274
4365.177   NH     2.887 -2.584
4365.208 13CH     2.879 -3.946
4365.217   Mn II  6.573 -1.350
4365.229 12CH     2.601 -3.971
4365.267 13CH     2.601 -3.971
4365.318    V I   2.379 -2.905
4365.318   Pr I   0.633 -1.590
4365.321   Fe I   4.593 -4.793
4365.335 12CH     2.601 -1.288
4365.341   Ce I   0.897 -1.880
4365.352   NH     2.989 -4.668
4365.362 12CH     2.370 -1.603
4365.364   NH     2.887 -2.584
4365.378   Fe I   4.593 -3.969
4365.379   Hf I   1.790 -0.900
4365.396 12CH     0.458 -2.605
4365.417 12CH     0.458 -4.386
4365.427 12CH     2.370 -4.090
4365.440   Fe I   4.415 -3.400
4365.459 12CH     1.725 -4.404
4365.484 12CH     0.347 -4.934
4365.488 13CH     1.290 -1.996
4365.500   Fe I   4.473 -3.725
4365.505 13CH     3.278 -4.050
4365.511   Ce I   0.674 -1.560
4365.530 12CH     2.370 -1.587
4365.542   Ti I   2.480 -2.067
4365.548   NH     3.003 -2.280
4365.610   Dy I   1.142 -1.460
4365.619 13CH     1.291 -1.996
4365.628   Cr I   3.887 -1.479
4365.629 12CH     0.458 -4.358
4365.637   Cr II  8.227 -2.208
4365.637   Fe II  7.790 -4.538
4365.650 12CH     0.458 -2.542
4365.654   Co I   3.775 -1.791
4365.684   Os I   1.614 -1.280
4365.692 13CH     0.358 -3.177
4365.696 12CH     2.664 -4.693
4365.700    V II  6.470 -1.878
4365.725    V I   1.711 -1.380
4365.767   CN     0.776 -3.796
4365.779 13CH     1.432 -3.698
4365.806 12CH     0.955 -2.338
4365.851   Ti I   2.249 -1.434
4365.871 13CH     1.291 -3.053
4365.884   Co II  8.562 -2.583
4365.897   Fe I   2.988 -2.250
4365.915 12CH     0.955 -4.584
4365.930   Th I   1.022 -0.602
4365.955   Sm I   0.101 -1.398
4365.957 12CH     1.290 -1.996
4365.961    W I   3.520 +0.530
4365.978 13CH     1.291 -3.053
4365.990   NH     3.003 -2.280
4366.010   Ce I   3.914 -2.120
4366.014   NH     2.989 -4.622
4366.017   Fe I   4.559 -3.740
4366.026    Y I   1.408 -0.620
4366.037   Ce I   2.373 -3.270
4366.050 13CH     0.597 -1.741
4366.064   Mn I   3.373 -4.585
4366.088 12CH     1.291 -1.996
4366.089   Mn I   4.273 -4.081
4366.090 13CH     2.116 -3.889
4366.091   Co II  3.408 -2.929
4366.094   Ce I   0.674 -3.450
4366.110   Dy I   1.926 -0.910
4366.146 13CH     1.291 -1.919
4366.150   Fe II  7.706 -2.605
4366.155 12CH     2.879 -3.946
4366.171   Co I   3.665 -2.150
4366.175   Cr I   3.888 -1.074
4366.176 13CH     0.268 -1.674
4366.195 13CH     0.597 -1.705
4366.218   Co I   3.053 -1.698
4366.239 12CH     2.879 -0.791
4366.249   CN     0.717 -4.981
4366.252 13CH     1.291 -1.919
4366.289   CN     0.717 -4.182
4366.300   Ca I   5.994 -4.006
4366.300   Cr I   3.087 -1.901
4366.300 12CH     2.879 -0.801
4366.310   Nd I   0.064 -1.350
4366.312   Ce I   1.048 -2.460
4366.327 13CH     1.432 -1.310
4366.329 13CH     0.268 -1.637
4366.361   Fe II  7.684 -3.882
4366.378 13CH     1.432 -1.293
4366.384 12CH     2.879 -3.946
4366.385   Nd I   0.321 -0.902
4366.388 12CH     0.597 -3.476
4366.392   Cr I   4.204 -2.464
4366.399 12CH     0.597 -1.741
4366.413 13CH     0.597 -3.476
4366.451 12CH     1.291 -3.053
4366.455   Zr I   1.366 -0.080
4366.474   Ce I   2.885 -3.060
4366.481 12CH     0.268 -3.409
4366.483    V I   2.581 -4.356
4366.495 12CH     0.268 -1.674
4366.516   Ce I   2.373 -2.890
4366.536 13CH     1.976 -3.914
4366.546 13CH     0.805 -1.966
4366.557 12CH     1.291 -3.053
4366.557 13CH     0.268 -3.409
4366.571 12CH     0.597 -1.705
4366.590 12CH     1.291 -1.919
4366.593   Ca I   5.796 -4.227
4366.609    V II  1.686 -4.333
4366.609 12CH     1.432 -3.698
4366.617 12CH     1.432 -1.310
4366.633   Cr I   4.389 -0.982
4366.662 13CH     2.601 -1.300
4366.662 12CH     1.432 -1.293
4366.664   Tm I   4.571 -3.280
4366.670 12CH     1.432 -3.632
4366.674 12CH     0.268 -1.637
4366.674   Ni II  4.032 -4.567
4366.676 13CH     2.664 -4.693
4366.689   Co II  5.055 -4.195
4366.697 12CH     1.291 -1.919
4366.707    V I   1.711 -3.824
4366.708 13CH     2.941 -2.158
4366.718 13CH     1.483 -3.774
4366.720   Dy I   0.938 -0.440
4366.794 13CH     0.805 -1.913
4366.824 12CH     0.357 -3.383
4366.828 12CH     0.357 -4.022
4366.832 13CH     0.805 -3.382
4366.905    V II  2.026 -2.701
4366.914 12CH     0.805 -1.966
4366.924   Ni II  8.758 -1.890
4366.926 13CH     1.432 -3.632
4366.948 12CH     0.805 -3.382
4366.958 13CH     1.694 -4.217
4366.971   Tm I   3.824 -1.380
4366.980   Tm I   4.235 -2.250
4366.994   Ce I   1.366 -0.250
4367.004 13CH     2.941 -2.170
4367.004 13CH     2.601 -1.288
4367.011 12CH     1.976 -1.587
4367.029    V I   2.678 -0.778
4367.053 12CH     2.116 -0.988
4367.056   Co I   3.629 -2.228
4367.063   Fe I   4.387 -3.385
4367.071 13CH     0.999 -2.742
4367.086   Tm I   3.804 -1.770
4367.088   Ti II  5.638 -2.030
4367.109 12CH     1.976 -3.914
4367.128 13CH     0.597 -1.741
4367.142   CN     0.860 -4.014
4367.155 13CH     2.372 -1.587
4367.164 12CH     1.976 -1.569
4367.164 13CH     0.806 -1.966
4367.164 13CH     1.976 -1.587
4367.187 13CH     1.483 -1.293
4367.189 13CH     0.597 -1.705
4367.190   Dy I   0.538 -2.340
4367.191 12CH     0.805 -1.913
4367.193    V II  3.328 -4.523
4367.202 12CH     2.116 -3.889
4367.206   Ni I   4.089 -1.800
4367.208 13CH     0.999 -2.742
4367.222   Cr I   4.446 -2.470
4367.240   Tm I   2.355 -0.850
4367.246 12CH     2.116 -3.889
4367.263   Ni I   4.419 -3.887
4367.270   Fe I   3.274 -3.507
4367.291   Fe I   4.283 -3.753
4367.292   Cr I   4.449 -1.284
4367.298 13CH     0.269 -1.674
4367.300   Tb I   1.104 -0.140
4367.307   Ce I   0.960 -1.110
4367.309 13CH     2.116 -0.988
4367.322   Ni I   3.465 -2.901
4367.327   Tb I   0.857 -0.122
4367.347 13CH     2.372 -1.603
4367.353 13CH     0.806 -1.913
4367.357 13CH     1.483 -1.278
4367.361 13CH     0.269 -1.637
4367.372 13CH     1.976 -1.569
4367.391 13CH     0.999 -3.227
4367.395 12CH     2.116 -1.002
4367.427 13CH     0.488 -4.397
4367.433    P I   6.985 -3.000
4367.438   Ce I   1.206 -3.610
4367.450 13CH     0.806 -3.382
4367.452 13CH     2.879 -0.801
4367.466 12CH     0.597 -3.476
4367.471 12CH     1.483 -1.293
4367.477 12CH     0.597 -1.741
4367.479 12CH     0.999 -2.742
4367.479   Fe I   4.256 -2.627
4367.481 13CH     2.879 -0.791
4367.490 13CH     0.597 -3.476
4367.525 12CH     1.483 -3.640
4367.528 13CH     0.999 -3.227
4367.532 12CH     0.806 -1.966
4367.532 13CH     0.488 -2.541
4367.549   Ce I   1.325 -1.520
4367.550   Ce I   1.027 -0.700
4367.551 13CH     1.694 -4.217
4367.565 12CH     0.597 -1.705
4367.567 12CH     0.806 -3.382
4367.571   Re I   2.022 -0.810
4367.578   Fe I   2.988 -1.309
4367.582 12CH     1.483 -3.774
4367.593 12CH     0.358 -3.177
4367.595 13CH     0.408 -4.363
4367.603 12CH     0.269 -3.409
4367.614 13CH     2.116 -1.002
4367.616 12CH     0.999 -2.742
4367.616 12CH     0.269 -1.674
4367.618 12CH     1.694 -4.217
4367.624   CN     1.655 -4.873
4367.635 12CH     1.483 -1.278
4367.652   Ti II  2.590 -0.860
4367.663   Ca I   4.763 -1.645
4367.679 13CH     0.269 -3.409
4367.706 12CH     0.269 -1.637
4367.708 12CH     0.999 -3.227
4367.729 13CH     0.488 -2.482
4367.750 12CH     0.806 -1.913
4367.759 13CH     0.709 -4.415
4367.777 12CH     0.408 -4.363
4367.796 13CH     1.000 -2.570
4367.808   CN     0.792 -3.796
4367.822   Ti I   3.186 -1.144
4367.826 13CH     1.483 -3.640
4367.834 13CH     0.488 -4.410
4367.835   NH     2.840 -4.898
4367.845 12CH     0.999 -3.227
4367.884   Tm I   2.440 -0.940
4367.900   Hf I   1.672 -1.490
4367.902 13CH     0.408 -4.363
4367.904   Fe I   1.607 -2.886
4367.908 13CH     1.000 -2.570
4367.912   Cr I   3.889 -1.402
4367.918 13CH     2.601 -2.223
4367.919   CN     0.731 -4.174
4367.927   Ce I   3.689 -1.330
4367.927 13CH     3.284 -4.050
4367.952   Nb I   1.694 -0.960
4367.952   Tm I   4.301 -1.860
4367.973 13CH     0.709 -4.415
4368.002   Ce I   1.930 -2.960
4368.015 12CH     0.709 -4.415
4368.016   Ti I   2.305 -3.831
4368.020   Sm I   0.378 -0.930
4368.032 13CH     2.601 -2.210
4368.050    V I   0.040 -1.761
4368.084 12CH     0.408 -4.363
4368.107   Cr II  3.909 -3.103
4368.117   Co I   3.629 -1.810
4368.120   Fe I   4.500 -1.400
4368.124   Ce I   1.355 -2.370
4368.128    V I   1.950 -3.256
4368.192    O I   9.521 -2.665
4368.212 12CH     1.694 -4.217
4368.226   Ce I   0.904 -0.670
4368.229 12CH     0.709 -4.415
4368.233 12CH     1.000 -2.570
4368.242    O I   9.521 -1.964
4368.247   Tm I   4.041 -3.860
4368.254   Cr I   3.013 -1.270
4368.257 13CH     2.197 -3.889
4368.258    O I   9.521 -2.186
4368.275   Fe I   4.473 -2.739
4368.288   NH     2.840 -4.871
4368.302   Ni I   3.420 -1.757
4368.334   Pr I   0.000 -0.393
4368.345 12CH     1.000 -2.570
4368.366 13CH     2.372 -4.090
4368.369   Mn I   3.772 -4.933
4368.435   Nb I   1.157 -0.700
4368.500    V I   1.712 -3.828
4368.590 13CH     1.484 -3.774
4368.592    V I   2.122 -0.504
4368.596   Cr II  7.772 -2.321
4368.630   Nd I   0.064 -0.810
4368.641   Ca I   4.680 -4.705
4368.650   Tm I   2.355 -1.200
4368.652   Fe I   3.252 -3.283
4368.657   Cr I   4.447 -1.295
4368.699   Fe I   2.609 -4.819
4368.719   Si I   7.040 -4.692
4368.722   Fe II  9.100 -4.528
4368.737 12CH     3.284 -0.661
4368.742   NH     2.840 -4.834
4368.747   Ti I   2.495 -1.785
4368.772   Mo I   3.164 -1.403
4368.802   CN     1.655 -4.869
4368.811   Ti I   3.171 -4.030
4368.825   Co II  8.634 -3.093
4368.830 13CH     2.941 -4.930
4368.832    V I   2.122 -3.689
4368.834 13CH     2.116 -3.889
4368.871   Mn I   4.713 -1.620
4368.876   Fe I   4.231 -3.289
4368.876   Yb I   7.064 -2.040
4368.876 12CH     3.284 -4.050
4368.884 13CH     1.278 -2.069
4368.903 12CH     2.372 -1.587
4368.909   Mn I   3.135 -3.821
4368.914   Cr I   3.375 -1.300
4368.933   Ti I   2.267 -0.593
4368.936   Tm I   2.766 -2.520
4368.949   Co I   4.021 -2.585
4368.962 13CH     1.279 -2.069
4368.971 12CH     3.284 -4.050
4368.979 13CH     1.978 -3.914
4369.000 12CH     2.372 -1.603
4369.004   Mn II  7.382 -4.149
4369.041   Mo I   1.470 -1.429
4369.056    V I   2.130 -1.088
4369.065 12CH     2.372 -4.090
4369.073   Ni I   3.941 -2.365
4369.093   Cr I   3.369 -4.015
4369.111 12CH     3.284 -0.670
4369.159 12CH     2.197 -3.889
4369.159   Gd I   1.495 +0.469
4369.186   Mo I   3.078 -2.177
4369.195 13CH     1.484 -1.293
4369.224   Ca I   4.769 -2.369
4369.229 13CH     1.484 -1.278
4369.235   Ce I   0.869 -0.780
4369.241   CN     0.987 -4.476
4369.254 12CH     2.197 -0.974
4369.273   Yb I   5.332 -3.590
4369.309 12CH     2.197 -0.988
4369.318   Th I   1.039 -1.454
4369.342   Ca I   4.681 -3.401
4369.350   Mn I   3.135 -4.820
4369.359    V I   2.115 -4.043
4369.361   Ta I   1.595 -1.330
4369.363 13CH     0.312 -1.631
4369.365   Ni II  6.952 -4.228
4369.378 12CH     1.278 -2.069
4369.380   Tm I   4.368 -2.880
4369.386   Er I   1.323 -0.914
4369.405 12CH     2.197 -3.889
4369.409 12CH     0.488 -2.541
4369.411   Fe II  2.778 -3.584
4369.428 12CH     3.569 -3.890
4369.432 12CH     0.488 -4.410
4369.432 13CH     2.601 -4.930
4369.439   CN     0.878 -4.019
4369.449 13CH     1.279 -2.943
4369.455 12CH     1.484 -3.774
4369.457 12CH     1.279 -2.069
4369.479 12CH     1.484 -1.293
4369.483 13CH     0.312 -1.598
4369.498   Cl I   9.029 -1.560
4369.508 13CH     1.279 -2.943
4369.508 12CH     1.484 -1.278
4369.522    V I   2.608 -4.069
4369.529   Cr I   3.375 -2.557
4369.533 12CH     1.484 -3.640
4369.535 12CH     2.941 -2.158
4369.540   Dy I   0.938 -1.400
4369.550 13CH     2.197 -0.974
4369.552 12CH     1.978 -3.914
4369.560 12CH     2.667 -4.693
4369.565 13CH     2.197 -0.988
4369.573   Ti I   2.160 -3.467
4369.581   Sc I   3.057 -2.146
4369.586 12CH     2.601 -2.223
4369.600 12CH     0.488 -4.397
4369.600   Ni I   4.419 -2.034
4369.607 12CH     1.978 -1.569
4369.612   Sc I   3.057 -3.784
4369.613   Nb I   0.086 -2.110
4369.623 12CH     0.488 -2.482
4369.636 12CH     1.978 -1.587
4369.643   Cr I   4.855 -1.968
4369.663   Co I   3.622 -1.427
4369.678 13CH     1.538 -3.784
4369.682 12CH     2.601 -4.930
4369.682 12CH     2.604 -3.971
4369.682 12CH     2.941 -2.170
4369.682 12CH     0.312 -3.470
4369.682    C I   7.946 -2.690
4369.683   Ti I   2.578 +0.315
4369.694   Tm I   4.003 -2.250
4369.709 12CH     0.312 -1.631
4369.720 13CH     2.604 -3.971
4369.726 13CH     2.879 -3.946
4369.732 13CH     1.279 -1.968
4369.736   Fe I   3.943 -2.390
4369.739 12CH     3.569 -3.881
4369.756 13CH     0.639 -1.698
4369.772 13CH     0.312 -3.470
4369.772   Fe I   3.045 -0.804
4369.772   Gd I   0.382 -0.790
4369.774    V I   2.583 -4.120
4369.789 12CH     2.604 -1.288
4369.789 13CH     1.978 -1.587
4369.791 13CH     1.279 -1.968
4369.796 12CH     2.601 -2.210
4369.804 12CH     2.941 -4.930
4369.816 13CH     1.978 -1.569
4369.835 13CH     1.484 -3.640
4369.856 12CH     0.312 -1.598
4369.871 13CH     0.639 -1.666
4369.884   Fe I   4.607 -3.337
4369.909 12CH     2.604 -1.300
4369.914   Ce I   1.495 -3.540
4369.920   Sm I   0.333 -1.270
4369.949 13CH     3.569 -3.890
4370.017   Mn I   4.320 -1.555
4370.030 12CH     1.279 -2.943
4370.032   Ni I   3.635 -1.779
4370.061   Tm I   3.091 -1.870
4370.062   Ca I   4.780 -2.930
4370.089 12CH     1.279 -2.943
4370.101   CN     0.763 -4.809
4370.108 12CH     0.639 -3.479
4370.128   Mo I   3.501 -1.272
4370.133 12CH     0.639 -1.698
4370.142 13CH     0.639 -3.479
4370.155   Gd I   0.812 -0.131
4370.160   CN     0.759 -4.832
4370.163   CN     0.766 -4.792
4370.194 13CH     1.537 -1.278
4370.201 12CH     1.279 -1.968
4370.242    C I   7.946 -3.190
4370.261 12CH     1.279 -1.968
4370.271    V II  1.817 -2.948
4370.276 12CH     0.639 -1.666
4370.284 12CH     3.187 -2.077
4370.303 13CH     3.569 -3.881
4370.313   CN     0.792 -3.782
4370.337   CN     0.757 -4.864
4370.347   CN     0.770 -4.779
4370.357   Nb I   0.348 -1.780
4370.360 13CH     1.538 -1.265
4370.363   Ti I   3.199 -1.276
4370.391 12CH     3.187 -2.087
4370.403   Fe I   4.371 -2.859
4370.418   Ru I   1.002 -2.450
4370.431 13CH     1.666 -4.208
4370.440   Cr I   2.987 -2.190
4370.452    C I   7.946 -2.590
4370.470   Sm I   0.659 -1.590
4370.473 12CH     1.537 -1.278
4370.506   Ti I   3.178 -1.358
4370.524 12CH     1.537 -3.707
4370.542 13CH     2.667 -4.693
4370.580 12CH     1.538 -3.784
4370.586   Ce I   0.357 -3.840
4370.612   Tm I   3.947 -3.010
4370.621   Ce I   1.274 -1.430
4370.631 12CH     1.538 -1.265
4370.635   CN     0.754 -4.906
4370.646   CN     0.775 -4.771
4370.647   Ce I   1.026 -3.380
4370.656 13CH     0.313 -1.631
4370.660   Ce I   1.013 -1.420
4370.662   Os I   1.908 -1.270
4370.670   Fe II  6.217 -3.462
4370.681 13CH     0.313 -1.598
4370.690   Ce I   1.194 -1.050
4370.692 13CH     0.072 -4.299
4370.702 13CH     3.187 -2.077
4370.714 12CH     3.090 -1.125
4370.727   Sc I   2.139 -2.384
4370.740 12CH     3.090 -1.135
4370.743   Cr II  8.308 -2.614
4370.752   Cr I   3.980 -0.970
4370.777 13CH     3.187 -2.087
4370.788   Pr I   1.339 -0.262
4370.790    W I   2.908 -0.900
4370.806   Yb I   4.754 -0.580
4370.847 12CH     0.072 -4.299
4370.857 12CH     3.090 -4.014
4370.859 13CH     2.197 -3.889
4370.872    V I   2.365 -2.280
4370.874   Mn I   2.298 -3.030
4370.876 13CH     1.537 -3.707
4370.885   CN     0.731 -4.989
4370.891   Fe II  6.803 -4.091
4370.897   Cr I   3.850 -0.890
4370.918 13CH     1.666 -4.208
4370.928   CN     0.731 -4.166
4370.947   Zr I   1.208 -0.770
4370.949   Hf I   1.497 -1.220
4370.975 12CH     0.313 -3.470
4370.977   Fe I   2.176 -4.664
4370.985 13CH     3.284 -0.661
4370.989   Mn I   3.772 -4.546
4371.002 13CH     0.640 -1.698
4371.002 12CH     0.313 -1.631
4371.014 13CH     0.072 -4.299
4371.023 13CH     0.640 -1.666
4371.025   Cr II  7.774 -1.677
4371.033   CN     0.987 -4.466
4371.054 12CH     0.313 -1.598
4371.061   Nd I   0.742 -1.210
4371.065 13CH     0.313 -3.470
4371.066   CN     0.753 -4.965
4371.068   CN     0.780 -4.766
4371.078   Yb I   6.651 -1.840
4371.115 12CH     1.666 -4.208
4371.121   Co I   2.080 -2.589
4371.127   Fe I   4.260 -3.436
4371.168 12CH     0.072 -4.299
4371.171    V II  2.050 -4.413
4371.172 13CH     0.837 -1.902
4371.203   Ru I   2.113 -0.830
4371.205   NH     2.959 -4.736
4371.222 13CH     3.284 -0.670
4371.227   Cr I   1.004 -1.090
4371.230   Dy I   1.142 -2.150
4371.244   Tm I   4.324 -1.860
4371.264   Ca I   5.967 -2.342
4371.268   Fe I   4.415 -4.743
4371.274   Cr I   4.449 +0.070
4371.284   Fe I   4.549 -2.995
4371.299    V I   2.638 -2.333
4371.354 12CH     0.640 -3.479
4371.367    C I   7.685 -2.333
4371.371 13CH     0.371 -3.231
4371.375 13CH     0.837 -1.855
4371.379 12CH     0.640 -1.698
4371.388 13CH     0.640 -3.479
4371.428 12CH     0.640 -1.666
4371.461 13CH     2.604 -1.300
4371.461 13CH     2.604 -1.288
4371.472 13CH     0.837 -3.427
4371.474 13CH     0.371 -4.123
4371.490   Co I   3.971 -2.818
4371.493   Co II  8.562 -2.967
4371.544   Cl I   8.922 -2.050
4371.570 12CH     0.837 -1.902
4371.584   Ce I   1.365 -2.000
4371.585 12CH     0.837 -3.427
4371.602 12CH     1.666 -4.208
4371.603   Ti I   1.873 -2.422
4371.612   CN     0.785 -4.764
4371.626   CN     0.962 -4.999
4371.646   Cr I   3.113 -3.178
4371.660    V I   2.074 -4.208
4371.665 13CH     2.883 -3.946
4371.728 13CH     1.539 -3.784
4371.748 13CH     3.090 -4.014
4371.758    U I   1.007 -0.177
4371.759   Co I   3.732 -2.464
4371.790   Co I   3.632 -3.254
4371.790   CN     0.878 -4.003
4371.801 12CH     0.837 -1.855
4371.838   Ce I   1.014 -2.130
4371.873   Fe II  6.223 -4.365
4371.897   Mn II  5.567 -3.023
4371.916 13CH     0.522 -4.421
4371.920 13CH     0.371 -3.085
4371.922 13CH     0.838 -1.902
4371.931   NH     2.959 -4.703
4372.017    C I   7.946 -3.120
4372.050   Co I   4.049 -3.612
4372.057 13CH     0.838 -1.855
4372.067 13CH     2.037 -3.914
4372.090 13CH     0.522 -2.481
4372.116   Mo I   3.443 -0.759
4372.140   Co I   4.058 -3.819
4372.169   NH     3.000 -2.484
4372.191 13CH     1.015 -2.493
4372.195   Ru I   0.928 -0.410
4372.216   Cr I   4.446 -2.620
4372.222 13CH     0.838 -3.427
4372.222   Fe II  2.676 -4.979
4372.227    C I   7.946 -2.840
4372.252 13CH     0.522 -2.426
4372.270   Nd I   0.064 -1.650
4372.270   CN     0.791 -4.763
4372.317   Fe II  9.112 -4.239
4372.319 12CH     0.838 -1.902
4372.335 12CH     0.838 -3.427
4372.359 13CH     0.359 -1.591
4372.374   Ti I   2.487 -0.559
4372.385   Ti II  5.031 -4.367
4372.390 13CH     1.539 -1.278
4372.394   Ce I   0.536 -1.540
4372.396 13CH     1.015 -2.493
4372.398 13CH     1.269 -2.177
4372.411 13CH     1.539 -1.265
4372.426 13CH     0.522 -4.435
4372.436 13CH     1.269 -2.177
4372.440   Sm I   0.333 -2.470
4372.455 13CH     0.359 -1.562
4372.457   Ce I   1.482 -2.070
4372.484 12CH     0.838 -1.855
4372.488 13CH     1.015 -3.253
4372.491 13CH     2.604 -2.210
4372.520   Ce I   1.495 -1.560
4372.522    W I   0.412 -2.660
4372.525   CN     0.808 -3.782
4372.534   NH     3.000 -2.484
4372.537 12CH     2.037 -1.571
4372.556   Yb I   6.189 -1.340
4372.572    U I   0.113 -1.724
4372.629 12CH     1.015 -2.493
4372.631 12CH     1.539 -3.784
4372.635 12CH     2.037 -3.914
4372.667   Ce I   1.013 -1.800
4372.669 12CH     1.539 -1.278
4372.683 12CH     1.539 -1.265
4372.692 12CH     0.359 -3.473
4372.692 12CH     2.037 -1.553
4372.692 13CH     1.015 -3.253
4372.700 12CH     2.883 -0.791
4372.705   NH     2.959 -4.652
4372.719 13CH     2.604 -2.223
4372.720   Ce I   0.893 -3.370
4372.721 12CH     1.539 -3.707
4372.722   CN     0.745 -4.158
4372.732 12CH     0.359 -1.591
4372.746 13CH     2.037 -1.571
4372.755    U I   0.000 -1.305
4372.763 13CH     1.015 -2.375
4372.780 13CH     2.200 -3.889
4372.784   Fe II  7.727 -2.814
4372.795 13CH     0.359 -3.473
4372.805 12CH     1.015 -3.253
4372.834 12CH     1.015 -2.493
4372.845 12CH     2.883 -3.946
4372.845   Yb I   5.613 -3.110
4372.853 12CH     0.359 -1.562
4372.853   Co I   3.632 -2.024
4372.854   Si I   4.920 -2.656
4372.916 12CH     1.269 -2.177
4372.928   Fe I   4.371 -4.746
4372.935 13CH     1.015 -2.375
4372.954 12CH     1.269 -2.177
4372.958 13CH     2.037 -1.553
4372.971 12CH     2.884 -3.946
4372.982   Fe I   3.017 -2.760
4372.989 13CH     1.595 -3.794
4373.007    V I   2.581 -3.666
4373.010 12CH     1.015 -3.253
4373.035   Rh I   1.365 -1.700
4373.058   Zr I   0.730 -1.740
4373.073 13CH     1.539 -3.707
4373.073   Fe I   3.635 -4.352
4373.117 12CH     2.884 -0.801
4373.148   Ce I   1.796 -2.350
4373.165   CN     0.962 -4.992
4373.186    V I   2.678 +0.336
4373.214   Ce I   0.674 -1.160
4373.228 12CH     1.015 -2.375
4373.255   Cr I   0.983 -2.346
4373.277 12CH     0.371 -3.231
4373.285 12CH     0.371 -4.123
4373.302 13CH     1.270 -2.799
4373.315   Mo I   3.443 -0.816
4373.327 13CH     1.270 -2.799
4373.346 13CH     0.685 -1.660
4373.400 12CH     1.015 -2.375
4373.407    U I   0.217 -1.785
4373.421    V I   1.893 -2.196
4373.438 13CH     0.685 -1.631
4373.458   Sm I   0.434 -0.870
4373.474   Fe II  6.219 -3.509
4373.515   Cr I   4.533 -3.575
4373.553 13CH     1.595 -1.265
4373.561   Fe I   3.015 -1.826
4373.590   Co II  8.562 -3.133
4373.597   Cr II  8.415 -2.664
4373.605    V I   2.616 -3.467
4373.608 13CH     1.270 -2.025
4373.628   Co I   3.514 -0.469
4373.633 13CH     1.270 -2.025
4373.635   CN     0.751 -4.984
4373.638   CN     0.751 -4.730
4373.651 13CH     3.487 -3.582
4373.655   Cr I   4.447 -0.140
4373.663   CN     0.753 -4.810
4373.668   CN     0.753 -4.640
4373.692   CN     0.750 -4.859
4373.717   Tm I   3.934 -2.900
4373.718 12CH     0.685 -3.541
4373.718 13CH     1.595 -1.254
4373.730   Sm I   0.333 -2.090
4373.733   Sc I   3.057 -1.901
4373.752 12CH     0.685 -1.660
4373.762 13CH     0.685 -3.541
4373.779 12CH     2.200 -0.974
4373.814   Ce I   0.561 -0.360
4373.816    V I   2.130 -0.368
4373.825 12CH     1.595 -1.265
4373.827 13CH     0.360 -1.562
4373.836   Gd I   0.066 -0.250
4373.838 13CH     0.360 -1.591
4373.839   Fe II  9.941 -4.198
4373.848   CN     0.754 -4.680
4373.854   CN     0.754 -4.576
4373.867 12CH     0.371 -3.085
4373.873 12CH     0.685 -1.631
4373.876 12CH     1.595 -3.717
4373.882 12CH     1.270 -2.799
4373.897   Fe I   3.640 -3.441
4373.903   Th I   1.205 -1.291
4373.907 12CH     1.270 -2.799
4373.926 13CH     3.090 -1.135
4373.928 12CH     1.595 -3.794
4373.930 12CH     2.200 -3.889
4373.945 13CH     2.883 -0.791
4373.953   Tm I   4.364 -1.980
4373.980 12CH     1.595 -1.254
4373.985 12CH     2.200 -3.889
4373.987 12CH     0.522 -2.481
4374.005   Fe I   4.283 -4.383
4374.012 12CH     0.522 -4.435
4374.020   CN     0.805 -4.767
4374.075 13CH     2.200 -0.974
4374.089 13CH     3.090 -1.125
4374.104 12CH     1.270 -2.025
4374.124   Th I   0.000 -1.615
4374.129 12CH     1.270 -2.025
4374.136   Fe I   4.178 -1.687
4374.136   CN     0.757 -4.576
4374.137 12CH     2.200 -0.988
4374.143   CN     0.757 -4.528
4374.144 12CH     0.522 -4.421
4374.154   Cr I   3.000 -0.488
4374.169 12CH     0.522 -2.426
4374.171 12CH     0.360 -3.473
4374.175   Ta I   1.595 -1.630
4374.194   Tm I   3.295 -2.740
4374.211 12CH     0.360 -1.591
4374.225 12CH     0.360 -1.562
4374.234   Tm I   4.265 -2.300
4374.236 13CH     2.604 -4.930
4374.240   Dy I   0.000 -1.500
4374.240   Cr I   3.079 -3.210
4374.241   CN     0.795 -4.570
4374.252   Gd I   1.251 -1.230
4374.259 12CH     2.604 -2.210
4374.273 13CH     2.884 -0.801
4374.274 13CH     0.360 -3.473
4374.282 13CH     1.595 -3.717
4374.284 13CH     3.284 -4.050
4374.352   CN     0.897 -4.008
4374.391 12CH     2.604 -2.223
4374.393   Fe I   3.882 -2.529
4374.393 13CH     2.200 -0.988
4374.426   Co I   3.514 -2.497
4374.426   Cr I   3.435 -4.163
4374.441   Fe I   4.446 -2.945
4374.443   Co I   3.622 -1.208
4374.462   Sc II  0.618 -0.420
4374.487 12CH     2.604 -4.930
4374.489   Fe I   3.298 -2.472
4374.496 13CH     1.640 -4.200
4374.538   CN     0.759 -4.488
4374.546   CN     0.759 -4.493
4374.610   Cr II  5.670 -3.132
4374.617   Ti I   2.480 -2.082
4374.676   Fe I   4.549 -4.512
4374.680 13CH     2.039 -3.914
4374.696 13CH     0.357 -4.990
4374.759 13CH     0.686 -1.631
4374.760   Ca I   4.624 -3.665
4374.760   Dy I   0.538 -1.200
4374.768 13CH     0.686 -1.660
4374.769   Tm I   3.848 -1.510
4374.775   Yb I   7.003 -2.860
4374.778   Nb I   0.049 -1.980
4374.785   Th I   0.510 -1.794
4374.809   Rh I   0.706 -0.330
4374.816   Ti II  2.061 -1.615
4374.853   Yb I   7.273 -1.730
4374.855   Co I   3.629 -4.286
4374.885   Mo I   3.168 -0.916
4374.889 13CH     1.641 -4.200
4374.907   Co I   2.958 -1.292
4374.920   Nd I   0.182 -1.080
4374.935    Y I   0.409 +0.160
4374.941   Mn I   3.378 -3.862
4374.947   Mn I   4.827 +0.083
4374.954 12CH     3.487 -3.582
4374.975   Sm I   0.040 -1.370
4374.980   Tm I   3.295 -2.630
4374.999   CN     0.808 -3.769
4375.010   Sc I   3.057 -3.788
4375.030   Nd I   0.000 -1.050
4375.052   Cr II  8.416 -4.410
4375.059   CN     0.763 -4.412
4375.059 13CH     1.263 -2.252
4375.059 13CH     1.263 -2.252
4375.069   CN     0.763 -4.466
4375.069   CN     0.812 -4.771
4375.113   Mn II  7.382 -3.009
4375.130   Tm I   2.336 -1.130
4375.133   CN     0.751 -4.787
4375.140 12CH     0.686 -3.541
4375.142   Ta I   1.972 -1.030
4375.168 13CH     0.410 -1.557
4375.170   Ce I   0.875 -0.940
4375.171   Sc I   1.986 -2.107
4375.174 12CH     0.686 -1.660
4375.184 13CH     0.686 -3.541
4375.193 12CH     0.686 -1.631
4375.207 12CH     1.640 -4.200
4375.220 13CH     1.596 -3.794
4375.240   Nb I   1.269 -1.460
4375.241 13CH     0.410 -1.530
4375.249 12CH     2.039 -3.914
4375.306 12CH     2.039 -1.553
4375.314   Dy I   2.183 +0.095
4375.314    V I   2.684 +0.213
4375.320    V I   2.708 -3.768
4375.330   Cr I   2.983 -0.730
4375.332   Ti II  2.590 -1.730
4375.345   Sc I   1.987 -1.781
4375.347 12CH     2.039 -1.571
4375.376   Tm I   4.266 -2.210
4375.413   Ti I   2.231 -1.349
4375.435   Sc I   5.011 -2.890
4375.477   Fe I   3.573 -2.532
4375.477   Co I   4.025 -3.171
4375.517 12CH     0.410 -3.544
4375.523    V II  6.542 -2.483
4375.546   Co I   2.874 -1.256
4375.555   CN     0.745 -4.997
4375.555 13CH     2.039 -1.571
4375.567 12CH     0.410 -1.557
4375.573 13CH     2.039 -1.553
4375.590 13CH     2.282 -3.889
4375.599   CN     0.745 -4.150
4375.599 12CH     1.641 -4.200
4375.603 12CH     1.263 -2.252
4375.603 12CH     1.263 -2.252
4375.617    Y I   2.122 +0.220
4375.627   Sc I   2.136 -4.075
4375.636 13CH     0.410 -3.544
4375.655   Ti I   2.256 -5.000
4375.666 12CH     0.410 -1.530
4375.689   Ce I   0.808 -2.130
4375.689 13CH     2.200 -3.889
4375.697   CN     0.766 -4.345
4375.709   CN     0.766 -4.447
4375.747   CN     0.753 -4.602
4375.752   CN     0.753 -4.968
4375.770 13CH     0.872 -1.846
4375.777   Fe I   4.549 -2.500
4375.860   Co II  8.456 -3.967
4375.919   Ce I   0.495 -0.160
4375.930   Fe I   0.000 -3.031
4375.938 13CH     0.872 -1.805
4375.942 13CH     1.596 -1.265
4375.950 13CH     1.596 -1.254
4375.962   Cr I   3.887 -1.175
4375.978   Ti I   3.176 -1.698
4375.986   Fe I   3.047 -2.159
4376.000   Cr I   3.092 -4.954
4376.050   Sm I   0.248 -2.380
4376.056    V I   2.122 -1.463
4376.082   Gd I   0.841 -0.454
4376.090 13CH     0.872 -3.476
4376.094   Co II  5.055 -3.290
4376.126   Ti I   3.215 -0.876
4376.158   CN     1.013 -4.468
4376.161 12CH     1.596 -3.794
4376.197 12CH     0.872 -1.846
4376.198   Fe II  9.373 -3.669
4376.199 12CH     0.872 -3.476
4376.212 12CH     1.596 -1.254
4376.214   CN     0.820 -4.776
4376.214 12CH     1.596 -1.265
4376.253   Co I   3.629 -1.428
4376.266 12CH     1.596 -3.717
4376.278   Cr I   4.449 -1.371
4376.299   Ti I   2.297 -4.255
4376.302   CN     0.795 -4.564
4376.308    V I   2.583 -0.920
4376.326    V I   2.767 -3.403
4376.343   NH     2.803 -4.930
4376.394 12CH     0.872 -1.805
4376.420   Tb I   0.439 -1.141
4376.423   Cr I   3.011 -3.114
4376.435   Nd I   1.329 -0.955
4376.453   Tm I   3.618 -3.800
4376.459   CN     0.770 -4.286
4376.472   CN     0.770 -4.432
4376.496   CN     0.754 -4.462
4376.500 13CH     3.111 -4.930
4376.502   CN     0.754 -4.883
4376.512   Cr I   3.888 -1.579
4376.526 12CH     2.282 -3.889
4376.532   Cr I   3.369 -2.036
4376.553 12CH     3.094 -1.125
4376.553 13CH     2.884 -3.946
4376.558   Fe I   4.473 -4.162
4376.559    V I   1.849 -1.467
4376.569 12CH     0.357 -4.990
4376.613   CN     0.897 -3.993
4376.624 12CH     2.282 -0.961
4376.627   Fe I   4.607 -4.289
4376.655   Mn II  6.133 -3.725
4376.660   Fe II  6.226 -4.345
4376.661 13CH     0.873 -1.846
4376.672 13CH     1.596 -3.717
4376.679   Mo I   2.680 -1.643
4376.680 12CH     2.282 -0.974
4376.680 13CH     1.654 -3.794
4376.697 12CH     3.094 -4.014
4376.701   Ca I   4.769 -1.905
4376.714 13CH     2.905 -2.458
4376.754 13CH     0.873 -1.805
4376.773   Fe I   3.017 -2.466
4376.777 12CH     2.282 -3.889
4376.778   Mn I   3.772 -4.873
4376.782   Fe I   3.642 -2.265
4376.795 13CH     0.411 -1.530
4376.795   Cr I   4.455 +0.080
4376.824   Ni I   3.833 -3.787
4376.829 13CH     0.733 -1.626
4376.839 13CH     0.411 -1.557
4376.849   Yb I   5.985 -1.510
4376.866   NH     2.803 -4.901
4376.867   Ce I   0.904 -2.330
4376.879   Os I   4.688 +0.170
4376.885 13CH     2.906 -2.447
4376.898   Tm I   4.081 -2.580
4376.900 13CH     0.733 -1.599
4376.963   Tm I   4.174 -2.470
4376.963 13CH     2.282 -0.961
4376.974   Fe II  6.807 -3.470
4376.977 13CH     2.282 -0.974
4376.981 12CH     3.094 -1.135
4376.981 13CH     0.873 -3.476
4377.004   Ce I   1.404 -1.950
4377.023 13CH     0.558 -4.447
4377.031    V I   1.955 -3.813
4377.036   Yb I   7.275 -2.360
4377.088 12CH     0.873 -1.846
4377.090   Nd I   0.559 -1.330
4377.090 12CH     0.873 -3.476
4377.188 12CH     0.411 -3.544
4377.201   Cr I   4.535 -2.795
4377.211 12CH     0.873 -1.805
4377.218 12CH     0.733 -3.546
4377.220 12CH     0.411 -1.530
4377.237 12CH     0.411 -1.557
4377.260 13CH     0.558 -2.425
4377.264 12CH     0.733 -1.626
4377.274 13CH     0.733 -3.546
4377.285 13CH     0.431 -4.365
4377.299 13CH     1.654 -1.254
4377.306 13CH     0.411 -3.544
4377.337   Fe I   3.884 -2.403
4377.340   Fe II  6.807 -2.925
4377.344   CN     0.775 -4.233
4377.345 13CH     1.033 -2.330
4377.358   CN     0.775 -4.422
4377.362 12CH     0.733 -1.599
4377.366   Nd I   0.976 -1.095
4377.373   Tm I   3.936 -3.270
4377.393   CN     0.757 -4.349
4377.400 13CH     0.558 -2.371
4377.401   CN     0.757 -4.822
4377.406   NH     2.803 -4.860
4377.417   CN     0.825 -3.769
4377.460 13CH     1.654 -1.233
4377.469 13CH     1.264 -2.604
4377.471 13CH     1.264 -2.604
4377.493   Fe I   4.549 -3.876
4377.496 12CH     0.431 -4.365
4377.531 13CH     0.728 -4.417
4377.535 13CH     2.165 -4.693
4377.544   Cr I   2.915 -1.320
4377.545   CN     0.828 -4.781
4377.561 12CH     1.654 -1.254
4377.590 13CH     3.094 -4.014
4377.602 12CH     3.574 -3.890
4377.602 12CH     3.574 -3.881
4377.602    V I   2.359 -2.293
4377.611 12CH     3.056 -4.693
4377.615 12CH     1.654 -3.794
4377.623   Mn I   4.726 -1.582
4377.625   Cr I   3.122 -3.436
4377.630 13CH     1.034 -2.330
4377.638 13CH     0.558 -4.462
4377.640 13CH     1.033 -3.310
4377.643   NH     2.931 -4.777
4377.659 12CH     1.654 -3.794
4377.664   CN     0.760 -4.143
4377.694 13CH     0.431 -4.365
4377.713 12CH     1.654 -1.233
4377.718   Fe I   4.549 -3.499
4377.720   Co II  7.874 -2.550
4377.751   Fe I   4.301 -2.635
4377.755   Tm I   4.081 -1.550
4377.767   Mn II  5.437 -2.144
4377.772   Ca I   4.532 -3.103
4377.775   Mo I   3.022 -1.000
4377.784    V II  6.258 -2.025
4377.791   Fe I   3.274 -2.440
4377.791 13CH     0.463 -1.525
4377.811 12CH     1.033 -2.330
4377.814   Si I   4.930 -4.247
4377.816 12CH     0.728 -4.417
4377.816 13CH     1.034 -2.238
4377.828 13CH     0.728 -4.417
4377.841 13CH     0.463 -1.501
4377.847 13CH     1.264 -2.102
4377.849 13CH     1.264 -2.102
4377.854   Tm I   2.772 -1.750
4377.861    V I   1.218 -1.763
4377.878   Mn I   4.726 -3.591
4377.904 12CH     0.431 -4.365
4377.926 13CH     1.034 -3.310
4377.929   Ce I   3.886 -1.140
4377.942   CN     1.013 -4.459
4377.953   Ta I   3.097 -0.160
4377.956 12CH     1.033 -3.310
4377.964   Nb I   1.490 -0.570
4378.033    V II  6.478 -2.232
4378.050 12CH     1.264 -2.604
4378.052 12CH     1.264 -2.604
4378.054   Cr I   3.375 -2.748
4378.064 13CH     1.034 -2.238
4378.077 13CH     1.654 -3.794
4378.096 12CH     1.034 -2.330
4378.100   La I   1.782 -0.653
4378.113 12CH     0.728 -4.417
4378.125 13CH     3.574 -3.890
4378.127 13CH     0.388 -3.119
4378.133 13CH     3.175 -2.899
4378.146   Cu I   4.974 -0.643
4378.156 12CH     0.463 -3.548
4378.167 13CH     3.574 -3.881
4378.177   Th I   0.356 -1.454
4378.202   Mn I   5.338 -3.018
4378.217 12CH     0.463 -1.525
4378.230   Sm I   0.659 -0.610
4378.233   Ca I   4.763 -2.824
4378.242 12CH     1.034 -3.310
4378.257 13CH     3.174 -2.909
4378.265 13CH     0.388 -4.202
4378.280   Tm I   2.338 -1.610
4378.283   Tm I   4.481 -2.510
4378.290 13CH     0.463 -3.548
4378.292 12CH     0.463 -1.501
4378.301 13CH     2.977 -3.946
4378.309 12CH     1.034 -2.238
4378.313   Co I   3.971 -2.906
4378.340   Fe I   3.301 -3.166
4378.342   CN     0.780 -4.184
4378.345   Er I   0.892 -1.536
4378.351 13CH     2.282 -3.889
4378.357   CN     0.780 -4.416
4378.367 12CH     1.264 -2.102
4378.369 12CH     1.264 -2.102
4378.369   CN     0.759 -4.254
4378.378   CN     0.759 -4.777
4378.397 13CH     0.734 -1.599
4378.403 12CH     2.905 -2.458
4378.411 13CH     3.111 -1.806
4378.438 13CH     0.734 -1.626
4378.451 13CH     3.056 -4.693
4378.457 13CH     2.100 -3.994
4378.470   NH     2.931 -4.741
4378.488    W I   0.599 -2.040
4378.502   Ce I   1.544 -3.170
4378.513   Cr I   3.980 -2.103
4378.524   Ce I   1.327 -1.390
4378.527   Ti I   2.472 -1.898
4378.537   Tm I   3.824 -1.070
4378.541 12CH     3.471 -2.537
4378.547   Ce I   1.042 -1.070
4378.552   Gd I   0.938 -0.010
4378.556 12CH     1.034 -2.238
4378.564   CN     0.754 -4.873
4378.566 13CH     0.388 -3.006
4378.587   Sc I   3.057 -3.869
4378.597 12CH     3.471 -2.546
4378.618   Sc I   3.057 -3.339
4378.646   Cr I   4.106 -2.455
4378.650   Cr I   3.092 -4.526
4378.654 13CH     3.111 -1.795
4378.658 12CH     2.906 -2.447
4378.681 12CH     2.684 -1.288
4378.705   Fe I   4.256 -2.751
4378.773   Ti I   2.495 -4.668
4378.787   Tm I   3.648 -2.200
4378.800 12CH     2.684 -3.971
4378.810   Ta I   0.491 -1.810
4378.827 12CH     0.734 -3.546
4378.859 12CH     0.734 -1.599
4378.873 12CH     0.734 -1.626
4378.879 13CH     2.684 -3.971
4378.882 13CH     0.734 -3.546
4378.915 12CH     2.684 -1.277
4378.921 12CH     2.165 -4.693
4378.923 12CH     2.100 -1.555
4378.971   Fe I   4.154 -1.693
4379.019 12CH     2.100 -3.994
4379.052    V I   2.115 -2.714
4379.061   Ce I   1.404 -1.240
4379.061   CN     1.690 -4.867
4379.080 12CH     2.100 -1.538
4379.095 13CH     1.656 -3.794
4379.102   Ti I   3.113 -3.711
4379.138 13CH     1.618 -4.068
4379.180    V I   2.638 -4.912
4379.182 12CH     0.558 -2.425
4379.189 13CH     2.100 -1.555
4379.210 12CH     0.558 -4.462
4379.230    V I   0.301 +0.580
4379.274   Co I   3.514 -1.018
4379.276 12CH     2.977 -3.946
4379.291   Fe II  6.223 -4.797
4379.310 12CH     0.558 -4.447
4379.319   CN     0.916 -3.997
4379.327    Y I   1.374 -0.050
4379.329   Tm I   3.783 -1.620
4379.339 12CH     0.558 -2.371
4379.360 12CH     2.977 -0.781
4379.366   Co I   3.255 -3.552
4379.368   NH     2.931 -4.685
4379.377   Tm I   4.329 -1.800
4379.393    V I   1.800 -1.469
4379.410 13CH     2.100 -1.538
4379.418 12CH     2.977 -0.791
4379.431   Cr I   4.802 -3.704
4379.441 13CH     1.618 -4.068
4379.462 13CH     3.383 -4.050
4379.478   CN     0.763 -4.172
4379.478   CN     0.785 -4.140
4379.488   CN     0.763 -4.744
4379.494 12CH     3.111 -1.806
4379.495   CN     0.785 -4.412
4379.500   Fe II  4.738 -3.907
4379.502 12CH     2.977 -3.946
4379.524   Nb I   1.157 -1.210
4379.527   Fe I   4.256 -4.193
4379.533 13CH     2.664 -4.090
4379.535   Fe I   4.473 -2.869
4379.587 13CH     0.464 -1.501
4379.606   Co I   3.632 -3.176
4379.636 12CH     3.111 -4.930
4379.642 12CH     3.111 -4.930
4379.659 13CH     0.464 -1.525
4379.669   Mn II  5.437 -1.850
4379.685    V I   2.055 -4.172
4379.742   Zr I   1.532 -0.356
4379.750 12CH     3.175 -2.899
4379.777   Cr I   3.013 -1.420
4379.784 12CH     3.111 -1.795
4379.795   Fe I   4.218 -3.543
4379.811 12CH     3.174 -2.909
4379.836   CN     0.825 -3.757
4379.844 13CH     3.471 -2.546
4379.856    V I   1.081 -4.349
4379.867 13CH     3.471 -2.537
4379.872 12CH     1.618 -4.068
4379.876 13CH     1.656 -1.233
4379.879   Co I   3.629 -2.025
4379.882 13CH     1.656 -1.254
4379.896   Cl I   8.987 -1.950
4379.911   Rh I   1.143 -1.370
4379.937   CN     0.912 -4.211
4379.938 13CH     3.094 -1.125
4379.986 12CH     3.569 -1.004
4380.002    V I   2.581 -4.945
4380.003   CN     0.757 -4.740
4380.007   Sc II  6.908 -4.716
4380.024 12CH     0.464 -3.548
4380.025   Fe I   4.435 -3.822
4380.030   Ti I   2.103 -3.809
4380.037 12CH     0.464 -1.501
4380.043 12CH     3.569 -4.123
4380.052   Ce I   0.621 -1.380
4380.057   Co I   2.877 -2.879
4380.068   Ce I   0.977 -1.160
4380.069   Co I   3.514 -0.561
4380.076 12CH     1.656 -3.794
4380.080 12CH     0.388 -3.119
4380.085 12CH     0.464 -1.525
4380.091 12CH     0.388 -4.202
4380.095   CN     0.991 -4.992
4380.108   Fe I   3.640 -3.006
4380.130 12CH     1.656 -1.233
4380.140   Yb I   6.257 -3.360
4380.145 12CH     1.656 -1.254
4380.158 13CH     0.464 -3.548
4380.171   Cr I   3.966 -2.100
4380.176 12CH     1.618 -4.068
4380.176 13CH     3.094 -1.135
4380.185   Fe II  9.100 -2.726
4380.191   Fe I   4.435 -2.957
4380.199 12CH     1.656 -3.794
4380.216 13CH     0.784 -1.595
4380.220   Dy I   0.925 -1.710
4380.233 13CH     0.519 -1.497
4380.264 13CH     0.784 -1.571
4380.264 13CH     0.519 -1.474
4380.268 12CH     3.383 -4.050
4380.270 12CH     3.383 -0.652
4380.283 13CH     2.285 -3.889
4380.290   Mo I   1.531 -1.683
4380.312    C I   7.946 -3.040
4380.319   Ce I   1.177 -1.310
4380.345 13CH     0.910 -1.798
4380.360 13CH     2.684 -1.288
4380.376   Mg I   4.346 -3.000
4380.402 12CH     3.383 -0.661
4380.404 12CH     3.383 -4.050
4380.416   Sm I   0.185 -0.377
4380.419   CN     0.760 -4.135
4380.449    V I   2.359 -3.315
4380.453   Ti I   3.178 -1.824
4380.483 13CH     0.910 -1.762
4380.506   Ce I   3.515 -2.280
4380.523    C I   7.946 -3.820
4380.523   CN     0.846 -4.794
4380.527 13CH     0.096 -4.301
4380.527   Tm I   4.110 -2.110
4380.537   Fe II  7.693 -3.725
4380.543    V I   2.138 -0.215
4380.556   Cr I   3.013 -2.119
4380.559 12CH     0.388 -3.006
4380.567 13CH     3.111 -4.930
4380.583   Co II  8.785 -3.289
4380.589   Mo I   2.063 -1.828
4380.604   Fe II  9.100 -4.657
4380.613 12CH     0.519 -3.552
4380.623 12CH     0.784 -3.617
4380.644   Ce I   3.257 -1.880
4380.644   Gd I   1.157 -0.720
4380.651   Er I   0.624 -0.768
4380.661 13CH     1.656 -3.794
4380.667 13CH     2.977 -0.791
4380.678 12CH     0.784 -1.595
4380.684 12CH     0.519 -1.497
4380.686 13CH     0.910 -3.480
4380.688   Sc I   2.146 -2.608
4380.690 13CH     0.784 -3.617
4380.700 13CH     2.167 -4.693
4380.703 13CH     2.977 -0.781
4380.709   CN     0.766 -4.100
4380.711 12CH     0.096 -4.301
4380.721   CN     0.766 -4.719
4380.723 13CH     2.684 -1.277
4380.723   CN     0.791 -4.099
4380.731    V I   2.582 -4.827
4380.733   Fe I   4.178 -2.131
4380.738 13CH     2.664 -1.189
4380.740   Fe II  4.738 -4.006
4380.741   CN     0.791 -4.411
4380.742 12CH     0.519 -1.474
4380.755 12CH     0.784 -1.571
4380.767 13CH     0.519 -3.552
4380.777    V I   2.379 -3.202
4380.790 12CH     0.910 -3.480
4380.791   CN     1.690 -4.863
4380.795   Cr I   4.455 -1.474
4380.796 13CH     1.716 -3.874
4380.801 12CH     0.910 -1.798
4380.815   Mn II  6.128 -3.007
4380.830   Ca I   4.531 -2.856
4380.907   Tm I   3.860 -2.550
4380.918 13CH     2.664 -1.175
4380.953 13CH     0.096 -4.301
4380.959    V I   0.287 -2.543
4380.968 12CH     0.910 -1.762
4380.976    V I   1.195 -1.573
4381.002   Pr I   0.055 -0.930
4381.024    V I   1.064 -3.110
4381.027   NH     2.922 -2.548
4381.057    V I   2.130 -1.198
4381.080   Fe I   2.559 -4.457
4381.080   Ce I   0.969 -0.750
4381.109   Cr I   2.709 -1.050
4381.113   Tm I   2.606 -1.540
4381.122   Mn I   4.726 -2.709
4381.130   Nb I   1.676 -0.940
4381.137 12CH     0.096 -4.301
4381.139   Fe I   4.387 -4.396
4381.161   Sc I   2.136 -2.689
4381.186   CN     0.818 -4.560
4381.193   Sc I   2.139 -3.888
4381.193   Cr II  6.282 -4.141
4381.239    V I   2.575 -3.071
4381.243 13CH     2.102 -3.994
4381.255   Sc I   2.001 -1.270
4381.263   Sm I   0.101 -2.000
4381.270   NH     2.922 -2.548
4381.272   Ru I   2.007 -1.240
4381.320 12CH     2.285 -0.961
4381.371   Fe I   3.882 -4.839
4381.389 13CH     0.911 -1.798
4381.402   Th I   0.514 -2.061
4381.431   Mn I   3.383 -3.779
4381.431   CN     0.757 -4.402
4381.443 13CH     0.911 -1.762
4381.460   Co I   4.064 -3.205
4381.462 13CH     1.716 -1.233
4381.467   Fe I   4.320 -2.500
4381.473 12CH     2.285 -3.889
4381.480   CN     0.759 -4.341
4381.487   Co I   3.622 -1.372
4381.495    V I   2.684 -1.611
4381.525 13CH     3.114 -4.930
4381.537 12CH     2.285 -3.889
4381.539   CN     0.754 -4.470
4381.544 13CH     0.999 -4.482
4381.547   CN     0.916 -3.982
4381.569 12CH     2.664 -1.189
4381.591   Tm I   3.744 -2.610
4381.599   CN     0.759 -4.633
4381.614   CN     0.991 -4.985
4381.627 13CH     1.716 -1.214
4381.630   Mo I   2.081 +0.040
4381.658 12CH     2.664 -4.090
4381.660 13CH     2.285 -0.961
4381.665   CN     0.763 -4.285
4381.677   Co II  5.055 -4.087
4381.681   Ca I   4.535 -2.456
4381.683 13CH     0.999 -4.482
4381.690 12CH     2.664 -4.090
4381.690 12CH     2.285 -0.974
4381.695   Cr I   4.204 -2.209
4381.696   NH     3.050 -2.243
4381.708   Mn I   4.794 -0.400
4381.715 12CH     1.716 -1.233
4381.716   CN     0.912 -4.202
4381.729   Ti II  5.647 -4.122
4381.731 13CH     0.911 -3.480
4381.741    V I   1.853 -1.575
4381.758   Mo I   2.081 -1.792
4381.771 12CH     1.716 -3.794
4381.773   Ce I   0.721 -1.080
4381.779 12CH     2.664 -1.175
4381.792   Yb I   6.257 -1.400
4381.801   CN     0.753 -4.546
4381.806 12CH     2.102 -3.994
4381.813 12CH     1.716 -3.874
4381.834 12CH     0.911 -3.480
4381.846 12CH     0.911 -1.798
4381.854   Co I   3.930 -2.388
4381.860   Th I   0.831 -0.479
4381.866   Co I   3.713 -1.794
4381.867 12CH     2.102 -1.538
4381.869 12CH     1.716 -1.214
4381.882   Ce I   0.812 -3.980
4381.884 12CH     3.059 -4.693
4381.885   Ta I   2.624 -0.690
4381.889   Co II  5.046 -3.906
4381.905   Ce I   1.406 -3.060
4381.917 12CH     2.102 -1.555
4381.929 12CH     0.911 -1.762
4381.931    V I   2.608 -2.762
4381.944 13CH     0.786 -1.571
4381.955 12CH     0.999 -4.482
4381.988 13CH     2.285 -0.974
4381.991   CN     0.766 -4.234
4382.013   Fe I   4.283 -3.341
4382.013   Fe I   3.695 -4.155
4382.015 13CH     0.785 -1.595
4382.059   CN     0.770 -4.037
4382.064   Gd I   0.556 -1.320
4382.070   Yb I   5.621 -2.720
4382.072   CN     0.770 -4.701
4382.084 13CH     3.569 -4.123
4382.088 12CH     2.167 -4.693
4382.094 12CH     0.999 -4.482
4382.116   CN     0.798 -4.061
4382.123 13CH     2.664 -4.090
4382.129   Mn I   4.726 -1.667
4382.135   CN     0.798 -4.411
4382.144 13CH     2.938 -4.930
4382.162   Yb I   5.341 -2.970
4382.165   Ce I   0.684 +0.200
4382.169   Er I   0.890 -0.080
4382.184 13CH     2.102 -1.555
4382.186   Ca I   4.532 -3.002
4382.193   CN     0.751 -4.631
4382.194   Mo I   2.623 -2.306
4382.197 13CH     2.102 -1.538
4382.205   Ce I   1.058 -1.140
4382.205 13CH     0.521 -1.474
4382.209   CN     0.855 -4.801
4382.222   NH     3.050 -2.243
4382.293 13CH     1.716 -3.794
4382.307 12CH     2.741 -4.693
4382.309 13CH     0.521 -1.497
4382.323    V II  2.036 -4.393
4382.338   Sc I   2.614 -3.393
4382.408   Mo I   4.204 +0.156
4382.422 12CH     0.785 -3.617
4382.427   CN     0.842 -3.757
4382.429   Cr I   3.966 -3.876
4382.436 12CH     0.786 -1.571
4382.461   CN     0.770 -4.188
4382.473   Co I   3.952 -3.604
4382.478 12CH     0.785 -1.595
4382.489 13CH     0.785 -3.617
4382.497 13CH     0.579 -1.471
4382.499   Cr I   3.113 -1.989
4382.511 13CH     2.909 -2.447
4382.512 13CH     0.579 -1.450
4382.513   Nb I   1.524 -1.290
4382.549 13CH     1.055 -2.209
4382.553   Cr I   3.010 -2.512
4382.598   Ca I   4.763 -3.093
4382.619   Mn I   4.794 -0.056
4382.624   Ce I   1.107 -1.960
4382.626   Mn I   3.373 -3.265
4382.627   Fe I   4.607 -3.681
4382.662 13CH     3.383 -0.661
4382.676 13CH     3.383 -0.652
4382.683 12CH     0.521 -1.474
4382.685   Tm I   4.443 -2.210
4382.689 12CH     0.521 -3.552
4382.697   Ni I   3.465 -2.351
4382.726 13CH     3.059 -4.693
4382.728   CN     0.776 -4.128
4382.730 13CH     2.909 -2.458
4382.730   Nd I   0.380 -1.040
4382.740   CN     0.750 -4.727
4382.759    V I   1.711 -1.834
4382.760 12CH     0.521 -1.497
4382.768   Fe I   3.571 -1.312
4382.799 13CH     0.597 -4.475
4382.819   Ti I   3.186 -1.823
4382.824    V I   2.379 -1.447
4382.830   Nb I   0.197 -2.150
4382.843 13CH     0.521 -3.552
4382.849 13CH     1.055 -3.342
4382.856   Cr I   2.710 -1.590
4382.871   Ni I   3.898 -1.520
4382.886   Mn I   4.660 -0.813
4382.895 12CH     0.579 -3.636
4382.927   Fe I   3.301 -3.353
4382.928 13CH     1.055 -2.209
4382.947 13CH     1.055 -2.135
4382.970   Nd I   0.321 -2.060
4382.976 12CH     0.579 -1.471
4383.016 12CH     0.579 -1.450
4383.018   Yb I   5.073 -3.750
4383.043 12CH     1.055 -2.209
4383.068 13CH     0.579 -3.636
4383.072 13CH     2.977 -3.946
4383.077   CN     0.775 -4.145
4383.099   Yb I   6.775 -2.690
4383.104 13CH     0.597 -2.371
4383.104 13CH     3.493 -3.582
4383.110   Cr I   3.122 -4.160
4383.114   Gd I   1.172 -0.630
4383.166 12CH     1.055 -3.342
4383.172   Eu I   3.328 +0.170
4383.197   CN     1.039 -4.461
4383.206   Ca I   5.807 -4.506
4383.218 13CH     0.597 -2.319
4383.224   CN     0.818 -4.554
4383.227 13CH     1.055 -3.342
4383.262    U I   0.471 -0.948
4383.281 13CH     1.055 -2.135
4383.300   CN     0.763 -4.543
4383.313    V I   2.583 -4.995
4383.364   Ru I   1.317 -1.480
4383.366 13CH     2.285 -3.889
4383.394 12CH     2.687 -3.971
4383.394 13CH     1.718 -3.874
4383.398   Ti I   2.236 -1.872
4383.400 13CH     2.741 -4.693
4383.421 12CH     1.055 -2.209
4383.421 13CH     2.667 -4.090
4383.424   CN     0.750 -4.827
4383.451   La I   1.754 -0.266
4383.457   Fe I   3.943 -4.769
4383.469 12CH     1.055 -2.135
4383.473 13CH     2.687 -3.971
4383.476   Tm I   4.311 -1.260
4383.506 13CH     0.838 -1.567
4383.510 12CH     2.687 -1.277
4383.521 13CH     0.597 -4.492
4383.530   CN     0.775 -3.980
4383.537 13CH     0.839 -1.545
4383.544   CN     0.775 -4.688
4383.544 12CH     1.055 -3.342
4383.562   Ce I   0.900 -0.670
4383.569   Ce I   1.247 -1.770
4383.579   Cr I   3.079 -4.013
4383.622   CN     0.805 -4.026
4383.633   Cr I   4.532 -2.677
4383.635 12CH     2.687 -1.288
4383.640   Fe I   4.638 -4.010
4383.643   CN     0.805 -4.413
4383.664    V I   1.950 -2.499
4383.675 13CH     3.471 -4.220
4383.685 13CH     3.114 -1.795
4383.706   Fe II  7.695 -3.582
4383.722   Ce I   1.042 -1.280
4383.738   Tm I   3.506 -2.140
4383.780   Fe I   4.220 -4.160
4383.780   Tm I   3.744 -2.380
4383.804 12CH     1.055 -2.135
4383.825 13CH     2.368 -4.014
4383.825   Co I   2.871 -4.465
4383.831   CN     0.780 -4.105
4383.840   Fe I   3.929 -4.436
4383.860   Ce I   1.274 -1.780
4383.869 13CH     3.114 -1.806
4383.875 13CH     2.938 -1.828
4383.879   Cr I   4.389 -3.608
4383.900    V I   1.183 -1.631
4383.917 13CH     3.471 -4.211
4383.929   Yb I   6.303 -1.730
4383.933 12CH     0.838 -3.622
4383.948   Fe II  7.717 -3.738
4383.960   Co I   4.025 -4.521
4383.966   Ca I   6.005 -3.109
4383.975   NH     2.906 -4.823
4383.998 12CH     0.838 -1.567
4384.013 13CH     0.838 -3.622
4384.052   Ca I   6.005 -2.918
4384.058 12CH     0.839 -1.545
4384.060   Tb I   1.115 -0.870
4384.070   CN     0.865 -4.808
4384.094   Fe II  6.226 -2.579
4384.101   CN     0.750 -4.875
4384.103   CN     0.750 -4.901
4384.115   Fe I   4.220 -3.875
4384.127   Mn II  7.757 -4.087
4384.138 13CH     2.938 -1.817
4384.153   Co II  8.536 -2.649
4384.154   CN     0.751 -4.822
4384.158   CN     0.751 -4.646
4384.171 12CH     2.938 -1.828
4384.181    V I   0.262 -2.430
4384.191   Mo I   2.260 -2.049
4384.227 13CH     1.718 -1.214
4384.242 13CH     1.718 -1.233
4384.262   Co II  3.485 -3.214
4384.266   Si I   5.082 -3.238
4384.270   Fe I   4.559 -1.978
4384.286   Cr I   3.079 -3.443
4384.288 12CH     2.909 -2.447
4384.296   Sm I   0.544 -1.020
4384.296   Dy I   0.928 -1.740
4384.302 12CH     2.938 -4.805
4384.302   CN     0.753 -4.773
4384.306 12CH     2.938 -4.930
4384.307   CN     0.753 -4.485
4384.319   Fe II  2.657 -3.684
4384.323 13CH     1.598 -3.966
4384.377   Cr I   3.011 -2.121
4384.406   Fe II  7.653 -4.370
4384.413 12CH     1.718 -3.874
4384.413 12CH     3.493 -3.582
4384.423 12CH     2.909 -2.458
4384.427   Fe I   2.559 -4.667
4384.436 12CH     2.938 -1.817
4384.439   Ce I   0.621 -2.250
4384.447   CN     0.936 -3.986
4384.469 12CH     1.718 -1.214
4384.496 12CH     1.718 -1.233
4384.531   Ni I   3.465 -1.451
4384.548 13CH     1.598 -3.966
4384.552 12CH     1.718 -3.794
4384.573   Yb I   6.660 -3.020
4384.592 13CH     0.641 -1.428
4384.592 13CH     0.641 -1.447
4384.620   CN     0.754 -4.735
4384.625   Ce I   0.823 -2.610
4384.626   CN     0.754 -4.362
4384.633   Ce I   1.365 -2.580
4384.637   Mg II  9.996 -0.776
4384.641   Co I   3.632 -2.184
4384.656 13CH     0.580 -1.450
4384.656   Fe I   4.294 -5.008
4384.669 12CH     3.114 -4.930
4384.671   Cr II  8.308 -3.578
4384.672   Fe I   3.017 -2.290
4384.692   Er I   0.055 -1.586
4384.706    V I   0.069 -1.905
4384.710   Ni II  4.029 -3.637
4384.712    V I   0.287 +0.510
4384.714   Mn I   4.794 -1.510
4384.716   Yb I   5.856 -2.860
4384.719   CN     0.785 -4.068
4384.785 13CH     0.580 -1.471
4384.796 12CH     2.368 -3.889
4384.808   NH     2.769 -4.964
4384.808   Sc II  0.595 -1.600
4384.810 13CH     2.667 -1.175
4384.817 12CH     3.114 -1.795
4384.837   CN     0.843 -3.744
4384.850    W I   1.917 -0.650
4384.855   Tm I   3.947 -3.680
4384.857   Cr I   4.533 -3.348
4384.879   Nb I   1.532 -0.840
4384.896 12CH     2.368 -0.949
4384.908 13CH     0.951 -1.754
4384.915   NH     2.906 -4.783
4384.952 12CH     2.368 -0.961
4384.956 12CH     3.114 -1.806
4384.963 13CH     2.667 -1.189
4384.963 13CH     2.982 -3.946
4384.975   Cr I   1.030 -1.150
4385.000   Cr II  9.580 -4.087
4385.008 12CH     0.641 -3.641
4385.011   CN     1.039 -4.451
4385.013 13CH     0.951 -1.723
4385.030   Tm I   3.855 -1.360
4385.048 12CH     0.597 -2.371
4385.052 12CH     2.368 -4.014
4385.075 13CH     1.718 -3.794
4385.078   CN     0.757 -4.705
4385.081 12CH     1.598 -3.966
4385.081 12CH     0.597 -4.492
4385.085   CN     0.757 -4.263
4385.096 12CH     0.641 -1.447
4385.104 12CH     3.114 -4.930
4385.117   CN     0.766 -4.464
4385.121 12CH     0.641 -1.428
4385.125   CN     0.780 -3.928
4385.140   CN     0.780 -4.679
4385.148 12CH     0.597 -4.475
4385.152 13CH     3.179 -2.899
4385.160 12CH     0.580 -1.450
4385.178   Cr I   3.079 -2.529
4385.181 12CH     0.597 -2.319
4385.183 12CH     0.580 -3.636
4385.191   La I   1.782 -0.695
4385.202 13CH     0.641 -3.641
4385.202 13CH     3.569 -1.004
4385.219   CN     0.812 -3.994
4385.241   CN     0.812 -4.417
4385.249   Fe I   3.018 -3.937
4385.263 12CH     0.580 -1.471
4385.269 13CH     0.408 -3.030
4385.271 13CH     0.951 -3.535
4385.272   Cr I   3.122 -1.877
4385.274   Tm I   3.934 -2.050
4385.283 13CH     2.368 -0.949
4385.292 13CH     2.368 -0.961
4385.306 12CH     1.598 -3.966
4385.310   Ce I   1.279 -1.410
4385.317 13CH     2.687 -1.288
4385.321 13CH     2.687 -1.277
4385.327    V I   2.138 -1.291
4385.356 12CH     3.471 -4.220
4385.356 13CH     0.580 -3.636
4385.362   Tm I   4.096 -1.960
4385.365 13CH     1.780 -3.874
4385.368    V I   2.578 -2.684
4385.369 12CH     0.951 -3.535
4385.385   Ru I   0.928 -0.820
4385.387   Fe II  2.778 -2.582
4385.394 12CH     0.951 -1.754
4385.406 13CH     0.840 -1.545
4385.407   Fe I   4.256 -2.489
4385.408   NH     2.769 -4.933
4385.420   Nd I   0.559 -1.970
4385.433    V II  1.805 -4.108
4385.439 13CH     0.408 -4.275
4385.456   Tm I   4.355 -2.890
4385.456   CN     0.776 -4.120
4385.473    Y I   1.408 -1.100
4385.491   Ce I   1.582 -1.190
4385.506 13CH     0.840 -1.567
4385.523   Cr I   3.375 -3.360
4385.531 12CH     0.951 -1.723
4385.543   CN     0.751 -4.996
4385.552 13CH     1.269 -2.702
4385.560   Cr I   3.845 -1.531
4385.570   Mn II  7.758 -4.894
4385.583 12CH     2.667 -4.090
4385.591 13CH     1.269 -2.702
4385.604   Co I   4.049 -2.850
4385.626   Ti II  4.895 -3.581
4385.629 13CH     0.408 -2.935
4385.629 13CH     3.179 -2.909
4385.645   Ru I   1.123 -0.490
4385.647   Ce I   3.628 -1.670
4385.654   Yb I   4.882 -2.280
4385.660 12CH     3.471 -4.211
4385.660   Nd I   0.205 -0.300
4385.668   CN     0.759 -4.682
4385.671 12CH     2.667 -1.175
4385.677   CN     0.759 -4.178
4385.762   Mn II  5.437 -3.029
4385.768 13CH     2.165 -3.994
4385.777   CN     0.791 -4.034
4385.796 12CH     2.667 -1.189
4385.819   Tm I   4.571 -2.630
4385.826   Tm I   2.620 -3.040
4385.852   Ca I   4.780 -2.014
4385.864   Ti I   2.427 -1.500
4385.871 13CH     2.938 -4.805
4385.881 13CH     3.383 -4.050
4385.885 12CH     2.667 -4.090
4385.889   Mo I   1.420 -2.686
4385.926   Tm I   3.102 -3.130
4385.927 12CH     0.840 -1.545
4385.931 13CH     1.269 -2.594
4385.933 12CH     0.840 -3.622
4385.935    V I   1.804 -2.241
4385.956   NH     2.906 -4.720
4385.970 13CH     1.269 -2.594
4385.979 13CH     3.471 -4.553
4385.992   CN     0.876 -4.816
4385.998 12CH     0.840 -1.567
4386.014 13CH     0.840 -3.622
4386.025 12CH     2.982 -0.781
4386.031 13CH     3.114 -4.930
4386.041   NH     2.769 -4.888
4386.043   Ti I   2.408 -3.766
4386.060   Ta I   0.752 -1.500
4386.087 13CH     1.780 -1.214
4386.103   Ca I   4.535 -2.698
4386.112 13CH     0.951 -1.754
4386.120 13CH     3.471 -4.544
4386.129 13CH     0.951 -1.723
4386.135 12CH     1.269 -2.702
4386.159   Fe II  4.732 -4.139
4386.168 12CH     2.982 -3.946
4386.174 12CH     1.269 -2.702
4386.189 12CH     3.476 -2.537
4386.207   Mn I   4.827 -2.953
4386.212   Mn II  9.908 -4.318
4386.217   Gd I   1.875 +0.288
4386.218   Sm I   0.282 -0.554
4386.225 12CH     2.165 -1.539
4386.251 13CH     1.780 -1.195
4386.268   Ru I   1.838 -0.930
4386.272   CN     0.753 -4.789
4386.301 12CH     2.982 -3.946
4386.302 12CH     2.743 -4.693
4386.307   Ce I   1.013 -1.680
4386.310   Tm I   4.162 -2.890
4386.322 12CH     2.165 -3.994
4386.329 12CH     1.780 -1.214
4386.351 13CH     2.667 -4.090
4386.366   Ce I   0.893 -1.110
4386.370    V I   2.040 -4.629
4386.377   Tm I   3.936 -2.150
4386.385 12CH     1.780 -3.794
4386.385 12CH     2.165 -1.523
4386.394   Er I   0.890 +0.191
4386.410   CN     0.763 -4.665
4386.411   Cr I   4.402 -1.721
4386.420   CN     0.763 -4.105
4386.424 13CH     1.278 -2.251
4386.426 12CH     1.780 -3.874
4386.430   Tm I   0.000 -1.070
4386.443 12CH     2.982 -0.791
4386.453 12CH     1.269 -2.594
4386.453   Ni I   3.833 -1.854
4386.460   Pb I   8.647 +0.430
4386.460   Cr I   3.087 -2.112
4386.462 13CH     1.270 -3.232
4386.476 13CH     0.951 -3.535
4386.481 12CH     1.780 -1.195
4386.487 13CH     1.270 -3.232
4386.490   Ti I   3.128 -4.142
4386.491 12CH     1.269 -2.594
4386.503 13CH     1.279 -2.251
4386.514 13CH     0.705 -1.409
4386.528 13CH     0.705 -1.426
4386.528   Tm I   3.132 -2.730
4386.529   Ti I   3.199 -2.284
4386.547   Fe I   3.635 -4.714
4386.557 13CH     2.165 -1.539
4386.570 12CH     3.476 -2.546
4386.574 12CH     0.951 -3.535
4386.586   Tm I   4.114 -1.640
4386.595   Mn II  9.908 -2.500
4386.599 12CH     0.951 -1.754
4386.647   CN     0.936 -3.972
4386.647 12CH     0.951 -1.723
4386.696   Ce I   0.553 -1.030
4386.714 13CH     0.895 -1.542
4386.728 13CH     0.895 -1.522
4386.731   Ti I   3.139 -3.674
4386.732 13CH     1.278 -2.806
4386.742   Sc I   2.139 -3.290
4386.751 13CH     2.368 -3.889
4386.753   Cr I   3.980 -3.206
4386.755    W I   2.533 -0.964
4386.761 13CH     2.897 -4.090
4386.762   Fe I   4.549 -2.436
4386.774 12CH     3.179 -2.899
4386.782 13CH     2.165 -1.523
4386.811 13CH     1.279 -2.806
4386.826   Ce I   0.232 -0.280
4386.836   CN     0.785 -3.881
4386.841 13CH     0.458 -4.367
4386.841 13CH     1.270 -2.324
4386.844   Ti II  2.598 -0.956
4386.853   CN     0.785 -4.673
4386.866 13CH     1.270 -2.324
4386.936   Cr I   3.013 -2.055
4386.938   CN     0.798 -4.002
4386.945 13CH     0.642 -1.428
4386.961 12CH     0.705 -3.646
4386.970 13CH     1.780 -3.794
4386.992 13CH     1.279 -3.214
4386.999   Fe I   4.209 -3.086
4387.002   Fe I   3.241 -3.981
4387.007 12CH     1.278 -2.251
4387.026   CN     0.820 -3.963
4387.030 13CH     2.941 -4.930
4387.031   CN     0.936 -4.202
4387.037   Tm I   1.111 -2.450
4387.050   CN     0.820 -4.421
4387.051 13CH     1.279 -3.214
4387.054   CN     0.770 -4.395
4387.057 12CH     0.705 -1.426
4387.058   Ce I   0.737 -2.070
4387.069 12CH     0.705 -1.409
4387.080 12CH     0.458 -4.367
4387.086 12CH     1.279 -2.251
4387.099 13CH     0.642 -1.447
4387.100    V I   2.575 -2.504
4387.107 12CH     1.270 -3.232
4387.122   Cr I   3.079 -2.054
4387.132 12CH     1.270 -3.232
4387.139   CN     0.754 -4.675
4387.145   CN     0.754 -4.919
4387.161 12CH     0.895 -3.627
4387.178 13CH     0.705 -3.646
4387.182   Fe II  9.112 -4.800
4387.185   Gd I   1.767 +0.005
4387.188 12CH     3.179 -2.909
4387.206    V I   1.043 -1.670
4387.230 12CH     1.278 -2.806
4387.233    V II  6.166 -4.117
4387.236 12CH     0.895 -3.000
4387.242   Co I   2.874 -3.275
4387.243   Cr I   4.208 -2.189
4387.257 13CH     0.751 -4.419
4387.257 13CH     0.895 -3.627
4387.259   Tm I   4.162 -3.610
4387.269 12CH     0.408 -3.030
4387.278 12CH     0.895 -1.522
4387.282 12CH     0.408 -4.275
4387.300   CN     0.766 -4.653
4387.302 13CH     1.279 -2.073
4387.308   Cr I   2.967 -4.559
4387.309 12CH     1.279 -2.806
4387.311   CN     0.766 -4.040
4387.354 13CH     1.290 -2.048
4387.361 13CH     1.279 -2.073
4387.365 13CH     0.458 -4.367
4387.373 13CH     2.982 -0.781
4387.375   Cr I   2.915 -1.330
4387.398 13CH     2.743 -4.693
4387.400   Ti I   2.472 -2.763
4387.413   Ti I   2.318 -2.930
4387.425 12CH     1.270 -2.324
4387.450 12CH     1.270 -2.324
4387.475 12CH     0.642 -1.428
4387.486 13CH     1.291 -2.048
4387.493   Ce I   1.014 -1.230
4387.495   Cr I   3.000 -0.680
4387.515 12CH     0.642 -3.641
4387.519 13CH     3.476 -2.537
4387.535   Cr I   2.987 -4.419
4387.558   Cl I   9.029 -2.780
4387.560 12CH     2.897 -1.408
4387.568   Ca I   6.007 -4.019
4387.571 12CH     0.751 -4.419
4387.589   CN     0.860 -3.744
4387.604 12CH     0.642 -1.447
4387.604 12CH     0.458 -4.367
4387.625 12CH     3.462 -2.326
4387.639 13CH     1.290 -2.954
4387.652 13CH     0.751 -4.419
4387.655   Si I   4.930 -2.802
4387.664 12CH     1.279 -3.214
4387.673 12CH     0.408 -2.935
4387.689   Gd I   0.425 -0.950
4387.696 13CH     2.982 -0.791
4387.696 12CH     2.897 -4.090
4387.710 13CH     0.642 -3.641
4387.723 12CH     1.279 -3.214
4387.735   Nb I   0.620 -1.340
4387.741 13CH     1.291 -3.257
4387.771 13CH     1.291 -2.954
4387.812 12CH     2.897 -1.396
4387.812 13CH     1.080 -2.114
4387.821 13CH     3.476 -2.546
4387.848 13CH     1.291 -3.257
4387.862   Tm I   3.958 -2.310
4387.872   Eu I   1.639 -0.080
4387.887 12CH     1.279 -2.073
4387.891   Fe I   3.069 -1.523
4387.910   Co I   3.568 -1.062
4387.939 12CH     1.290 -2.048
4387.943 12CH     3.574 -4.123
4387.946   CN     0.792 -4.114
4387.947 12CH     1.279 -2.073
4387.966 12CH     0.751 -4.419
4387.974 12CH     3.463 -2.317
4387.997 13CH     2.441 -1.586
4387.998   Tm I   3.349 -1.980
4388.005   Ce I   0.864 -0.570
4388.026 13CH     1.291 -1.931
4388.069   CN     0.886 -4.824
4388.070   Ti I   2.239 -0.857
4388.072 12CH     1.291 -2.048
4388.076 13CH     2.441 -1.570
4388.078   Mn I   4.726 -1.250
4388.086   Mn II  6.133 -4.896
4388.091    V I   2.365 -1.000
4388.112 12CH     1.290 -2.954
4388.126 13CH     1.080 -3.377
4388.130   Ce I   0.737 -1.590
4388.133 13CH     1.291 -1.931
4388.151 13CH     1.782 -3.874
4388.155 13CH     1.080 -2.053
4388.159   CN     0.757 -4.599
4388.167   CN     0.757 -4.768
4388.187 13CH     2.897 -1.408
4388.199 12CH     3.574 -1.004
4388.238   CN     0.805 -3.971
4388.245 12CH     1.291 -2.954
4388.251   Sc I   2.608 -3.808
4388.256   Si I   5.082 -3.486
4388.273   Mo I   3.907 -0.717
4388.284 13CH     0.773 -1.384
4388.289   Ce I   0.893 -1.750
4388.295 13CH     1.080 -2.114
4388.313 13CH     0.773 -1.406
4388.336 12CH     1.080 -2.114
4388.345   CN     0.770 -4.644
4388.357   Nb I   0.657 -1.030
4388.358   CN     0.840 -4.551
4388.358   CN     0.770 -3.982
4388.376 13CH     3.388 -4.050
4388.380   Er I   2.289 -0.378
4388.407   Fe I   3.600 -0.682
4388.438 12CH     1.291 -3.257
4388.444 12CH     1.080 -3.377
4388.447 13CH     1.305 -1.920
4388.502   Zr I   2.490 -1.500
4388.505 13CH     2.897 -1.396
4388.515   Mn II  7.760 -3.832
4388.536   Fe II  7.697 -3.309
4388.542   Ti I   2.495 -0.839
4388.546 12CH     1.291 -3.257
4388.586 13CH     1.080 -2.053
4388.591   Fe I   4.209 -2.806
4388.609 13CH     1.080 -3.377
4388.611 12CH     1.291 -1.931
4388.635   Cr II  8.291 -4.124
4388.646 13CH     1.306 -1.920
4388.653   Fe II  9.962 -4.519
4388.673   CN     0.791 -3.838
4388.688 13CH     2.371 -4.014
4388.691   CN     0.791 -4.670
4388.692   Tm I   3.955 -2.740
4388.708 12CH     1.080 -2.053
4388.709 13CH     1.306 -3.306
4388.719 12CH     1.291 -1.931
4388.720   Fe I   4.500 -1.500
4388.723 13CH     2.167 -3.994
4388.725 13CH     1.305 -3.067
4388.755   Ce I   2.474 -1.590
4388.760   CN     1.021 -4.985
4388.761 12CH     0.773 -3.652
4388.793    V I   1.711 -2.080
4388.794 13CH     0.897 -1.522
4388.819 12CH     1.080 -2.114
4388.831   CN     0.936 -4.194
4388.864 12CH     0.773 -1.384
4388.867 12CH     0.773 -1.406
4388.875 13CH     1.306 -3.306
4388.915   CN     0.828 -3.935
4388.919 13CH     0.897 -1.542
4388.923 13CH     1.306 -3.067
4388.927 12CH     1.080 -3.377
4388.939   CN     0.828 -4.426
4388.968   Mn I   4.332 -3.182
4388.985   Ru I   2.780 -0.550
4388.987 13CH     1.306 -1.831
4388.993   Sm I   0.933 -1.726
4389.004 13CH     0.773 -3.652
4389.029 13CH     2.941 -1.817
4389.033 12CH     1.305 -1.920
4389.037 13CH     1.782 -1.195
4389.068 13CH     1.782 -1.214
4389.078   Cr I   3.888 -3.887
4389.079 13CH     0.707 -1.409
4389.086    V II  6.581 -3.195
4389.093 13CH     2.441 -4.090
4389.096   Fe I   4.549 -3.258
4389.105   Ce I   0.587 -3.200
4389.110   CN     0.775 -4.334
4389.134    V II  1.575 -4.412
4389.139 12CH     1.080 -2.053
4389.153 13CH     1.306 -1.831
4389.172 13CH     2.941 -1.828
4389.174 12CH     1.305 -3.067
4389.187 12CH     3.388 -0.652
4389.197 12CH     2.941 -4.930
4389.212 12CH     1.782 -3.874
4389.232 12CH     1.306 -1.920
4389.243   Tm I   4.459 -1.930
4389.245   Fe I   0.052 -4.583
4389.257 13CH     0.707 -1.426
4389.259   Yb I   2.847 -3.460
4389.268 12CH     1.782 -1.195
4389.270   Cr I   3.847 -0.737
4389.278    V II  6.187 -2.528
4389.278 12CH     2.167 -3.994
4389.293   Cr I   4.824 -3.528
4389.311 12CH     1.782 -1.214
4389.312   CN     0.759 -4.545
4389.316 13CH     0.640 -4.482
4389.320   CN     0.759 -4.648
4389.322 12CH     3.388 -4.050
4389.328 12CH     2.941 -1.817
4389.341 12CH     2.167 -1.523
4389.345 12CH     0.897 -1.522
4389.346   Mn I   4.827 -3.625
4389.363 12CH     3.471 -4.553
4389.367 12CH     0.897 -3.627
4389.367 12CH     1.782 -3.794
4389.372 12CH     1.306 -3.067
4389.403 12CH     2.167 -1.539
4389.413 12CH     3.389 -4.050
4389.432   Ce I   1.339 -2.420
4389.434 12CH     1.306 -3.306
4389.442 12CH     0.897 -1.542
4389.454   Co I   3.632 -2.763
4389.463 13CH     0.897 -3.627
4389.465 13CH     0.994 -1.717
4389.469 12CH     2.941 -1.828
4389.513   CN     0.775 -4.639
4389.527   CN     0.775 -3.930
4389.537   Ti I   2.305 -3.571
4389.548 12CH     3.389 -0.661
4389.550 13CH     0.994 -1.689
4389.575 12CH     1.306 -1.831
4389.594   Sc I   1.996 -0.632
4389.600 12CH     1.306 -3.306
4389.600 12CH     2.941 -4.805
4389.634 12CH     0.707 -1.409
4389.656 12CH     3.471 -4.544
4389.683 13CH     0.640 -2.319
4389.690 12CH     0.707 -3.646
4389.729   CN     0.956 -3.976
4389.733 13CH     1.323 -1.824
4389.735 13CH     2.167 -1.539
4389.739 13CH     2.167 -1.523
4389.740 12CH     1.306 -1.831
4389.751   Cl I   8.922 -1.280
4389.756   Mn II  5.520 -4.691
4389.762 12CH     2.441 -1.586
4389.762 12CH     2.371 -0.949
4389.764   Yb I   5.724 -1.110
4389.775 13CH     0.640 -2.268
4389.785   Cr I   3.845 -4.257
4389.787 12CH     0.707 -1.426
4389.791    V I   2.616 -0.207
4389.803   Ce I   1.342 -1.340
4389.804   Ni I   4.154 -2.575
4389.804   Tm I   3.766 -1.810
4389.831 12CH     2.441 -4.090
4389.833    W I   2.458 -0.640
4389.840   Fe I   4.209 -3.341
4389.852 13CH     0.955 -1.501
4389.852 13CH     0.955 -1.519
4389.854 13CH     0.994 -3.598
4389.858   Ni I   3.465 -1.240
4389.862   La I   1.205 -0.170
4389.891   CN     0.860 -3.733
4389.894   Gd I   0.881 -0.094
4389.902 13CH     1.323 -3.360
4389.906   Fe I   4.283 -4.059
4389.907    V I   2.374 -1.776
4389.908 13CH     0.707 -3.646
4389.910   Nd I   0.182 -2.310
4389.918 12CH     2.371 -4.014
4389.918 13CH     0.843 -1.362
4389.933   Cr I   3.011 -3.200
4389.935   Fe II  7.773 -4.039
4389.939 12CH     2.441 -1.570
4389.947 12CH     0.994 -3.598
4389.953 13CH     1.782 -3.794
4389.958 13CH     0.843 -1.382
4389.976    V I   0.275 +0.200
4389.983 12CH     0.994 -1.717
4389.989 12CH     2.371 -3.889
4389.990    V I   2.581 -3.046
4389.991 13CH     3.574 -4.123
4390.002   Yb I   5.169 -3.240
4390.004   Gd I   1.449 +0.468
4390.008 13CH     1.323 -1.824
4390.016 13CH     1.323 -3.146
4390.017   Cr I   3.011 -3.236
4390.023   Co II  8.456 -2.086
4390.026 13CH     1.581 -3.882
4390.029   Na I   2.102 -1.944
4390.070   Dy I   1.239 -1.860
4390.097 12CH     0.994 -1.689
4390.099    V I   2.616 -1.504
4390.109 13CH     2.982 -3.946
4390.132   Cr I   4.616 -1.570
4390.141 13CH     1.324 -3.360
4390.143 13CH     0.640 -4.500
4390.145 12CH     2.371 -0.961
4390.149 13CH     2.371 -0.949
4390.157   NH     2.883 -4.875
4390.172 13CH     0.124 -4.303
4390.180   Ce I   1.251 -1.390
4390.184 13CH     1.581 -3.882
4390.186 13CH     1.323 -1.753
4390.197   Fe I   4.559 -3.080
4390.228   Ti I   1.067 -4.405
4390.234   Cr I   4.855 -1.555
4390.241   CN     1.021 -4.978
4390.274   Ce I   1.456 +0.170
4390.292 13CH     1.323 -3.146
4390.307   Cr I   2.967 -3.359
4390.312   Ni I   3.658 -1.767
4390.314   CN     0.898 -4.832
4390.321 12CH     1.323 -1.824
4390.323 12CH     0.955 -3.712
4390.384 12CH     0.124 -4.303
4390.399   CN     0.840 -4.544
4390.403   Cl I   9.029 -1.610
4390.404 12CH     0.955 -1.519
4390.425 12CH     0.843 -3.652
4390.425 13CH     1.324 -1.753
4390.433 12CH     0.955 -1.501
4390.434 13CH     1.846 -3.874
4390.436 13CH     0.955 -3.712
4390.439   Ru I   1.063 -0.510
4390.440 12CH     1.323 -3.146
4390.448   Fe I   2.990 -2.630
4390.464   CN     1.066 -4.453
4390.486   Ce I   1.274 -1.550
4390.487 13CH     2.371 -0.961
4390.513   Ti I   3.154 -3.254
4390.514   Mg II  9.999 -1.490
4390.523 12CH     0.843 -1.362
4390.536   Ce I   3.728 -0.490
4390.539 12CH     0.843 -1.382
4390.542   Cr I   4.389 -2.344
4390.551   Mn I   3.763 -2.628
4390.572   Mg II  9.999 -0.530
4390.578   Mn I   5.349 -3.348
4390.596 12CH     1.323 -1.824
4390.605    V I   1.712 -2.699
4390.619   CN     0.763 -4.506
4390.624   CN     0.792 -4.106
4390.629   CN     0.763 -4.550
4390.632   CN     0.798 -3.798
4390.652   CN     0.798 -4.669
4390.654 12CH     1.323 -3.360
4390.658   Nd I   1.338 -0.250
4390.661   Cr I   3.980 -3.236
4390.666   CN     1.725 -4.862
4390.695 13CH     0.843 -3.652
4390.707   Co II  8.634 -3.997
4390.716   Cr II  6.282 -4.557
4390.716 12CH     1.323 -3.146
4390.718 13CH     0.124 -4.303
4390.751   Fe I   4.220 -2.193
4390.760   Ce I   1.206 -1.550
4390.761   Fe I   4.638 -2.659
4390.774 12CH     1.323 -1.753
4390.784   Sc I   3.057 -3.778
4390.808   Ce I   1.319 -1.220
4390.809 12CH     1.581 -3.882
4390.826 13CH     0.995 -1.689
4390.833   Cr I   3.889 -3.645
4390.833   CN     0.780 -4.636
4390.838    V II  6.470 -2.527
4390.841 13CH     0.995 -1.717
4390.848   CN     0.780 -3.883
4390.854   Sm I   0.185 -0.450
4390.893 12CH     1.324 -3.360
4390.907   Co I   3.713 -2.163
4390.930 12CH     0.124 -4.303
4390.930 13CH     2.900 -4.090
4390.935   CN     0.836 -3.908
4390.949 13CH     3.462 -2.326
4390.950   Fe I   3.015 -1.520
4390.958   Gd I   0.427 -1.040
4390.961   CN     0.836 -4.432
4390.967 12CH     1.581 -3.882
4390.977   Ce I   1.412 -2.480
4391.013 12CH     1.324 -1.753
4391.025   Ti II  1.231 -2.280
4391.025   Ru I   0.928 -1.830
4391.043   Si I   4.920 -4.411
4391.063   Ce I   3.058 -2.930
4391.063 13CH     0.775 -1.384
4391.077   Os I   2.369 -0.910
4391.089   Mn II  9.908 -3.719
4391.107   Nd I   0.321 -1.250
4391.110   Th I   0.557 -0.825
4391.161   Ce I   3.959 -1.800
4391.166   Fe II  7.806 -4.008
4391.173 13CH     2.941 -4.805
4391.194   Ce I   1.244 -1.790
4391.202   Tm I   4.364 -2.530
4391.208 13CH     1.846 -1.195
4391.220   Cr I   4.575 -2.511
4391.226   NH     2.883 -4.831
4391.231 13CH     0.995 -3.598
4391.237 13CH     1.344 -1.750
4391.239    V I   2.578 -2.741
4391.252   CN     0.820 -3.916
4391.268 13CH     0.775 -1.406
4391.268   Cr I   3.011 -3.289
4391.274   Tm I   4.435 -2.590
4391.292   CN     0.780 -4.278
4391.298   Yb I   7.047 -3.270
4391.301   Ti I   2.092 -3.841
4391.305   Fe I   4.559 -2.506
4391.317   Ce I   0.740 -2.600
4391.324 12CH     0.995 -3.598
4391.329 13CH     1.344 -3.422
4391.334   Re I   1.457 -1.510
4391.360 12CH     0.995 -1.717
4391.366 13CH     1.015 -4.484
4391.374 12CH     0.995 -1.689
4391.378 13CH     1.846 -1.177
4391.417    V II  6.529 -3.769
4391.426 13CH     0.916 -1.340
4391.432   Gd I   1.134 -0.880
4391.439 12CH     1.846 -1.195
4391.471   Ce I   4.097 -2.150
4391.478 13CH     0.915 -1.360
4391.482 13CH     3.463 -2.317
4391.484   Gd I   1.406 -1.120
4391.488   Mn I   4.273 -3.010
4391.499 12CH     1.846 -3.794
4391.523   Fe I   4.284 -4.995
4391.531   Mo I   2.988 -1.000
4391.532 13CH     1.344 -3.222
4391.536 12CH     1.846 -3.874
4391.563   Co I   3.016 -1.144
4391.571   Mn I   3.378 -4.022
4391.572 13CH     1.015 -4.484
4391.579   Co II  8.599 -3.426
4391.584 13CH     3.476 -4.211
4391.596 12CH     1.846 -1.177
4391.601 13CH     1.344 -1.750
4391.603 13CH     3.388 -0.652
4391.621 13CH     2.444 -1.570
4391.624 13CH     1.344 -1.691
4391.643   Ti I   2.480 -1.068
4391.644 12CH     0.775 -1.384
4391.650 13CH     1.344 -3.422
4391.652 12CH     0.640 -2.319
4391.659   Ce I   0.322 +0.050
4391.667 13CH     3.476 -4.220
4391.667    V I   1.860 -0.957
4391.677   Ni I   3.480 -3.702
4391.686 12CH     0.640 -4.500
4391.689   Sc II  6.908 -2.554
4391.696   Sc I   2.320 -1.742
4391.698   Ca I   4.769 -1.791
4391.707   Ce I   1.092 -1.080
4391.714   Ce I   0.808 -1.550
4391.717 12CH     0.775 -3.652
4391.727 12CH     0.640 -4.482
4391.751   Cr I   1.004 -2.380
4391.761 12CH     0.640 -2.268
4391.777   Co I   2.877 -3.897
4391.791   Cr II  5.493 -2.369
4391.799   Cr I   4.575 -2.515
4391.808 12CH     1.015 -4.484
4391.817 13CH     3.389 -0.661
4391.821   Pt I   2.724 -1.470
4391.823 12CH     0.775 -1.406
4391.825 12CH     1.344 -1.750
4391.825 13CH     2.444 -1.586
4391.847   Ti I   3.113 -3.532
4391.852   Ti I   2.408 -1.244
4391.861   Fe I   3.928 -2.170
4391.867   CN     0.956 -3.962
4391.868 12CH     2.900 -4.090
4391.870   Ce I   1.775 -0.630
4391.870   Nd I   0.742 -2.270
4391.887   Co I   2.542 -1.780
4391.897 13CH     1.344 -3.222
4391.904   Ti I   2.175 -1.326
4391.929 12CH     1.344 -3.222
4391.945 13CH     1.344 -1.691
4391.949 13CH     2.371 -3.889
4391.960 13CH     0.775 -3.652
4391.961   Mn II  5.473 -2.889
4391.962   Ce I   2.474 -0.890
4391.964 12CH     0.915 -3.749
4391.983 12CH     2.900 -1.396
4391.987   Tm I   2.620 -2.180
4392.014 12CH     1.015 -4.484
4392.021   Ce I   1.027 -2.020
4392.040   Ni I   4.154 -2.384
4392.057 12CH     0.916 -1.340
4392.064   Gd I   0.927 +0.143
4392.065    V I   0.267 -1.932
4392.084 12CH     0.915 -1.360
4392.084   CN     0.766 -4.477
4392.095   CN     0.766 -4.466
4392.110   Nd I   1.784 -0.768
4392.111 12CH     1.344 -3.422
4392.116 12CH     2.900 -1.408
4392.118 13CH     0.957 -1.501
4392.122   Mo I   3.179 -0.857
4392.139   Ce I   0.735 -2.050
4392.153 13CH     1.846 -3.794
4392.166   Cr I   4.618 -1.397
4392.167   Ni I   4.105 -1.963
4392.190 12CH     1.344 -1.750
4392.215 12CH     1.344 -1.691
4392.229   CN     1.066 -4.444
4392.231    V I   2.379 -3.001
4392.257   Cr I   3.011 -2.133
4392.263 13CH     0.915 -3.749
4392.267 13CH     0.957 -1.519
4392.294 12CH     1.344 -3.222
4392.296   CN     0.785 -4.636
4392.305   Fe I   3.547 -2.890
4392.313   CN     0.785 -3.839
4392.321   CN     1.725 -4.857
4392.390   Ce I   0.740 -1.290
4392.407   Cr I   3.113 -4.190
4392.431 12CH     1.344 -3.422
4392.431   Ce I   0.809 -1.450
4392.433   NH     2.883 -4.758
4392.449   Re I   1.813 -1.460
4392.457   Ce I   3.960 -1.200
4392.470   Co II  7.884 -2.522
4392.535 12CH     1.344 -1.691
4392.560   Si I   4.930 -2.403
4392.580   Fe I   3.881 -2.130
4392.588   Ce I   1.546 -2.440
4392.599   Sm I   0.885 -1.762
4392.599   Ir I   2.054 -1.870
4392.630    V I   1.955 -2.533
4392.665   Ce I   0.977 -1.340
4392.670   CN     0.910 -4.840
4392.678 13CH     2.900 -1.396
4392.690   Nb I   1.157 -0.830
4392.699 12CH     0.957 -1.501
4392.709   CN     0.805 -3.761
4392.726   Fe I   4.301 -4.401
4392.729   CN     0.805 -4.669
4392.738 12CH     0.957 -3.712
4392.746 13CH     2.900 -1.408
4392.800   Ce I   1.706 -1.120
4392.814   Yb I   4.882 -1.380
4392.817 13CH     0.431 -2.953
4392.819 12CH     0.957 -1.519
4392.822   Th I   0.966 -0.855
4392.822   Ti I   3.186 -2.975
4392.829 13CH     0.991 -1.319
4392.835   Yb I   6.950 -3.090
4392.852 13CH     0.957 -3.712
4392.853   Fe I   3.267 -4.000
4392.888   CN     0.878 -3.732
4392.888 13CH     0.990 -1.338
4392.916 13CH     0.845 -1.362
4392.919 13CH     1.017 -1.482
4392.923 13CH     2.444 -4.090
4392.933 13CH     1.017 -1.498
4392.975 13CH     1.368 -1.688
4393.004 13CH     1.368 -3.458
4393.018 13CH     0.431 -4.333
4393.029   Fe I   3.017 -3.000
4393.044   CN     0.845 -3.882
4393.051 13CH     2.455 -4.014
4393.058   CN     0.828 -3.891
4393.061   Fe I   3.547 -3.919
4393.071   CN     0.846 -4.438
4393.078    V I   1.869 -4.958
4393.092   Fe I   4.178 -4.403
4393.118 13CH     0.431 -2.871
4393.141 13CH     0.845 -1.382
4393.143 13CH     1.107 -2.037
4393.184   Ce I   0.740 -0.850
4393.193   Ce I   1.495 -1.080
4393.222 13CH     3.076 -3.946
4393.230 12CH     3.183 -1.115
4393.251 12CH     3.183 -1.125
4393.260   Fe I   4.559 -3.230
4393.271   Mn I   3.133 -3.402
4393.276   CN     0.808 -4.100
4393.288 13CH     1.368 -3.289
4393.303   Fe I   4.256 -3.284
4393.315 13CH     1.368 -1.638
4393.323   Ca I   5.955 -3.933
4393.333 12CH     3.476 -4.211
4393.340   Na I   2.104 -2.730
4393.340   Na I   2.104 -1.780
4393.354 12CH     3.476 -4.220
4393.356   Sm I   0.185 -0.511
4393.362   Cr I   3.104 -2.355
4393.371 12CH     3.183 -4.014
4393.379   Mn II  5.473 -1.458
4393.383    V II  6.295 -2.048
4393.387   Ca I   4.780 -3.426
4393.392 12CH     0.990 -3.749
4393.405   Ca I   4.763 -1.929
4393.406 13CH     1.848 -3.874
4393.417 13CH     1.368 -3.458
4393.418   Mn I   3.763 -2.727
4393.423 12CH     1.017 -3.718
4393.435 13CH     3.574 -1.004
4393.437   Cr I   3.890 -1.627
4393.441 13CH     1.368 -1.688
4393.443 13CH     1.107 -1.984
4393.475 13CH     1.107 -3.452
4393.482   Ni II  8.758 -2.267
4393.483 12CH     0.991 -1.319
4393.487 12CH     2.444 -1.570
4393.514 12CH     1.017 -1.498
4393.520 12CH     0.990 -1.338
4393.520   Ce I   1.092 -1.420
4393.522 12CH     0.845 -1.362
4393.526   Cr I   2.967 -1.800
4393.529 12CH     1.017 -1.482
4393.555 13CH     1.017 -3.718
4393.566 12CH     1.368 -1.688
4393.586    U I   0.000 -0.639
4393.592   Ce I   1.339 -1.580
4393.593 12CH     2.444 -1.586
4393.597   Co I   3.713 -3.815
4393.598   CN     0.785 -4.227
4393.608   Fe I   3.018 -3.356
4393.609 12CH     0.845 -3.652
4393.625   Fe I   3.640 -4.778
4393.642   Ca I   5.955 -3.305
4393.651   Co I   3.732 -2.476
4393.659 12CH     1.368 -3.289
4393.663 12CH     2.444 -4.090
4393.669   Cr I   2.987 -3.385
4393.683   Yb I   3.108 -0.008
4393.686   CN     0.770 -4.455
4393.694   Mo I   3.176 -1.083
4393.697 12CH     1.107 -2.037
4393.699   CN     0.770 -4.394
4393.723 13CH     0.990 -3.749
4393.723 12CH     0.845 -1.382
4393.726   Fe I   4.559 -3.251
4393.728 13CH     1.368 -1.638
4393.744 13CH     1.108 -2.037
4393.753 13CH     1.368 -3.289
4393.759   Th I   0.930 -1.185
4393.792 12CH     1.107 -3.452
4393.794 13CH     3.476 -4.544
4393.815 12CH     1.368 -3.458
4393.825 12CH     2.768 -1.277
4393.829    V I   1.051 -1.440
4393.840   NH     2.737 -4.967
4393.868   Fe I   4.435 -4.827
4393.868   Co I   4.049 -3.631
4393.879 13CH     0.845 -3.652
4393.899   CN     0.791 -4.637
4393.908 12CH     1.368 -1.638
4393.918   CN     0.791 -3.799
4393.923   Ti I   2.267 +0.020
4393.950 12CH     2.768 -4.095
4393.962   Co I   2.871 -3.749
4393.979 13CH     3.476 -4.553
4393.985 13CH     1.108 -1.984
4394.008    Y I   1.398 -1.350
4394.011   Fe I   4.913 -1.659
4394.011   Fe I   4.473 -4.618
4394.026 12CH     1.107 -1.984
4394.032 12CH     1.368 -1.688
4394.032 13CH     1.041 -1.683
4394.059   Ti II  1.221 -1.784
4394.059 12CH     2.455 -3.889
4394.064 13CH     2.232 -3.994
4394.069    W I   2.246 -0.670
4394.072 13CH     2.768 -4.095
4394.074 12CH     2.768 -1.266
4394.076 13CH     1.108 -3.452
4394.088   Ce I   3.508 -0.780
4394.091 13CH     1.041 -1.658
4394.124 12CH     1.368 -3.289
4394.140 13CH     1.068 -1.299
4394.161 12CH     2.455 -0.936
4394.176   Cr I   3.013 -3.177
4394.204    V I   2.638 -3.535
4394.207 13CH     1.068 -1.318
4394.215 12CH     2.455 -0.949
4394.225 12CH     3.076 -3.946
4394.229 12CH     1.368 -3.458
4394.272   Ce I   1.796 -1.300
4394.288   CN     0.763 -4.979
4394.298 12CH     1.108 -2.037
4394.299   CN     0.961 -4.194
4394.303   Fe I   3.943 -3.123
4394.308 12CH     3.076 -0.771
4394.308   Re I   1.955 -0.610
4394.308   Ni II  8.775 -3.367
4394.317 12CH     2.455 -4.014
4394.321 12CH     1.368 -1.638
4394.329 12CH     3.467 -2.317
4394.350 13CH     1.848 -1.177
4394.356 13CH     3.183 -4.014
4394.364 12CH     3.076 -0.781
4394.387 13CH     1.848 -1.195
4394.393 12CH     1.108 -3.452
4394.395 12CH     3.467 -2.326
4394.418 13CH     2.684 -2.209
4394.420   Tm I   1.088 -0.960
4394.424   Cr I   4.389 -1.817
4394.447 12CH     3.076 -3.946
4394.447 13CH     1.041 -3.603
4394.469   Mo I   2.597 -1.529
4394.476   Zr I   0.071 -2.390
4394.478   Tm I   4.531 -2.230
4394.489   Cr I   3.966 -4.080
4394.507   Fe II  9.639 -2.118
4394.509 12CH     1.848 -3.874
4394.511 12CH     2.232 -1.524
4394.532 12CH     1.041 -3.603
4394.543 13CH     2.684 -2.196
4394.569 12CH     1.848 -1.177
4394.569 12CH     1.108 -1.984
4394.578   NH     2.737 -4.919
4394.580 12CH     1.041 -1.683
4394.599 13CH     2.455 -0.936
4394.603 13CH     2.455 -0.949
4394.609 12CH     2.232 -3.994
4394.619 12CH     1.848 -1.195
4394.644 13CH     0.918 -1.340
4394.645   Cr I   3.013 -3.310
4394.650   Cr II  6.285 -4.794
4394.671 12CH     1.041 -1.658
4394.671    Y I   2.085 -0.530
4394.675 12CH     2.232 -1.508
4394.679 12CH     1.848 -3.794
4394.696   Sc I   2.010 -2.647
4394.720   Gd I   0.819 -1.530
4394.731 12CH     1.068 -3.749
4394.755   Ce I   0.875 -2.180
4394.779   Ce I   1.254 -0.490
4394.787   Ca I   4.624 -4.317
4394.801    V I   1.351 -1.561
4394.818 12CH     1.068 -1.299
4394.825   Cr I   3.013 -2.357
4394.862 12CH     1.068 -1.318
4394.868 12CH     0.431 -2.953
4394.872   Os I   1.411 -1.100
4394.874   Ti I   1.046 -1.949
4394.883 12CH     0.431 -4.333
4394.891 13CH     0.918 -1.360
4394.895   Th I   1.067 -1.529
4394.899   Ce I   2.477 -2.400
4394.900   Dy I   0.590 -2.200
4394.909 13CH     2.232 -1.524
4394.926   Zr I   1.350 -0.530
4394.929   CN     0.836 -3.867
4394.939 13CH     1.394 -3.498
4394.963   Ru I   1.928 -1.320
4394.966 13CH     1.394 -1.637
4394.980   Dy I   0.103 -1.900
4394.983   Fe I   4.580 -2.583
4395.031   Ti II  1.084 -0.540
4395.050 13CH     3.389 -4.050
4395.094 13CH     1.068 -3.749
4395.115   CN     0.976 -3.966
4395.139   CN     0.922 -4.848
4395.144 13CH     2.232 -1.508
4395.174   Co II  5.089 -3.125
4395.181   Fe II  9.830 -1.622
4395.183   Ti I   3.215 -2.279
4395.198   CN     0.878 -3.721
4395.203   Fe I   3.984 -3.888
4395.205   Zr I   0.543 -1.450
4395.218 12CH     0.431 -2.871
4395.221   Ce I   3.706 -1.820
4395.228    V I   0.267 -0.020
4395.245   Fe I   4.473 -4.005
4395.270 13CH     1.394 -1.594
4395.274   Fe I   3.651 -1.830
4395.276 12CH     0.918 -1.340
4395.285   Fe II  7.703 -3.174
4395.299 13CH     1.394 -3.368
4395.334 13CH     1.848 -3.794
4395.338   CN     0.855 -3.858
4395.366   CN     0.855 -4.445
4395.378 12CH     0.918 -3.749
4395.382 13CH     1.148 -1.281
4395.390 13CH     1.019 -1.482
4395.401   Cr I   3.010 -1.944
4395.430   Cr I   3.013 -3.447
4395.431   CN     0.775 -4.440
4395.445   CN     0.775 -4.329
4395.457 13CH     1.395 -3.498
4395.457 13CH     1.147 -1.298
4395.466   Ti I   1.873 -1.674
4395.498 12CH     0.918 -1.360
4395.498   Nd I   0.742 -1.260
4395.499   Fe I   3.884 -2.073
4395.524   Fe I   4.283 -3.457
4395.538 13CH     1.042 -1.658
4395.542 13CH     1.394 -1.637
4395.548   Fe I   3.884 -3.424
4395.560 12CH     1.394 -1.637
4395.564 13CH     1.019 -1.498
4395.589 13CH     1.042 -1.683
4395.610   Cr I   3.013 -3.162
4395.636   CN     0.798 -4.640
4395.639   Ti II  5.012 -4.376
4395.643 12CH     1.394 -3.368
4395.645 13CH     2.768 -1.277
4395.656   CN     0.798 -3.762
4395.674   CN     0.864 -4.541
4395.678 13CH     0.918 -3.749
4395.691   Ce I   0.175 -2.990
4395.708   Yb I   7.047 -3.770
4395.716 13CH     3.076 -0.781
4395.730   Ce I   0.737 -3.680
4395.761   Pr I   0.422 -0.730
4395.761   Tm I   4.254 -2.750
4395.763 13CH     3.076 -0.771
4395.780   Ca I   5.983 -4.864
4395.780 12CH     1.394 -3.498
4395.788 13CH     1.395 -1.594
4395.839   Ti II  1.243 -1.928
4395.852   Cr I   3.087 -3.940
4395.863 12CH     1.394 -1.594
4395.869   Co I   2.542 -3.671
4395.875 13CH     1.394 -3.368
4395.907   CN     0.808 -4.092
4395.908   Nd I   0.550 -1.440
4395.922   Cr II  8.316 -3.931
4395.925   Sc I   2.509 -0.847
4395.946 13CH     1.082 -1.457
4395.956   Tm I   1.893 -0.660
4395.971 13CH     1.082 -1.479
4395.985   Sc I   2.146 -2.607
4395.990   Fe I   4.256 -2.408
4395.999 12CH     1.147 -3.749
4396.000 12CH     1.019 -1.482
4396.004 13CH     1.042 -3.603
4396.021   CN     0.791 -4.181
4396.029 13CH     2.768 -1.266
4396.037 13CH     2.684 -4.930
4396.046   CN     0.961 -4.186
4396.047 13CH     1.914 -3.874
4396.055 12CH     1.019 -3.718
4396.084 12CH     1.148 -1.281
4396.089 12CH     1.042 -3.603
4396.118 12CH     1.042 -1.658
4396.136 12CH     1.394 -1.637
4396.136 12CH     1.147 -1.298
4396.138 12CH     1.042 -1.683
4396.145 12CH     1.019 -1.498
4396.153   NH     2.862 -4.934
4396.153 13CH     2.455 -3.889
4396.164   Cr I   3.449 -2.811
4396.186 13CH     1.019 -3.718
4396.203 12CH     2.684 -2.209
4396.219 12CH     1.394 -3.368
4396.221    V II  7.938 -3.395
4396.230 13CH     1.567 -3.753
4396.252 13CH     0.488 -4.369
4396.265 13CH     0.993 -1.319
4396.298 12CH     1.395 -3.498
4396.299   Sc I   3.172 -4.101
4396.301   CN     0.766 -4.926
4396.306 12CH     2.684 -4.930
4396.333 13CH     1.567 -3.753
4396.358   Fe I   4.580 -4.003
4396.367   Fe I   4.387 -3.763
4396.381 12CH     1.395 -1.594
4396.399 13CH     1.147 -3.749
4396.426 12CH     2.684 -2.196
4396.432   Ce I   1.140 -1.740
4396.467   Sc I   2.509 -2.348
4396.467    V I   2.379 -2.254
4396.479   Th I   1.123 -1.464
4396.486 12CH     1.082 -3.725
4396.492   Yb I   3.318 -2.500
4396.496   Tm I   1.088 -1.300
4396.509   Co I   4.064 -3.552
4396.520 12CH     0.488 -4.369
4396.532 13CH     0.993 -1.338
4396.544   Cr II  8.415 -2.890
4396.545   Ce I   0.869 -1.000
4396.562   Cr I   3.087 -3.030
4396.565   Fe I   4.580 -3.261
4396.577 13CH     1.229 -1.262
4396.582 12CH     1.082 -1.479
4396.586 12CH     1.082 -1.457
4396.604 13CH     3.569 -4.211
4396.608   Sc I   3.083 -3.110
4396.609   Ce I   0.559 -1.700
4396.637 13CH     1.082 -3.725
4396.646 13CH     0.686 -4.489
4396.662 13CH     1.229 -1.279
4396.662 13CH     3.183 -1.125
4396.663   Mo I   3.078 -0.572
4396.701   Co I   2.718 -2.909
4396.716   Ca I   6.013 -4.071
4396.803   Re I   2.024 -2.160
4396.805    V II  6.556 -3.307
4396.843 13CH     3.183 -1.115
4396.878 13CH     1.914 -1.177
4396.903 13CH     0.488 -4.369
4396.907   Ni I   3.542 -2.298
4396.915 13CH     3.569 -4.202
4396.921 12CH     0.993 -1.319
4396.929 13CH     0.777 -4.421
4396.944   Co II  5.068 -2.813
4396.946   CN     0.846 -3.844
4396.956   Fe I   4.178 -3.895
4396.997   Tm I   4.355 -2.770
4397.035   Nb I   1.500 -0.870
4397.037 12CH     0.993 -3.749
4397.037 12CH     1.567 -3.753
4397.052 13CH     1.914 -1.160
4397.074 13CH     0.686 -2.268
4397.076   Mn I   3.135 -4.592
4397.097 12CH     1.914 -1.177
4397.104 12CH     3.569 -4.211
4397.109   Sc I   2.320 -2.503
4397.115   Tm I   3.824 -1.950
4397.139 12CH     1.567 -3.753
4397.147 13CH     1.423 -3.542
4397.149 13CH     0.686 -2.218
4397.159 12CH     1.914 -3.874
4397.164 12CH     0.993 -1.338
4397.172 12CH     0.488 -4.369
4397.183   Ce I   0.875 -1.120
4397.186 13CH     2.234 -3.994
4397.192 12CH     1.914 -3.874
4397.219 12CH     1.229 -3.749
4397.225   Co I   4.049 -3.122
4397.228 13CH     1.423 -1.592
4397.236   Cr I   3.011 -1.060
4397.249   CN     0.976 -3.952
4397.250   Tm I   2.185 -3.990
4397.251   Ce I   1.355 -3.810
4397.253 12CH     1.914 -1.160
4397.265   Os I   1.747 -1.290
4397.273 12CH     0.777 -4.421
4397.276   Ce I   0.900 -1.450
4397.291   Mo I   2.260 -1.101
4397.298    V I   2.359 -1.085
4397.301   CN     0.820 -3.694
4397.302 12CH     1.229 -1.262
4397.321   CN     0.780 -4.429
4397.324   CN     0.820 -4.675
4397.337   CN     0.780 -4.272
4397.342 12CH     3.476 -4.544
4397.343   Sm I   0.101 -0.638
4397.364 12CH     1.229 -1.279
4397.364   Sc I   2.139 -3.209
4397.368 13CH     0.993 -3.749
4397.368    V I   1.849 -1.698
4397.371   NH     2.863 -4.885
4397.375 12CH     3.476 -4.553
4397.417   Er I   1.333 -0.417
4397.420 12CH     3.569 -4.202
4397.435 13CH     0.777 -4.421
4397.492   Tm I   4.368 -1.300
4397.499 13CH     1.423 -1.555
4397.509   Gd I   1.233 -0.360
4397.513 13CH     3.198 -4.930
4397.522   CN     0.805 -4.644
4397.542   CN     0.805 -3.727
4397.546   Cr II  8.416 -3.882
4397.576 13CH     0.686 -4.508
4397.580 13CH     1.423 -3.401
4397.585   CN     1.052 -4.978
4397.644 12CH     3.198 -2.060
4397.658 13CH     1.229 -3.749
4397.658   CN     0.864 -4.535
4397.670   Nd I   0.559 -1.480
4397.686   Ce I   0.696 -1.710
4397.713   Ti I   2.495 -0.816
4397.729 13CH     3.467 -2.326
4397.731   Ce I   1.140 -3.610
4397.731 12CH     2.234 -3.994
4397.738   Fe I   4.178 -4.246
4397.746   CN     0.934 -4.856
4397.752 13CH     1.313 -1.245
4397.765   CN     0.865 -3.836
4397.780 12CH     0.777 -4.421
4397.780 13CH     1.424 -3.542
4397.793 12CH     3.198 -4.930
4397.795   CN     0.865 -4.452
4397.797   Ru I   1.131 -1.360
4397.797 12CH     2.234 -1.508
4397.799 13CH     1.070 -1.299
4397.822 12CH     1.423 -1.592
4397.842    V I   2.359 -0.523
4397.843 13CH     1.313 -1.261
4397.847 13CH     3.467 -2.317
4397.856   Ce I   1.709 -0.610
4397.870 12CH     2.234 -1.524
4397.878   CN     1.093 -4.446
4397.884 13CH     1.914 -3.874
4397.886   Tm I   4.459 -3.310
4397.888 13CH     3.471 -4.232
4397.898 12CH     1.423 -3.401
4397.915   Th I   0.831 -1.669
4397.927 13CH     1.424 -1.592
4397.931   Fe II  6.138 -3.656
4397.946    V II  6.522 -2.939
4397.953   Ce I   0.812 -2.600
4397.963 12CH     3.198 -2.050
4397.964   Ce I   1.546 -0.920
4397.972   Fe I   4.580 -2.086
4398.013    Y I   0.130 -1.000
4398.013   Nd I   0.631 -1.387
4398.019 12CH     1.423 -3.542
4398.073   Ti I   0.900 -2.986
4398.078 13CH     3.471 -4.222
4398.079 13CH     2.458 -4.014
4398.081 13CH     1.070 -1.318
4398.095 12CH     1.423 -1.555
4398.095   Co II  7.887 -2.188
4398.122   Sc I   2.001 -3.051
4398.132 13CH     1.424 -1.555
4398.135   Ti I   3.139 -3.540
4398.259 13CH     3.076 -3.946
4398.267 13CH     2.234 -1.508
4398.269 13CH     2.234 -1.524
4398.279 13CH     1.424 -3.401
4398.279   Ti I   2.396 -3.315
4398.292   Ti II  1.224 -2.654
4398.319   CN     0.897 -3.721
4398.375   NH     2.961 -2.515
4398.390   Cr I   3.096 -3.408
4398.404   Fe I   4.607 -2.426
4398.420 12CH     1.313 -3.749
4398.444   Ta I   0.249 -1.990
4398.467   CN     0.770 -4.886
4398.478 12CH     1.070 -1.299
4398.498    V II  3.328 -2.389
4398.501 12CH     1.313 -1.245
4398.521 12CH     1.424 -1.592
4398.535   Ce I   1.212 -1.660
4398.540   Ce I   0.876 -1.320
4398.552 13CH     1.138 -1.972
4398.569 12CH     1.313 -1.261
4398.584   CN     0.798 -4.139
4398.596 12CH     1.424 -3.401
4398.606 12CH     1.070 -3.749
4398.616   Ni I   3.543 -1.816
4398.617 13CH     1.090 -1.654
4398.623 13CH     1.084 -1.457
4398.627   Tm I   4.324 -2.270
4398.646   Tm I   4.435 -3.240
4398.650   Ce I   1.044 -3.360
4398.652 12CH     1.424 -3.542
4398.656   Co II  8.594 -2.943
4398.658 13CH     1.090 -1.631
4398.680   NH     2.961 -2.515
4398.681 12CH     2.771 -4.095
4398.721   Tm I   3.804 -2.850
4398.728 12CH     1.424 -1.555
4398.737 12CH     1.070 -1.318
4398.757   Ce I   3.935 -0.680
4398.778   NH     2.862 -4.800
4398.783   Ce I   0.553 -1.190
4398.796   CN     0.825 -4.086
4398.803 13CH     2.771 -4.095
4398.805 12CH     2.771 -1.266
4398.813    V I   2.723 -1.637
4398.817 13CH     1.138 -1.926
4398.819 13CH     1.084 -1.479
4398.844   Fe I   4.256 -2.328
4398.855   Ti I   3.128 -3.903
4398.902 13CH     1.313 -3.749
4398.906 13CH     1.138 -3.456
4398.917   Ce I   0.823 -2.440
4398.933 12CH     2.771 -1.277
4398.941 13CH     1.399 -1.228
4398.948 13CH     1.149 -1.435
4398.970 13CH     1.070 -3.749
4398.974   Ce I   1.279 -1.800
4398.981 13CH     1.149 -1.455
4399.016   Cr I   5.211 -1.588
4399.035 13CH     1.399 -1.244
4399.063 13CH     1.090 -3.609
4399.066 12CH     0.686 -2.268
4399.080   CN     1.052 -4.972
4399.091   CN     0.855 -3.823
4399.094   Th I   2.515 -0.235
4399.103 12CH     0.686 -4.508
4399.121 12CH     0.686 -4.489
4399.136 12CH     1.138 -1.972
4399.140 12CH     1.090 -3.609
4399.157 12CH     0.686 -2.218
4399.165   Fe II  9.112 -3.367
4399.171 13CH     2.687 -2.196
4399.192 12CH     2.458 -0.936
4399.198 12CH     1.090 -1.654
4399.200   Ce I   0.327 -0.380
4399.204 13CH     1.916 -3.874
4399.220   Co I   3.687 -2.484
4399.221 12CH     1.138 -3.456
4399.233   Mo I   3.782 -1.065
4399.243 12CH     3.187 -1.115
4399.260 13CH     1.150 -1.281
4399.264 12CH     1.084 -1.457
4399.268   Fe I   4.435 -1.817
4399.272 12CH     1.090 -1.631
4399.272   Fe I   2.832 -4.218
4399.279 13CH     1.138 -1.972
4399.332   Cr II  6.285 -4.912
4399.334 12CH     1.084 -3.725
4399.349 12CH     2.458 -4.014
4399.361   CN     0.785 -4.422
4399.377   CN     0.785 -4.220
4399.384 12CH     3.187 -4.014
4399.396   Zr I   0.972 -1.900
4399.406   Fe I   4.608 -2.238
4399.407 13CH     2.687 -2.209
4399.413    V I   1.051 -2.431
4399.415   Ir I   2.054 -0.920
4399.415   Cr I   3.087 -3.925
4399.430 12CH     1.084 -1.479
4399.430 12CH     2.458 -3.889
4399.430 12CH     1.138 -1.926
4399.454   Sc I   2.136 -2.768
4399.473   Ce I   0.869 -1.870
4399.479 13CH     1.138 -1.926
4399.485 13CH     1.084 -3.725
4399.519 12CH     1.149 -3.725
4399.539 13CH     3.198 -2.060
4399.542   Ce I   0.933 -1.720
4399.552   CN     0.812 -4.649
4399.562 13CH     1.150 -1.298
4399.574   CN     0.812 -3.695
4399.580   Dy I   1.463 -2.010
4399.587 12CH     2.458 -0.949
4399.590   Ru I   1.193 -1.880
4399.593   Ni I   3.847 -1.219
4399.605   CN     1.093 -4.436
4399.609 13CH     0.155 -4.304
4399.618 12CH     1.149 -1.435
4399.622 12CH     1.149 -1.455
4399.632 12CH     1.399 -3.873
4399.632 13CH     2.458 -0.936
4399.634 13CH     1.138 -3.456
4399.645 13CH     1.456 -3.590
4399.646    V II  6.534 -3.309
4399.663 13CH     1.278 -3.276
4399.674 12CH     3.187 -1.125
4399.692 13CH     1.149 -3.725
4399.711 12CH     1.399 -1.228
4399.715   Fe I   4.220 -4.683
4399.720   Tm I   2.338 -0.810
4399.742 13CH     1.279 -3.276
4399.765   Ti II  1.237 -1.186
4399.774   CN     0.828 -3.664
4399.777 13CH     1.455 -1.554
4399.785 12CH     1.399 -1.244
4399.787   Cr I   5.217 -1.610
4399.799   CN     0.828 -4.680
4399.810   Cr I   3.013 -1.070
4399.851 12CH     0.155 -4.304
4399.860   Sm I   0.544 -1.540
4399.864 12CH     1.138 -1.972
4399.949 12CH     1.138 -3.456
4399.963 12CH     1.150 -1.281
4399.976 13CH     2.458 -0.949
4399.980 13CH     3.198 -2.050
4400.025 13CH     1.456 -1.522
4400.044 13CH     1.278 -3.299
4400.070   Tm I   2.076 -1.480
4400.093 12CH     1.138 -1.926
4400.096   Ar II 16.444 -0.731
4400.104 12CH     1.150 -3.749
4400.106 13CH     3.080 -3.946
4400.124 13CH     1.279 -3.299
4400.150   Ce I   0.328 -2.300
4400.157 13CH     1.455 -3.469
4400.159 13CH     1.399 -3.873
4400.170   Fe I   4.500 -1.400
4400.176 13CH     1.487 -1.212
4400.178   Gd I   1.157 -1.370
4400.205    W I   2.353 -0.590
4400.211 13CH     1.916 -1.160
4400.214   Ni I   3.635 -2.700
4400.233   Zr I   0.730 -1.320
4400.242 12CH     1.150 -1.298
4400.255 13CH     1.916 -1.177
4400.275 13CH     1.487 -1.227
4400.279   CN     0.875 -3.814
4400.282 13CH     1.091 -1.631
4400.286 13CH     0.155 -4.304
4400.308   Fe II  7.706 -2.595
4400.311   CN     0.876 -4.460
4400.312 12CH     1.278 -3.276
4400.350 12CH     1.916 -3.874
4400.354 12CH     3.471 -4.232
4400.356   Nb I   2.098 -0.580
4400.357   Fe I   4.638 -2.711
4400.360 13CH     1.091 -1.654
4400.372 13CH     3.187 -4.014
4400.373 12CH     1.455 -1.554
4400.378   Sc I   3.057 -3.291
4400.386   Sc II  0.605 -0.540
4400.391 12CH     1.279 -3.276
4400.401 13CH     1.456 -3.590
4400.409   Sc I   3.057 -4.244
4400.412 12CH     1.916 -1.160
4400.443 12CH     1.455 -3.469
4400.474 12CH     1.916 -1.177
4400.488 13CH     2.232 -4.693
4400.505   Tm I   4.461 -1.100
4400.505 13CH     1.150 -3.749
4400.528 12CH     0.155 -4.304
4400.535   Ce I   0.328 -1.410
4400.536 12CH     1.916 -3.874
4400.545   CN     0.948 -4.864
4400.550   Fe I   4.218 -2.614
4400.552 12CH     1.456 -3.590
4400.569   Yb I   6.354 -2.490
4400.570   Ti I   2.480 -1.747
4400.570    V I   0.262 -0.410
4400.574   CN     0.897 -3.710
4400.582   Ti I   2.506 -0.328
4400.587   Os I   4.052 +0.110
4400.606 13CH     1.456 -1.554
4400.616 13CH     1.279 -2.988
4400.621 12CH     1.456 -1.522
4400.631   CN     0.997 -3.956
4400.631 12CH     1.278 -3.299
4400.649 12CH     3.471 -4.222
4400.658   Fe II  7.806 -3.820
4400.667   Mo I   2.063 -2.881
4400.672 13CH     1.232 -1.262
4400.676 13CH     1.279 -2.988
4400.698   Tm I   4.096 -1.910
4400.711 12CH     1.279 -3.299
4400.757 13CH     2.771 -1.277
4400.764   Gd I   0.927 -0.377
4400.765 13CH     2.771 -1.266
4400.773   Co I   4.058 -3.510
4400.780 13CH     1.456 -1.522
4400.784   CN     0.775 -4.857
4400.796 13CH     0.458 -2.885
4400.801   Tm I   3.283 -1.080
4400.805 13CH     1.091 -3.609
4400.818   Nd I   0.064 -0.600
4400.823   Nb I   1.505 -0.940
4400.844 12CH     2.818 -4.693
4400.846   Ti I   2.472 -1.242
4400.858   Ni I   3.655 -1.182
4400.864   Ce I   0.635 -0.930
4400.883 12CH     1.091 -3.609
4400.889 12CH     1.487 -3.873
4400.897 12CH     1.091 -1.631
4400.941 12CH     1.091 -1.654
4400.967   Fe I   4.608 -4.947
4400.968 12CH     1.487 -1.212
4400.986 13CH     1.456 -3.469
4400.986   Ar II 16.407 -0.276
4400.995 13CH     1.232 -1.279
4401.010   Fe I   4.500 -1.000
4401.030 13CH     2.687 -4.930
4401.034 13CH     0.458 -4.369
4401.038    V I   2.374 -1.838
4401.046 12CH     1.487 -1.227
4401.057 12CH     2.687 -2.196
4401.057 13CH     0.458 -2.812
4401.065   Co I   2.280 -4.368
4401.111   Ti I   3.161 -3.803
4401.112    V I   2.578 -3.176
4401.112   Ce I   1.342 -2.770
4401.118   Ce I   0.902 -2.240
4401.147   Fe I   4.260 -3.655
4401.170   Sm I   0.388 +0.121
4401.195 12CH     3.080 -0.771
4401.197 12CH     2.687 -2.209
4401.203 12CH     1.456 -1.554
4401.204   Si I   4.954 -4.108
4401.244    V II  6.556 -4.438
4401.247 13CH     1.033 -4.486
4401.259   CN     0.805 -4.099
4401.263 13CH     1.916 -3.874
4401.272 12CH     1.456 -3.469
4401.279   Fe I   4.435 -4.366
4401.290   Fe I   3.602 -1.050
4401.292 12CH     1.279 -2.988
4401.300 12CH     2.687 -4.930
4401.301   Ce I   3.513 -1.490
4401.307 12CH     1.456 -3.590
4401.331   Yb I   7.520 -2.070
4401.334 12CH     3.080 -3.946
4401.352 12CH     1.279 -2.988
4401.363   CN     0.825 -4.079
4401.377 12CH     1.456 -1.522
4401.381   CN     0.865 -3.802
4401.385   Zr I   0.972 -1.900
4401.398 12CH     1.232 -1.262
4401.443   Fe I   2.829 -2.147
4401.443   Yb I   6.020 -1.290
4401.462 13CH     1.487 -3.873
4401.470 12CH     3.080 -3.946
4401.493 13CH     1.576 -1.197
4401.530   Tb I   1.384 -0.310
4401.530 13CH     2.458 -3.889
4401.536 13CH     1.034 -4.486
4401.538   Ni I   3.193 +0.040
4401.539   CN     0.791 -4.417
4401.547   Ca I   6.016 -2.797
4401.553 12CH     1.232 -3.749
4401.554   Ca I   5.728 -3.045
4401.557   CN     0.791 -4.173
4401.573   Si I   4.954 -3.926
4401.581   Th I   0.966 -0.858
4401.594    V I   2.638 -4.924
4401.598 13CH     1.576 -1.211
4401.610 12CH     3.080 -0.781
4401.655   Ti I   3.199 -3.898
4401.689   Cr II  8.308 -2.937
4401.699 12CH     1.232 -1.279
4401.717   CN     0.987 -4.186
4401.718 12CH     1.033 -4.486
4401.736    V I   1.195 -2.426
4401.739 12CH     3.276 -2.077
4401.756   Fe I   4.584 -3.720
4401.817   Yb I   7.020 -2.000
4401.834 13CH     1.151 -1.435
4401.851   Gd I   0.213 -0.168
4401.919   Fe I   4.301 -3.854
4401.943 13CH     1.219 -1.413
4401.951   Cr II  6.869 -4.266
4401.978 12CH     2.232 -4.693
4401.981   Ti I   2.117 -2.828
4401.988 13CH     1.219 -1.433
4401.993 13CH     1.232 -3.749
4401.997   Ce I   1.495 -2.830
4402.007 12CH     1.034 -4.486
4402.029   Tm I   3.744 -2.160
4402.046   Ce I   0.696 -5.000
4402.051 13CH     1.151 -1.455
4402.051 12CH     3.276 -2.068
4402.059 13CH     2.818 -4.693
4402.065 13CH     1.316 -1.245
4402.081   Ca I   5.987 -2.887
4402.158   Ti I   2.085 -4.657
4402.164 13CH     3.276 -2.077
4402.176   Tm I   3.247 -1.440
4402.230 12CH     1.576 -3.873
4402.243   Tm I   3.797 -1.020
4402.247 13CH     1.984 -3.874
4402.296   Yb I   4.754 -0.810
4402.307 12CH     1.576 -1.197
4402.330   Tm I   2.184 -2.260
4402.347   CN     0.836 -3.636
4402.369   Fe I   4.559 -5.000
4402.373   CN     0.836 -4.685
4402.391 12CH     1.576 -1.211
4402.404 13CH     1.316 -1.261
4402.431    U I   1.055 -1.162
4402.444   CN     1.761 -4.856
4402.459 13CH     1.490 -3.643
4402.462   Nd I   0.293 -0.524
4402.481   Mo I   3.359 -0.798
4402.481   Cr I   3.113 -4.523
4402.492   Ce I   3.508 -2.140
4402.493   Tm I   3.580 -3.200
4402.500   Ta I   1.147 -1.130
4402.505 12CH     1.151 -1.435
4402.509   Mo I   3.444 -1.609
4402.515 13CH     3.276 -2.068
4402.520   Cl I   9.029 -2.530
4402.539   Ba I   1.567 -0.410
4402.548 12CH     1.219 -3.725
4402.550   Ca I   4.769 -2.867
4402.558    V II  6.258 -1.571
4402.574   Ce I   2.281 -2.510
4402.581   Co II  5.068 -3.234
4402.590 12CH     1.151 -3.725
4402.601   La I   1.121 -0.340
4402.601   Yb I   5.517 -3.160
4402.602   Re I   1.867 -1.350
4402.637 13CH     1.490 -1.521
4402.643 12CH     1.219 -1.413
4402.651 13CH     3.201 -4.930
4402.654 13CH     3.080 -0.771
4402.658 12CH     1.219 -5.000
4402.663   Tm I   2.620 -3.230
4402.668   Co I   3.514 -5.000
4402.693 12CH     1.151 -1.455
4402.744 13CH     1.219 -3.725
4402.746   Os I   3.513 +0.320
4402.763 13CH     1.151 -3.725
4402.790   CN     0.997 -3.943
4402.815 12CH     1.316 -1.245
4402.823   Yb I   4.347 -2.890
4402.854 13CH     1.576 -3.873
4402.864 13CH     1.490 -1.492
4402.866 13CH     3.187 -1.115
4402.877   Fe II  6.138 -2.563
4402.898   Mo I   3.033 -0.712
4402.903 12CH     0.458 -2.885
4402.920 13CH     1.555 -3.653
4402.922 12CH     0.458 -4.369
4402.927   Th I   0.356 -1.462
4402.932 12CH     3.201 -4.930
4402.938 13CH     1.668 -1.182
4402.963   Zr I   0.520 -1.650
4402.964   NH     2.708 -4.951
4402.967 13CH     3.080 -0.781
4402.976 13CH     1.555 -3.653
4402.982 12CH     1.316 -3.749
4403.020   Cl I   8.922 -1.300
4403.033   Fe II  7.707 -2.067
4403.037   Sm I   0.185 -1.690
4403.042 13CH     1.490 -3.511
4403.043   Yb I   5.633 -2.990
4403.046 13CH     1.668 -1.196
4403.054   Ce I   0.902 -1.310
4403.080   Fe I   5.000 -1.200
4403.091   Sc I   5.029 -2.738
4403.095 13CH     3.187 -1.125
4403.102 12CH     3.201 -2.050
4403.124   CN     0.887 -4.532
4403.130   Sm I   0.282 +0.130
4403.131 12CH     1.316 -1.261
4403.133   Gd I   0.985 +0.466
4403.135   Fe I   4.584 -3.362
4403.141 13CH     1.984 -1.160
4403.173   Er I   2.212 -0.224
4403.175   Fe I   4.549 -1.000
4403.198   Mn I   3.772 -3.194
4403.213 12CH     0.458 -2.812
4403.228 12CH     3.202 -2.060
4403.234 12CH     1.490 -1.521
4403.236 13CH     1.142 -1.627
4403.254   Mn I   2.888 -4.128
4403.259   CN     0.780 -4.835
4403.259 13CH     1.142 -1.607
4403.300 12CH     1.490 -3.511
4403.304   Ce I   1.406 -0.533
4403.318 13CH     1.984 -1.143
4403.326   NH     2.844 -4.948
4403.338   Zr I   1.184 -1.180
4403.342   Fe I   4.584 -2.272
4403.343 12CH     1.984 -1.160
4403.347 13CH     1.491 -3.643
4403.353   Ca I   5.962 -3.930
4403.367   Sm I   0.188 -1.060
4403.370 13CH     2.543 -4.014
4403.370   Cr I   3.011 -1.370
4403.397 12CH     1.490 -3.643
4403.407 12CH     1.984 -3.874
4403.408   Fe I   4.218 -3.017
4403.411 13CH     2.300 -3.994
4403.438 12CH     1.984 -3.874
4403.463 12CH     1.490 -1.492
4403.465 13CH     1.316 -3.749
4403.466   CN     0.987 -4.178
4403.469 13CH     1.402 -1.228
4403.488   Cr I   3.980 -4.309
4403.502 12CH     1.984 -1.143
4403.512   Mn II  6.573 -1.804
4403.554 12CH     3.487 -0.652
4403.556   Ce I   2.000 -0.300
4403.582   Tm I   3.618 -3.650
4403.595   Pr I   0.630 -0.591
4403.607 13CH     1.491 -1.521
4403.662   Ca I   5.299 -4.910
4403.665    V I   1.868 -0.959
4403.668   Tm I   4.469 -2.110
4403.692   Cr I   3.980 -3.900
4403.696 12CH     1.668 -3.873
4403.715 13CH     1.142 -3.682
4403.750 12CH     1.555 -3.653
4403.752 13CH     1.491 -1.492
4403.772 12CH     1.668 -1.182
4403.783 12CH     1.142 -3.682
4403.789   Ir I   1.515 -1.950
4403.793   Co I   3.665 -2.157
4403.794   CN     0.876 -3.782
4403.806 12CH     1.555 -3.653
4403.814   Cr I   4.402 -2.978
4403.818   Cr II  8.227 -4.159
4403.824 13CH     1.402 -1.244
4403.843 12CH     2.300 -1.510
4403.851 12CH     1.142 -1.627
4403.854   CN     0.798 -4.415
4403.857 13CH     2.234 -4.693
4403.861 12CH     1.668 -1.196
4403.874   CN     0.798 -4.130
4403.882   Fe I   4.256 -3.967
4403.905 12CH     1.142 -1.607
4403.921   CN     0.916 -3.710
4403.935   Ce I   2.129 -3.080
4403.945    W I   2.109 -0.890
4403.946 12CH     2.300 -3.994
4403.966   Fe I   4.154 -1.940
4403.994   Ca I   5.300 -4.684
4404.012 13CH     1.491 -3.511
4404.018 12CH     2.300 -1.494
4404.026   Ce I   3.736 -1.170
4404.028   Cr I   3.890 -3.818
4404.043 13CH     1.171 -1.917
4404.051   CN     1.761 -4.852
4404.082   Ca I   4.780 -3.607
4404.082   Fe I   3.929 -2.178
4404.084   CN     0.812 -4.063
4404.163   Fe II  9.836 -1.913
4404.170   Ca I   6.018 -1.887
4404.195   Fe II  7.708 -4.668
4404.197   Yb I   6.189 -2.580
4404.204 12CH     1.491 -1.521
4404.210 13CH     1.984 -3.874
4404.216   Os I   1.887 -1.600
4404.218   Sc I   2.509 -1.074
4404.241 12CH     1.402 -1.228
4404.255   Co I   2.542 -4.368
4404.268   Ti I   2.250 -0.008
4404.270 12CH     1.491 -3.511
4404.278 13CH     1.171 -1.877
4404.286 12CH     1.491 -3.643
4404.289   Ti I   2.250 -0.563
4404.315 13CH     2.300 -1.510
4404.352 12CH     1.491 -1.492
4404.373   CN     0.842 -4.073
4404.375 13CH     1.668 -3.873
4404.389   Ti I   1.053 -1.507
4404.414 12CH     2.543 -3.889
4404.421 12CH     1.402 -3.873
4404.421 13CH     1.171 -3.501
4404.459   Ca II  8.438 -3.847
4404.459   Ca II  8.438 -2.547
4404.507   Ti I   2.778 -3.538
4404.520 12CH     2.543 -0.924
4404.530   Fe I   4.584 -3.524
4404.543   Mo I   2.076 -1.995
4404.557 13CH     1.761 -1.167
4404.565 13CH     2.300 -1.494
4404.571 12CH     2.543 -0.936
4404.575 12CH     1.402 -1.244
4404.630   Ca II  8.438 -2.701
4404.658 12CH     1.171 -1.917
4404.666    V II  1.817 -2.170
4404.668 13CH     1.761 -1.181
4404.678 12CH     2.543 -4.014
4404.730   Zr I   1.827 -1.680
4404.736 12CH     1.171 -3.501
4404.753   Fe I   4.584 -3.097
4404.801   Tm I   4.235 -1.920
4404.814   Ru I   2.113 -1.140
4404.830   Ce I   3.807 -3.410
4404.849   Fe I   4.584 -2.607
4404.870 13CH     0.734 -4.496
4404.876 13CH     3.574 -4.202
4404.879 13CH     3.574 -4.211
4404.896   Ti I   1.879 -0.333
4404.909 13CH     1.172 -1.917
4404.916 13CH     1.490 -1.212
4404.924 12CH     1.171 -1.877
4404.930   Co I   2.630 -2.863
4404.949 13CH     1.402 -3.873
4404.953 13CH     1.291 -1.392
4404.961 12CH     2.821 -4.693
4404.977   NH     2.844 -4.847
4405.002    V I   1.853 -0.919
4405.010 13CH     1.291 -1.411
4405.010   NH     3.160 -4.454
4405.011 13CH     2.543 -0.936
4405.012    V I   0.275 -2.400
4405.015 13CH     2.543 -0.924
4405.019   Fe I   0.052 -5.221
4405.028   Mo I   2.523 -2.158
4405.041 13CH     1.221 -1.413
4405.041 13CH     1.290 -2.816
4405.062   Mn II  7.382 -4.941
4405.068 13CH     1.143 -1.607
4405.072 13CH     1.172 -1.877
4405.082   Sc I   2.139 -2.561
4405.106   CN     0.887 -4.526
4405.109   CN     0.845 -3.609
4405.124 13CH     3.201 -2.050
4405.128 13CH     3.202 -2.060
4405.136   CN     0.846 -4.691
4405.152   Ce I   1.296 -1.060
4405.173 13CH     1.143 -1.627
4405.175 13CH     1.291 -2.816
4405.192   Ba I   6.201 -1.640
4405.198   Fe I   4.652 -4.659
4405.210   Ca I   5.821 -2.483
4405.270   Eu I   2.090 -1.540
4405.279 13CH     1.221 -1.433
4405.285 13CH     1.490 -1.227
4405.287 13CH     1.172 -3.501
4405.287   Cr I   2.708 -3.881
4405.293   Ce I   0.635 -1.530
4405.336 12CH     1.761 -3.873
4405.349 12CH     2.234 -4.693
4405.353   Tm I   3.934 -1.710
4405.353 13CH     1.290 -3.277
4405.355   Fe II  7.706 -4.684
4405.361 13CH     0.734 -2.218
4405.382 12CH     3.574 -4.202
4405.382 12CH     3.574 -4.211
4405.402   Fe I   3.929 -3.384
4405.411 12CH     1.761 -1.167
4405.419 13CH     0.734 -2.169
4405.420   CN     1.120 -4.438
4405.468   Ce I   0.635 -1.080
4405.487 13CH     1.291 -3.277
4405.490   Ti I   2.778 -4.238
4405.503 12CH     1.761 -1.181
4405.508 13CH     0.521 -4.372
4405.518 13CH     3.080 -3.946
4405.524 12CH     1.172 -1.917
4405.588 13CH     1.986 -3.874
4405.592 12CH     1.291 -3.822
4405.602 12CH     1.172 -3.501
4405.602 13CH     1.528 -3.651
4405.640   Sm I   0.434 -1.850
4405.652 13CH     1.143 -3.682
4405.682   Ti I   1.053 -1.870
4405.685 12CH     1.291 -1.392
4405.710 12CH     1.291 -1.411
4405.710 12CH     1.490 -1.212
4405.714 12CH     1.143 -1.607
4405.718 12CH     1.290 -2.816
4405.718 12CH     1.172 -1.877
4405.720 12CH     1.143 -3.682
4405.728   Mn I   3.771 -3.261
4405.741 12CH     1.221 -1.413
4405.743 13CH     1.291 -2.650
4405.761    V I   2.708 -2.679
4405.767    V I   2.581 -3.127
4405.788 12CH     1.143 -1.627
4405.794 13CH     3.476 -4.222
4405.805 12CH     0.521 -4.372
4405.810   Tm I   4.174 -2.780
4405.813 13CH     1.291 -3.822
4405.818   Cr I   3.092 -2.986
4405.824   Pr I   0.550 -0.392
4405.827 13CH     1.528 -1.492
4405.840 12CH     1.221 -3.725
4405.852 12CH     1.291 -2.816
4405.852 13CH     1.291 -2.650
4405.858   CN     0.785 -4.819
4405.876   Co I   3.952 -2.049
4405.882   CN     0.898 -3.774
4405.901 12CH     1.490 -3.873
4405.910 13CH     0.734 -4.517
4405.916   CN     0.898 -4.476
4405.932 13CH     3.476 -4.232
4405.943 12CH     1.290 -3.277
4405.947   Cr I   3.101 -3.325
4405.951 12CH     1.221 -1.433
4405.955   Cr II  6.822 -4.945
4405.968   Si I   4.930 -4.285
4405.986 13CH     3.487 -0.652
4405.987    O II 26.249 -1.300
4405.988   Ce I   1.206 -3.980
4406.009   Sr I   2.498 -0.600
4406.037 13CH     1.528 -1.467
4406.037 13CH     1.221 -3.725
4406.056   Cr I   3.101 -3.104
4406.058 12CH     1.490 -1.227
4406.072    V I   1.064 -1.000
4406.072   Mn I   3.771 -3.561
4406.073 13CH     1.761 -3.873
4406.077 12CH     1.291 -3.277
4406.082   Mn I   3.772 -3.058
4406.084   Co I   3.530 -2.839
4406.122   Fe I   3.929 -2.741
4406.125   CN     0.916 -3.699
4406.161    V I   1.893 -0.512
4406.164   Cr I   3.122 -4.017
4406.169   Cr I   3.092 -2.088
4406.178 13CH     2.821 -4.693
4406.231    V II  1.793 -4.579
4406.262 13CH     1.528 -3.556
4406.269   Cr I   3.087 -2.512
4406.301 13CH     0.522 -4.372
4406.324 13CH     2.998 -2.447
4406.342   CN     0.805 -4.415
4406.356   CN     1.018 -3.946
4406.359   Cr I   5.239 -2.306
4406.363   CN     0.805 -4.090
4406.407 13CH     1.855 -1.153
4406.427 12CH     1.528 -1.492
4406.444 13CH     1.580 -1.197
4406.446 12CH     1.291 -2.650
4406.460   Re I   2.022 -1.060
4406.474   Cr II  8.264 -3.021
4406.475 13CH     1.490 -3.873
4406.486   NH     3.131 -4.312
4406.487 12CH     1.528 -3.556
4406.489   CN     0.836 -4.669
4406.500   Fe I   4.220 -2.117
4406.507 13CH     2.998 -2.436
4406.515   CN     0.836 -3.610
4406.520 13CH     1.855 -1.166
4406.532   Nb I   0.740 -1.930
4406.543 13CH     0.805 -4.424
4406.555 12CH     1.291 -2.650
4406.576 12CH     1.528 -3.651
4406.591   NH     3.191 -4.937
4406.592   CN     1.083 -4.972
4406.598 12CH     0.522 -4.372
4406.629 13CH     1.528 -3.651
4406.630   Ce I   1.676 -3.540
4406.633    V I   0.301 -0.190
4406.637 12CH     1.528 -1.467
4406.645   Fe I   4.283 -3.210
4406.656   Gd I   1.425 -0.050
4406.658 13CH     2.543 -3.889
4406.660 13CH     1.986 -1.143
4406.676   Mn I   3.373 -3.909
4406.683   Cr I   5.211 -0.301
4406.697 13CH     2.302 -3.994
4406.700   Cr I   4.186 -3.964
4406.703   Ti I   3.128 -4.166
4406.716 13CH     1.986 -1.160
4406.766   Tm I   4.174 -2.840
4406.768   Fe I   4.607 -2.925
4406.780 12CH     1.986 -3.874
4406.782   Fe I   3.943 -3.519
4406.817   Si I   7.064 -3.805
4406.827 13CH     1.580 -1.211
4406.828   Ba I   1.676 -0.830
4406.845 12CH     1.986 -1.143
4406.863   Mo I   3.717 -0.682
4406.869   Ti I   2.408 -1.422
4406.918 12CH     1.986 -1.160
4406.918 12CH     0.805 -4.424
4406.929   Cr I   4.204 -2.771
4406.931   CN     0.843 -4.066
4406.939   Fe I   4.143 -3.930
4406.944 13CH     1.528 -1.492
4406.952   Ti I   3.179 -1.647
4406.982 12CH     1.986 -3.874
4406.990   Fe I   2.559 -4.250
4407.006   Mn I   2.888 -2.836
4407.019   Cr I   3.892 -2.962
4407.026   CN     0.820 -4.029
4407.050   Dy I   1.239 -2.100
4407.064 13CH     1.528 -1.467
4407.070   Nd I   0.064 -1.358
4407.145   CN     1.120 -4.429
4407.173 13CH     0.806 -4.424
4407.190   Tm I   3.955 -1.900
4407.206 12CH     1.855 -3.873
4407.233 12CH     2.302 -3.994
4407.234   Fe I   3.603 -3.084
4407.257   Mn I   3.772 -2.706
4407.260 12CH     1.580 -1.197
4407.267   Mn I   3.772 -3.065
4407.272   Ce I   0.701 -0.600
4407.280 12CH     1.855 -1.153
4407.281   Ce I   2.003 -3.500
4407.294   Ni II  8.767 -1.858
4407.305 12CH     2.302 -1.494
4407.354   Ca I   5.964 -4.081
4407.375 12CH     1.855 -1.166
4407.377 12CH     0.734 -2.218
4407.379 13CH     1.528 -3.556
4407.385 12CH     2.302 -1.510
4407.410 12CH     0.734 -4.496
4407.416 12CH     0.734 -4.517
4407.417   Ni I   4.154 -3.747
4407.436   Cr I   5.226 -2.134
4407.447   Sc I   2.146 -3.444
4407.449 12CH     0.734 -2.169
4407.460 12CH     1.580 -3.873
4407.478   Ce I   1.048 -2.110
4407.486   Sm I   0.248 -1.779
4407.516   Tm I   3.091 -2.760
4407.521   NH     3.108 -4.476
4407.531    V I   1.081 -4.681
4407.544 12CH     1.528 -1.492
4407.548 12CH     0.806 -4.424
4407.604 12CH     1.528 -3.651
4407.604 12CH     1.528 -3.556
4407.622 12CH     1.580 -1.211
4407.638    V I   0.287 +0.010
4407.640   Yb I   5.985 -1.780
4407.657   Fe I   3.017 -2.401
4407.664 12CH     1.528 -1.467
4407.672   Ti II  1.221 -2.617
4407.709   Fe I   2.176 -2.103
4407.711   Cr I   3.011 -2.139
4407.729   NH     3.126 -4.955
4407.774   Fe I   4.608 -4.703
4407.781   Cr I   3.092 -2.413
4407.787 13CH     1.986 -3.874
4407.822   Ce I   1.027 -2.830
4407.853 13CH     2.302 -1.494
4407.857 13CH     2.302 -1.510
4407.866   Co II  8.634 -2.627
4407.879   Ce I   1.194 -3.490
4407.883    V I   2.365 -1.779
4407.887   NH     3.108 -4.459
4407.907 13CH     1.197 -1.604
4407.915 13CH     1.197 -1.585
4407.935   Be I   5.277 -1.531
4407.940   Cr I   3.887 -2.646
4407.984    V I   2.097 -2.990
4408.005 13CH     1.855 -3.873
4408.005 13CH     1.365 -1.372
4408.015   Ti I   2.103 -2.891
4408.030   Dy I   0.590 -2.010
4408.067 13CH     1.365 -1.391
4408.074   CN     1.083 -4.965
4408.085   Mn I   4.606 -0.920
4408.086 13CH     1.580 -3.873
4408.095   Ce I   0.960 -3.160
4408.098 13CH     1.671 -1.182
4408.121 12CH     2.998 -2.447
4408.138   NH     3.126 -4.940
4408.145    V I   1.869 -0.916
4408.193    V I   0.275 +0.020
4408.195   Co I   4.072 -4.322
4408.204   Yb I   6.651 -2.760
4408.205 12CH     3.280 -2.068
4408.240   Fe I   3.018 -4.112
4408.250   Gd I   0.556 -0.750
4408.258   Mn I   4.345 -1.545
4408.261 13CH     1.293 -1.392
4408.283    W I   3.307 +0.700
4408.308 12CH     3.280 -2.077
4408.343   Fe I   4.191 -2.254
4408.349   Tm I   4.459 -3.060
4408.374 12CH     3.476 -4.222
4408.389 12CH     2.998 -2.436
4408.407 12CH     3.476 -4.232
4408.414   Fe I   2.198 -1.905
4408.421 13CH     1.197 -3.689
4408.442   Mn I   3.772 -3.594
4408.460    V I   2.040 -3.567
4408.473    V II  3.973 -1.017
4408.475   CN     1.018 -3.933
4408.479 12CH     1.197 -3.689
4408.492 13CH     1.671 -1.196
4408.497    V I   0.262 -0.298
4408.498   Cr I   3.888 -1.965
4408.498   Ca I   4.780 -2.133
4408.512    V I   0.267 -0.139
4408.524 13CH     1.293 -1.411
4408.545 13CH     1.951 -1.140
4408.555 12CH     1.197 -1.604
4408.560 13CH     2.547 -4.014
4408.591   Tm I   4.324 -1.790
4408.595 12CH     1.197 -1.585
4408.613   CN     0.791 -4.808
4408.660 13CH     1.951 -1.152
4408.669 13CH     3.280 -2.068
4408.672    V I   1.711 -2.125
4408.677 12CH     1.365 -3.822
4408.685   Co I   4.110 -1.904
4408.694   Tm I   3.422 -2.110
4408.721   Fe I   4.638 -2.855
4408.734 13CH     3.280 -2.077
4408.746   Ti II  5.692 -1.020
4408.751   Ce I   0.559 -1.700
4408.767 12CH     1.365 -1.372
4408.786   Mn I   3.772 -2.959
4408.800 12CH     1.365 -1.391
4408.812   Mo I   2.276 -2.574
4408.819   Pr I   0.000 -0.278
4408.831 13CH     0.189 -4.307
4408.834   CN     0.910 -3.755
4408.841   Mn I   4.345 -3.288
4408.845   Tm I   4.140 -3.720
4408.851   Ce I   0.897 -1.130
4408.864   Co II  8.372 -4.522
4408.870   CN     0.910 -4.484
4408.883   Th I   0.457 -1.175
4408.894   Ce I   1.279 -0.960
4408.901    V II  3.973 -1.047
4408.926 13CH     1.365 -3.822
4408.934 12CH     1.671 -1.182
4408.935   CN     0.812 -4.417
4408.938   Fe I   3.943 -4.695
4408.957   CN     0.812 -4.053
4408.994 12CH     1.293 -1.392
4409.028    V I   2.608 -4.976
4409.035   Ce I   1.520 -1.690
4409.061   Tm I   3.936 -1.720
4409.076   CN     0.845 -4.677
4409.093 13CH     2.055 -3.971
4409.099 13CH     1.568 -3.711
4409.101 12CH     0.189 -4.307
4409.104   CN     0.846 -3.584
4409.107 12CH     1.293 -3.822
4409.117    V I   2.583 -4.411
4409.119   Fe I   3.301 -2.360
4409.126   Ti I   2.318 -4.262
4409.141   CN     0.898 -3.745
4409.144 12CH     1.671 -3.873
4409.152 13CH     2.741 -4.090
4409.177   Ti I   2.472 -1.968
4409.194   Ti I   2.345 -4.246
4409.201   Ca I   6.021 -1.940
4409.225 12CH     1.293 -1.411
4409.235   Ti II  1.243 -2.643
4409.237 13CH     0.488 -2.823
4409.247   Cr II  9.684 -2.764
4409.257   Gd I   1.054 +0.158
4409.260   Ce I   2.004 -2.370
4409.287   CN     1.013 -4.178
4409.288   NH     3.092 -4.342
4409.306   Ce I   1.042 -2.920
4409.309 12CH     1.671 -1.196
4409.329 13CH     1.293 -3.822
4409.338   Yb I   3.017 -1.830
4409.338 13CH     3.024 -2.157
4409.339   Er I   0.000 -0.734
4409.340   Ni I   4.165 -1.718
4409.340   Sm I   0.333 -0.890
4409.362 12CH     1.951 -3.873
4409.371 13CH     1.568 -1.467
4409.380   Dy I   0.000 -1.240
4409.436 12CH     1.951 -1.140
4409.441   Mo I   3.164 -1.107
4409.457 13CH     3.024 -2.146
4409.467 13CH     0.488 -2.756
4409.480   Tb I   0.797 -0.690
4409.509 13CH     0.488 -4.410
4409.518   Ni I   4.154 -3.367
4409.520   Ti II  1.231 -2.368
4409.533 12CH     1.951 -1.152
4409.539   Cr I   5.217 -0.216
4409.570 13CH     1.568 -1.445
4409.630 13CH     1.208 -1.869
4409.642   CN     0.936 -3.699
4409.651   CN     0.990 -4.888
4409.655 13CH     0.190 -4.307
4409.672   NH     3.092 -4.320
4409.680   Nd I   0.205 -2.440
4409.698    Y I   1.356 -2.320
4409.714 12CH     2.547 -0.924
4409.733   Ce I   3.513 -1.650
4409.825 13CH     1.671 -3.873
4409.840 13CH     1.568 -3.605
4409.842 13CH     1.208 -1.834
4409.858    V I   2.074 -2.979
4409.871 12CH     2.547 -4.014
4409.912 13CH     1.198 -1.585
4409.923   Mg I   7.194 -2.000
4409.924 13CH     1.764 -1.167
4409.926 12CH     0.190 -4.307
4409.940   Sm I   0.659 -2.460
4409.944   Mo I   3.734 -0.282
4409.953   Sc I   3.083 -1.581
4409.961 12CH     2.547 -3.889
4409.972 12CH     1.568 -1.467
4409.992   Ti II  4.910 -4.147
4410.006   Co I   3.732 -1.663
4410.011   Ti I   2.297 -4.342
4410.025   Ru I   1.139 -0.410
4410.033 12CH     1.568 -3.605
4410.037 13CH     1.208 -3.551
4410.044 13CH     1.198 -1.604
4410.046 13CH     2.055 -1.143
4410.062   CN     0.828 -3.997
4410.077   Ce I   3.740 -3.310
4410.091 13CH     1.547 -3.447
4410.095   Ce I   1.520 -2.030
4410.097   Co I   3.530 -2.063
4410.111 12CH     1.568 -3.711
4410.114 13CH     1.547 -3.447
4410.118 12CH     2.547 -0.936
4410.119    V I   2.055 -3.172
4410.164   Ti I   3.154 -3.264
4410.169   CN     0.860 -4.061
4410.171 12CH     1.568 -1.445
4410.190 13CH     3.175 -3.946
4410.200   Ca I   6.022 -3.030
4410.205   Fe II  9.100 -4.908
4410.210 13CH     2.547 -0.924
4410.210   Nb I   0.620 -0.660
4410.216   Co I   4.064 -4.552
4410.227 13CH     1.951 -3.873
4410.231 12CH     2.055 -1.143
4410.233 13CH     2.055 -1.127
4410.257   Ca I   6.022 -2.774
4410.269   Cr I   3.889 -2.531
4410.276 13CH     1.569 -3.711
4410.278 12CH     1.208 -1.869
4410.297   Cr I   3.013 -1.010
4410.301 12CH     2.055 -3.874
4410.317   Co I   3.930 -4.574
4410.328   Ce I   3.513 -1.360
4410.328 12CH     2.055 -3.971
4410.330 13CH     1.764 -1.181
4410.350 12CH     1.208 -3.551
4410.398 12CH     2.055 -1.127
4410.419   Cr I   3.422 -4.201
4410.445 13CH     2.741 -1.175
4410.488   Th I   2.141 -0.860
4410.496   Mn I   4.320 -1.900
4410.500    V I   1.712 -4.783
4410.512   Fe I   4.260 -4.552
4410.512   Ni I   3.306 -1.080
4410.521 12CH     1.208 -1.834
4410.523   NH     3.063 -4.975
4410.529   Ce I   1.079 -1.480
4410.544 13CH     1.305 -2.571
4410.552   Fe I   4.283 -3.647
4410.558 13CH     1.198 -3.689
4410.560 13CH     2.547 -0.936
4410.593 12CH     1.198 -1.585
4410.616 12CH     1.198 -3.689
4410.637   Ce I   1.348 +0.100
4410.640 13CH     2.741 -1.162
4410.644 13CH     1.208 -1.869
4410.646 13CH     1.569 -1.467
4410.686   Yb I   6.847 -3.460
4410.686 12CH     2.853 -1.266
4410.692 12CH     1.198 -1.604
4410.693   CN     0.912 -4.523
4410.695   Yb I   6.020 -3.140
4410.721   Yb I   5.613 -3.140
4410.745 13CH     1.306 -2.571
4410.745   Ti I   2.396 -1.873
4410.747 13CH     1.569 -1.445
4410.751   Ce I   0.740 -0.690
4410.762   Ce I   0.924 -0.650
4410.776 13CH     1.208 -1.834
4410.780 12CH     1.764 -1.167
4410.817 12CH     2.853 -4.095
4410.832 13CH     1.305 -3.303
4410.843   Ca I   4.131 -2.450
4410.920   Tm I   4.606 -1.610
4410.947 12CH     1.547 -3.447
4410.951 12CH     2.853 -1.255
4410.956   NH     3.057 -4.499
4410.958   CN     0.865 -3.560
4410.958   NH     3.063 -4.959
4410.961   Cr I   2.983 -1.220
4410.971 12CH     1.547 -3.447
4410.988   CN     0.865 -4.704
4410.988 13CH     2.853 -4.095
4410.989   CN     1.013 -4.170
4411.000 12CH     1.764 -3.873
4411.029   NH     2.829 -4.899
4411.033 13CH     1.306 -3.303
4411.041 13CH     2.048 -1.127
4411.050   Nd I   0.182 -0.600
4411.050 13CH     1.208 -3.551
4411.072   Ti II  3.095 -0.667
4411.087   Cr I   3.013 -0.720
4411.097 13CH     1.306 -2.450
4411.100   Nd I   0.000 -1.620
4411.115 13CH     1.569 -3.605
4411.117   Mn I   4.608 -2.293
4411.122 13CH     1.442 -1.354
4411.123   Ni I   4.167 -2.186
4411.131   Os I   2.010 -1.640
4411.155   Gd I   0.066 -0.380
4411.155   NH     2.681 -4.986
4411.157 13CH     2.048 -1.139
4411.167 12CH     1.764 -1.181
4411.173   NH     3.063 -4.937
4411.187 13CH     2.055 -3.874
4411.189 13CH     1.055 -4.488
4411.192 13CH     1.441 -1.371
4411.210   La I   3.542 +0.101
4411.221   Fe I   4.607 -2.925
4411.224 12CH     3.174 -3.946
4411.247 12CH     1.569 -1.467
4411.249 12CH     1.305 -2.571
4411.264 13CH     1.306 -2.450
4411.288 12CH     1.569 -3.711
4411.292 12CH     1.208 -1.869
4411.303 12CH     3.175 -0.761
4411.303 13CH     3.024 -4.930
4411.307 12CH     1.569 -3.605
4411.317 12CH     2.741 -1.175
4411.348 12CH     1.569 -1.445
4411.356   NH     3.057 -4.481
4411.358 12CH     3.174 -0.771
4411.364 12CH     1.208 -3.551
4411.401 12CH     0.488 -2.823
4411.412 12CH     2.741 -4.090
4411.422   Fe II  6.138 -3.666
4411.422 12CH     0.488 -4.410
4411.424 12CH     1.305 -3.303
4411.438 12CH     3.175 -3.946
4411.444 12CH     2.741 -4.090
4411.449 12CH     1.306 -2.571
4411.455 12CH     1.208 -1.834
4411.500   Fe II  7.693 -3.628
4411.514   CN     0.798 -4.800
4411.518   Nb I   1.269 -0.950
4411.525 13CH     1.367 -1.372
4411.539 12CH     2.741 -1.162
4411.565   Mo I   2.081 -1.033
4411.572 13CH     1.055 -4.488
4411.580   Sm I   0.185 -0.343
4411.598    V I   1.873 -1.404
4411.625 12CH     1.306 -3.303
4411.668   Sc I   2.010 -4.222
4411.671   CN     0.820 -4.420
4411.681 12CH     0.488 -2.756
4411.683   Co I   3.732 -1.795
4411.687   Ce I   1.520 -0.780
4411.689 12CH     1.055 -4.488
4411.694   CN     0.820 -4.019
4411.695   Mo I   2.081 -0.074
4411.700   Tm I   1.088 -2.090
4411.730   Sm I   0.434 -2.050
4411.738   Fe I   4.191 -3.895
4411.739 13CH     1.764 -3.873
4411.775   Ca I   5.994 -2.554
4411.793   CN     0.855 -4.684
4411.804 13CH     1.368 -1.391
4411.822   CN     0.855 -3.560
4411.827 12CH     1.441 -3.822
4411.829 12CH     1.306 -2.450
4411.835   Sm I   0.277 -1.456
4411.837   Tm I   3.679 -1.680
4411.841   CN     0.936 -3.688
4411.864   Mn I   4.713 -0.120
4411.876 12CH     2.048 -3.873
4411.898   NH     3.057 -4.455
4411.915 12CH     1.442 -1.354
4411.929   Ti II  1.224 -2.524
4411.932 13CH     2.741 -4.090
4411.943   Ca I   4.554 -2.684
4411.944   Ti I   0.900 -2.857
4411.947   CN     0.922 -3.737
4411.948 12CH     2.048 -1.127
4411.955   Ce I   2.213 -2.210
4411.956 12CH     1.441 -1.371
4411.960    V I   2.379 -1.823
4411.962   CN     0.910 -3.728
4411.977 13CH     1.859 -1.153
4411.979   Yb I   7.166 -3.340
4411.984   CN     0.922 -4.492
4411.996 12CH     1.306 -2.450
4412.020   Ce I   0.704 -1.200
4412.049 12CH     2.048 -1.139
4412.072 12CH     1.055 -4.488
4412.072 13CH     3.273 -2.889
4412.081   Ca I   6.023 -4.700
4412.106 13CH     1.441 -3.822
4412.135    V I   0.262 -1.610
4412.136   Tm I   3.505 -1.520
4412.149   Pr I   0.372 -1.052
4412.158   Ce I   0.879 -2.710
4412.174   Nb I   1.094 -1.730
4412.185   Fe I   4.284 -4.745
4412.197 13CH     3.273 -2.899
4412.199    W I   0.412 -2.410
4412.202   Cr I   1.030 -2.696
4412.211 13CH     2.547 -3.889
4412.220 12CH     3.024 -2.157
4412.229   Fe I   4.608 -2.541
4412.253   CN     1.040 -3.937
4412.256   Nd I   0.064 -1.291
4412.285   NH     3.056 -4.374
4412.289 12CH     1.367 -1.372
4412.315   Ce I   0.933 -1.520
4412.328 13CH     3.001 -2.436
4412.330   Ti II  5.663 -1.050
4412.351 12CH     3.024 -4.930
4412.390   Fe I   4.652 -4.681
4412.394 13CH     1.859 -1.166
4412.408   Tm I   3.958 -2.830
4412.415 12CH     1.368 -3.822
4412.422   Ti I   0.900 -2.332
4412.423   Cr I   4.207 -2.195
4412.426   Fe I   2.176 -4.500
4412.455   Co I   3.930 -2.686
4412.464   Ce I   1.412 -0.720
4412.491 12CH     3.024 -2.146
4412.538 12CH     1.368 -1.391
4412.542   Cr I   4.208 -1.953
4412.544 13CH     3.002 -2.447
4412.554   Ca I   5.967 -4.398
4412.568   Th I   1.634 -0.014
4412.592   Cl I   8.987 -3.620
4412.606   Fe I   4.446 -4.127
4412.616 13CH     2.058 -3.971
4412.643 13CH     1.254 -1.566
4412.649 13CH     1.254 -1.583
4412.657 13CH     2.853 -1.266
4412.664 13CH     1.368 -3.822
4412.687   CN     0.912 -4.517
4412.690   CN     0.860 -4.053
4412.706    V II  6.542 -3.580
4412.708   Co I   3.231 -2.916
4412.717   Co I   3.971 -3.704
4412.726   NH     3.056 -4.351
4412.739   Th I   0.765 -1.346
4412.765   Mo I   2.276 -1.271
4412.811 13CH     2.048 -3.873
4412.824 13CH     3.174 -0.771
4412.851 12CH     1.859 -1.153
4412.877 13CH     3.175 -0.761
4412.904   Ar II 18.334 -0.850
4412.979   Cr I   4.778 -0.430
4412.982 13CH     1.611 -3.720
4413.027   Cr II  8.316 -3.751
4413.049   Zr I   1.396 -0.340
4413.051   Fe II  9.412 -3.450
4413.066 13CH     2.853 -1.255
4413.081 12CH     1.859 -3.873
4413.118   Tm I   3.824 -1.450
4413.136   Ce I   1.014 -2.000
4413.138 12CH     3.493 -0.652
4413.153   CN     1.148 -4.431
4413.173   Ce I   1.140 -2.350
4413.196   Ce I   0.122 -1.530
4413.196 13CH     2.743 -4.090
4413.197   Cr II  8.414 -3.181
4413.200 13CH     1.254 -3.697
4413.224   Fe I   4.608 -4.667
4413.237   Tm I   3.764 -2.220
4413.247 12CH     1.254 -3.697
4413.251 12CH     1.859 -1.166
4413.263   Co I   3.930 -3.606
4413.300 13CH     1.610 -1.444
4413.308   Ce I   2.470 -3.300
4413.312   CN     0.836 -3.967
4413.331 12CH     1.254 -1.583
4413.356 12CH     1.254 -1.566
4413.381   Ni I   4.167 -3.000
4413.396   Fe I   4.076 -3.000
4413.405   Gd I   0.865 -0.941
4413.423   Ti I   2.092 -3.210
4413.466   Gd I   1.233 -1.420
4413.475   Yb I   7.273 -1.940
4413.483 13CH     1.611 -1.426
4413.507   Ce I   1.404 -2.450
4413.594   Co II  3.086 -4.070
4413.601   Fe II  2.676 -4.185
4413.658   Cr I   4.616 -0.870
4413.668   Mo I   2.597 -1.880
4413.670   Tm I   4.140 -3.940
4413.674 13CH     1.666 -3.509
4413.674    V I   1.064 -2.376
4413.701 13CH     1.666 -1.884
4413.724 13CH     1.694 -3.548
4413.738   Er I   1.069 -0.243
4413.757 13CH     2.058 -1.127
4413.770   Pr I   0.216 -0.605
4413.770   NH     3.055 -4.313
4413.773   Cr I   3.104 -3.610
4413.775 13CH     2.514 -1.569
4413.777 12CH     3.273 -2.889
4413.783   Ce I   2.004 -3.710
4413.799   Sc I   2.338 -1.821
4413.800 13CH     1.610 -3.614
4413.802 13CH     1.694 -1.858
4413.803   Ce I   1.155 -0.880
4413.805   Ce I   0.900 -1.660
4413.818 13CH     2.058 -1.143
4413.839 12CH     3.273 -2.899
4413.853 12CH     2.058 -3.971
4413.855   Cr I   3.551 -0.400
4413.861 13CH     2.514 -1.554
4413.882 13CH     1.859 -3.873
4413.884 13CH     2.370 -3.994
4413.902 12CH     1.610 -1.444
4413.907   Co II  5.046 -1.853
4413.923 12CH     2.058 -1.127
4413.948   Tm I   4.324 -3.000
4413.956 12CH     1.610 -3.614
4413.968 13CH     2.146 -1.114
4413.986   Co II  5.046 -1.433
4413.988    V II  1.805 -3.531
4413.992   Cr I   2.983 -3.924
4414.003 12CH     2.058 -1.143
4414.007 13CH     1.666 -1.852
4414.027   Fe I   3.603 -3.136
4414.030 12CH     1.611 -3.720
4414.066   Sc I   3.189 -3.478
4414.073 12CH     2.058 -3.874
4414.079 13CH     1.694 -1.831
4414.084   CN     0.875 -3.537
4414.085 12CH     1.611 -1.426
4414.085 13CH     2.146 -1.126
4414.087 13CH     0.786 -4.504
4414.087   Co I   2.718 -3.154
4414.096   Ti I   2.480 -1.087
4414.114 13CH     1.640 -1.914
4414.116   CN     0.876 -4.711
4414.124   Zr I   0.154 -2.320
4414.139 13CH     1.640 -3.447
4414.152   Sc I   3.083 -3.609
4414.154   Cr I   5.226 -0.130
4414.157   Gd I   1.054 +0.748
4414.171 13CH     1.666 -3.509
4414.171   Ni I   3.306 -3.848
4414.215 12CH     3.001 -2.436
4414.226   Fe I   3.071 -3.200
4414.243   Ti II  5.058 -2.280
4414.256 13CH     1.666 -1.884
4414.276   Cr I   3.878 -1.505
4414.301   CN     1.040 -3.924
4414.303 12CH     2.370 -1.495
4414.315 13CH     1.611 -3.720
4414.315 13CH     1.724 -3.591
4414.319 13CH     1.955 -1.140
4414.330 13CH     1.694 -3.548
4414.336 13CH     1.520 -1.335
4414.346 12CH     3.002 -2.447
4414.352   Er I   1.535 +0.120
4414.378   Ce I   1.206 -2.980
4414.408 12CH     2.370 -3.994
4414.412 13CH     1.520 -1.352
4414.424 12CH     1.666 -1.884
4414.426   Nd I   0.064 -1.590
4414.438 13CH     1.724 -1.836
4414.449 13CH     1.640 -1.877
4414.453   Si I   7.069 -3.810
4414.454   CN     1.798 -4.851
4414.455   Cr I   4.402 -1.297
4414.461   Fe I   4.178 -2.700
4414.473 13CH     1.694 -1.858
4414.484 12CH     2.370 -1.481
4414.486 13CH     3.028 -2.146
4414.487   Th I   1.022 -0.808
4414.500 12CH     1.694 -1.858
4414.504 13CH     1.666 -1.852
4414.535   Zr I   1.236 -1.080
4414.537    V I   1.849 -1.111
4414.538   Yb I   7.003 -3.050
4414.539 13CH     1.641 -3.447
4414.545   Yb I   7.321 -1.740
4414.559   CN     0.805 -4.795
4414.560 13CH     1.641 -1.914
4414.607 13CH     0.557 -4.375
4414.631 12CH     1.666 -3.509
4414.631   NH     3.002 -4.995
4414.642 13CH     0.785 -2.169
4414.664   CN     0.865 -4.693
4414.685 12CH     1.694 -3.548
4414.685 13CH     1.694 -1.831
4414.687 13CH     0.786 -2.121
4414.687 13CH     2.743 -1.162
4414.695 13CH     1.724 -1.813
4414.695   CN     0.865 -3.538
4414.705 12CH     1.666 -1.852
4414.738 13CH     1.611 -1.444
4414.739   Gd I   0.124 -0.301
4414.744 13CH     1.955 -1.152
4414.753 12CH     1.694 -1.831
4414.758   Cr II  5.319 -2.965
4414.790 13CH     3.028 -2.157
4414.797   Cr II  8.415 -4.944
4414.812    V I   2.616 -3.582
4414.816 13CH     1.611 -1.426
4414.820 12CH     2.146 -3.873
4414.835 13CH     1.255 -1.566
4414.844   Sr I   6.950 -0.690
4414.845   CN     1.149 -4.422
4414.847 13CH     2.743 -1.175
4414.849 13CH     1.641 -1.877
4414.853 13CH     2.370 -1.495
4414.855 13CH     1.444 -1.354
4414.861 12CH     1.640 -1.914
4414.865   Nb I   1.121 -1.620
4414.890 12CH     2.146 -1.114
4414.890 13CH     2.633 -4.014
4414.890   Mn I   2.888 -0.290
4414.905    O II 23.442 +0.172
4414.920   Ti I   2.495 -0.786
4414.932   Fe I   3.884 -2.585
4414.935 12CH     0.557 -4.375
4414.952 13CH     2.514 -4.090
4414.960 13CH     2.058 -3.874
4414.974   Fe I   3.415 -3.623
4414.980 12CH     1.666 -1.884
4414.989 13CH     1.255 -1.583
4414.990   Ru I   1.419 -2.410
4414.993 12CH     2.146 -1.126
4415.009 13CH     1.618 -1.949
4415.021   Ni II  9.413 -4.367
4415.035    V I   1.860 -1.090
4415.035   Co I   3.952 -4.584
4415.038 13CH     1.725 -3.591
4415.042   CN     0.922 -3.711
4415.055   Tm I   3.855 -1.120
4415.061   NH     3.009 -4.524
4415.064    V I   2.575 -0.313
4415.064   Tm I   4.141 -2.020
4415.068    W I   2.267 -0.920
4415.071 12CH     1.520 -3.822
4415.093 12CH     1.640 -3.447
4415.093   NH     3.002 -4.978
4415.095 13CH     1.618 -3.369
4415.107   Ce I   0.879 -2.360
4415.112 12CH     1.724 -1.836
4415.114 13CH     2.370 -1.481
4415.128 12CH     1.666 -3.509
4415.153 13CH     1.444 -1.371
4415.159 12CH     1.520 -1.335
4415.171 12CH     1.694 -1.858
4415.173 12CH     1.640 -1.877
4415.200   Sc I   2.146 -3.441
4415.202 12CH     1.666 -1.852
4415.206 12CH     1.520 -1.352
4415.212 12CH     1.955 -1.140
4415.216   Sc II  8.344 -3.517
4415.233 13CH     1.725 -1.836
4415.239    U I   0.000 -1.908
4415.239 13CH     1.611 -3.614
4415.241 13CH     0.785 -4.526
4415.269   Cr II  8.415 -4.358
4415.280 12CH     1.724 -3.591
4415.292 12CH     1.694 -3.548
4415.302   Fe II  9.130 -4.298
4415.307 12CH     1.641 -1.914
4415.319   Tm I   3.783 -2.830
4415.323 13CH     1.247 -1.827
4415.338   NH     3.002 -4.956
4415.340 12CH     1.611 -1.444
4415.342 12CH     1.724 -1.813
4415.349   NH     3.021 -4.408
4415.355   Tm I   3.255 -1.810
4415.360 12CH     1.694 -1.831
4415.360 13CH     1.618 -1.949
4415.364 12CH     1.611 -3.720
4415.381 13CH     1.520 -3.822
4415.387 13CH     1.618 -1.905
4415.395 12CH     1.611 -3.614
4415.403 13CH     1.618 -3.369
4415.418 12CH     1.611 -1.426
4415.418 13CH     1.725 -1.813
4415.448 12CH     1.955 -3.873
4415.474   Si I   4.954 -2.730
4415.475 13CH     1.758 -3.639
4415.483   Sc I   3.083 -3.393
4415.492 12CH     1.641 -3.447
4415.492 12CH     2.743 -4.090
4415.498   NH     3.009 -4.505
4415.514 13CH     1.247 -1.796
4415.514 13CH     3.174 -3.946
4415.534   CN     0.956 -3.688
4415.541 13CH     1.255 -3.697
4415.544   Sc II  0.595 -0.670
4415.549 12CH     1.255 -1.566
4415.549 13CH     0.558 -4.375
4415.557   Cu I   5.076 -1.139
4415.566   Ti I   2.427 -0.511
4415.572 12CH     1.641 -1.877
4415.578   Ce I   0.676 -3.280
4415.580 13CH     3.493 -0.652
4415.588 12CH     2.743 -1.162
4415.588 12CH     1.255 -3.697
4415.612   Ce I   3.077 -3.600
4415.619 12CH     1.955 -1.152
4415.622   Ce I   1.107 -3.610
4415.635   Ce I   1.042 -1.960
4415.645 13CH     1.758 -1.817
4415.648 12CH     1.444 -1.354
4415.660 12CH     2.514 -1.569
4415.668   Mo I   3.168 -1.952
4415.672 12CH     1.255 -1.583
4415.680 12CH     2.856 -4.095
4415.695 13CH     1.618 -1.905
4415.703    W I   2.787 +0.130
4415.721 12CH     2.743 -1.175
4415.734 12CH     2.514 -4.090
4415.734 13CH     3.285 -4.930
4415.743   Ta I   0.750 -1.550
4415.758 13CH     1.247 -3.607
4415.770   CN     1.114 -4.965
4415.777 12CH     1.618 -1.949
4415.789 12CH     1.444 -3.822
4415.814 12CH     2.856 -1.255
4415.816 12CH     2.743 -4.090
4415.824   Re I   1.867 -1.000
4415.830 13CH     2.146 -3.873
4415.847 12CH     2.514 -1.554
4415.851 13CH     2.856 -4.095
4415.852   NH     3.021 -4.384
4415.877 12CH     0.558 -4.375
4415.884 13CH     1.758 -1.799
4415.908 12CH     1.725 -1.836
4415.918 12CH     1.444 -1.371
4415.945 12CH     2.856 -1.266
4415.974 12CH     2.633 -4.014
4416.003 12CH     1.725 -3.591
4416.003 12CH     1.247 -1.827
4416.018   CN     1.798 -4.846
4416.044 12CH     1.618 -3.369
4416.066 12CH     1.725 -1.813
4416.068 13CH     1.444 -3.822
4416.070 12CH     1.247 -3.607
4416.073   CN     0.878 -4.048
4416.081 12CH     2.633 -0.913
4416.083   NH     3.009 -4.477
4416.097 13CH     0.837 -4.427
4416.099   Mn I   3.133 -3.616
4416.127   Tm I   4.030 -1.920
4416.128 12CH     1.618 -1.949
4416.132 12CH     2.633 -0.924
4416.134 12CH     1.618 -1.905
4416.167 13CH     3.024 -4.930
4416.212 13CH     1.323 -2.405
4416.226 12CH     1.247 -1.796
4416.237   Th I   1.311 -1.201
4416.240 12CH     2.633 -4.014
4416.250   Tb I   0.126 -1.090
4416.292 12CH     1.758 -1.817
4416.301   Cr I   3.122 -4.489
4416.316 13CH     1.955 -3.873
4416.318   Tm I   3.955 -1.670
4416.325 13CH     1.758 -3.639
4416.337 13CH     2.743 -4.090
4416.353 12CH     1.618 -3.369
4416.359 13CH     1.598 -1.990
4416.396   Nb I   1.490 -1.340
4416.396   Ce I   1.406 -1.500
4416.418   Tm I   3.848 -3.040
4416.426   Ca I   4.554 -4.623
4416.442 12CH     1.618 -1.905
4416.444 12CH     1.758 -3.639
4416.449   Cr II  5.662 -4.333
4416.455   Fe I   4.593 -3.956
4416.468    V I   2.359 -2.865
4416.468    V I   0.267 -0.810
4416.468   Fe II  7.693 -3.266
4416.478   Co I   2.787 -2.320
4416.491 13CH     1.323 -2.405
4416.493 13CH     1.323 -3.357
4416.495 13CH     1.248 -1.827
4416.503 12CH     0.837 -4.427
4416.505 12CH     1.758 -1.799
4416.519 13CH     1.598 -3.303
4416.530   Ti I   1.873 -0.292
4416.536    V II  7.951 -2.250
4416.570    V II  6.534 -1.943
4416.573 13CH     1.758 -1.817
4416.576   Co I   2.718 -4.137
4416.597 13CH     1.248 -1.796
4416.600   Ti I   2.396 -2.091
4416.624 13CH     1.598 -1.990
4416.630 13CH     2.633 -0.924
4416.636 13CH     2.633 -0.913
4416.639 13CH     2.129 -3.971
4416.647   CN     0.845 -3.939
4416.663    V I   1.351 -1.443
4416.665 13CH     1.323 -2.316
4416.680 12CH     0.785 -2.169
4416.694 12CH     0.786 -4.504
4416.723 12CH     0.785 -4.526
4416.735 13CH     1.758 -1.799
4416.737 12CH     0.786 -2.121
4416.747 13CH     1.598 -3.303
4416.760 13CH     3.028 -4.930
4416.772 13CH     1.323 -3.357
4416.799 13CH     1.598 -1.938
4416.809 12CH     3.285 -2.050
4416.821   Ce I   1.212 -1.030
4416.830   Fe II  2.778 -2.602
4416.837    V I   1.955 -1.139
4416.845   Th I   1.216 -0.910
4416.849   Tm I   4.364 -2.370
4416.862 13CH     0.838 -4.427
4416.863   Tm I   4.329 -3.520
4416.879   Nd I   0.559 -0.950
4416.900   Ce I   0.529 -0.690
4416.907 13CH     1.324 -2.316
4416.930 13CH     1.248 -3.607
4416.939   Mo I   2.934 -2.198
4416.942   NH     2.816 -4.959
4416.946 12CH     1.323 -2.405
4416.963 12CH     3.285 -4.930
4416.964   Fe I   4.220 -2.483
4416.973   NH     3.021 -4.343
4416.974    O II 23.419 -0.077
4417.016 13CH     2.052 -1.127
4417.017   CN     1.039 -4.170
4417.028 13CH     1.598 -1.938
4417.028   Fe I   4.593 -2.842
4417.074   Yb I   4.597 -3.100
4417.088 12CH     1.323 -3.357
4417.145 12CH     3.285 -2.040
4417.151 12CH     1.598 -1.990
4417.176 12CH     1.248 -1.827
4417.219   Mo I   3.318 -1.568
4417.221 12CH     1.758 -1.817
4417.225 12CH     1.323 -2.405
4417.237 13CH     1.793 -3.691
4417.242   Cr I   5.217 -1.531
4417.242 12CH     1.248 -3.607
4417.260   CN     1.114 -4.959
4417.268 12CH     0.838 -4.427
4417.272 13CH     1.656 -3.789
4417.273   Ti I   1.887 -0.020
4417.288    V I   1.218 -2.761
4417.295 12CH     1.758 -3.639
4417.306   Fe I   3.211 -3.729
4417.309 12CH     1.248 -1.796
4417.313 13CH     3.179 -3.946
4417.320   NH     3.003 -2.484
4417.332 13CH     2.372 -3.994
4417.343   Cr I   3.845 -2.664
4417.354   Tm I   4.368 -2.910
4417.356 12CH     1.758 -1.799
4417.358   Hf I   1.891 -1.000
4417.367 12CH     1.323 -3.357
4417.389   Co I   3.067 -1.087
4417.390   CN     0.886 -3.516
4417.410 13CH     2.246 -1.101
4417.416 12CH     1.598 -1.990
4417.423   CN     0.886 -4.719
4417.426 12CH     1.323 -2.316
4417.431    Y I   2.013 -1.120
4417.441   Ti I   2.408 -1.029
4417.449 13CH     2.052 -1.139
4417.449 13CH     1.793 -1.803
4417.459 13CH     1.314 -1.550
4417.465 12CH     1.598 -3.303
4417.481 13CH     1.314 -1.564
4417.485   Co II  5.068 -2.298
4417.497   Sr I   6.950 -1.658
4417.527 12CH     3.028 -2.146
4417.529 13CH     2.246 -1.113
4417.565   CN     0.836 -4.429
4417.568 12CH     1.598 -1.938
4417.570   Sm I   0.485 -0.870
4417.578 13CH     2.517 -1.554
4417.588    V I   2.581 -4.163
4417.592   CN     0.836 -3.958
4417.635 13CH     1.656 -1.425
4417.656 13CH     2.129 -1.127
4417.668 12CH     1.324 -2.316
4417.676 13CH     1.793 -1.788
4417.680 12CH     3.028 -2.157
4417.682 13CH     1.600 -1.318
4417.685   CN     0.956 -3.678
4417.693 12CH     1.598 -3.303
4417.697   NH     3.003 -2.484
4417.711   CN     0.875 -4.701
4417.713   Ti II  1.165 -1.190
4417.741   CN     0.812 -4.792
4417.743   CN     0.876 -3.516
4417.762 13CH     1.600 -1.334
4417.762   Mn I   5.349 -3.084
4417.764   Co I   2.542 -2.109
4417.774   Cr I   4.411 -3.876
4417.793 13CH     1.541 -3.158
4417.793 13CH     1.541 -3.158
4417.797 12CH     1.598 -1.938
4417.797 13CH     2.517 -1.569
4417.802   Ca I   4.131 -4.334
4417.805   Yb I   6.562 -2.650
4417.811 12CH     3.028 -4.930
4417.811 13CH     1.656 -1.409
4417.822 12CH     2.129 -1.127
4417.826 13CH     0.227 -4.309
4417.850 13CH     2.129 -1.112
4417.857 12CH     2.372 -3.994
4417.881 13CH     3.285 -2.050
4417.894 12CH     2.129 -3.874
4417.909   Hf I   0.699 -1.520
4417.920 13CH     2.856 -1.266
4417.922 12CH     2.129 -3.971
4417.926 12CH     2.052 -1.127
4417.934 12CH     2.372 -1.481
4417.934 13CH     2.856 -1.255
4417.951   Cr II  8.264 -4.524
4417.961   Co I   4.049 -1.545
4417.973    V I   2.359 -2.850
4417.983   Co I   3.279 -4.230
4417.994 12CH     2.129 -1.112
4418.015   Yb I   7.064 -3.410
4418.017 13CH     3.024 -1.817
4418.023 12CH     2.372 -1.495
4418.024   Fe I   4.301 -3.959
4418.061   Ce I   1.251 -1.530
4418.070 12CH     1.793 -1.803
4418.070 13CH     1.314 -3.784
4418.100   Dy I   0.928 -1.930
4418.103 12CH     1.314 -3.784
4418.125 12CH     0.227 -4.309
4418.127   Yb I   7.198 -1.380
4418.133   CN     0.934 -3.695
4418.144 13CH     1.581 -2.037
4418.170 12CH     2.052 -3.873
4418.174 13CH     0.521 -2.765
4418.174 13CH     1.656 -3.669
4418.195 12CH     1.314 -1.564
4418.209 12CH     1.314 -1.550
4418.209   Ca I   6.027 -4.546
4418.211 12CH     1.793 -3.691
4418.212   CN     1.062 -3.927
4418.219 13CH     1.794 -3.691
4418.224   Fe I   4.593 -3.988
4418.238 12CH     1.656 -1.425
4418.246   Hf I   1.114 -1.590
4418.269 12CH     1.793 -1.788
4418.279 12CH     2.246 -3.873
4418.279 13CH     1.522 -1.335
4418.293 12CH     1.656 -3.669
4418.293   Ce I   0.232 -2.870
4418.297 13CH     3.285 -2.040
4418.303 13CH     3.024 -1.806
4418.314   Si I   5.082 -2.124
4418.320 12CH     3.024 -1.817
4418.331   Ti II  1.237 -1.965
4418.336 13CH     1.581 -2.037
4418.344 12CH     2.052 -1.139
4418.347 12CH     2.246 -1.101
4418.359 12CH     1.656 -3.789
4418.374   NH     2.989 -4.446
4418.377 13CH     0.521 -2.702
4418.377 13CH     2.633 -4.014
4418.386   Fe II  7.717 -3.847
4418.390 13CH     1.581 -3.228
4418.414 12CH     1.656 -1.409
4418.416   Yb I   7.005 -2.480
4418.420   Fe I   2.990 -3.189
4418.430 12CH     3.179 -0.761
4418.446    W I   2.533 -0.660
4418.447 12CH     1.600 -3.822
4418.448   Fe I   4.593 -3.533
4418.453 12CH     2.246 -1.113
4418.453   CN     0.936 -4.515
4418.461 12CH     3.276 -1.106
4418.461 12CH     3.024 -4.930
4418.463 12CH     3.024 -4.930
4418.467   Co II  7.611 -1.347
4418.477    V I   1.804 -1.796
4418.478 12CH     3.276 -1.116
4418.482 13CH     0.521 -4.455
4418.492   Tm I   4.433 -3.620
4418.496   Sc I   2.608 -3.132
4418.519   Fe I   4.593 -2.954
4418.519 13CH     1.794 -1.803
4418.535 12CH     1.600 -1.318
4418.551 13CH     1.581 -3.228
4418.553   Fe I   4.638 -3.521
4418.561   Fe I   4.446 -4.196
4418.564 12CH     3.179 -3.946
4418.564 13CH     2.372 -1.481
4418.574 13CH     2.372 -1.495
4418.575   CN     0.878 -4.041
4418.577   CN     0.948 -3.703
4418.586 12CH     1.600 -1.334
4418.595 13CH     1.523 -1.352
4418.599 12CH     3.276 -4.014
4418.601   Tm I   3.766 -2.230
4418.603 12CH     3.024 -1.806
4418.617   CN     0.948 -4.508
4418.658 13CH     1.794 -1.788
4418.660 13CH     1.581 -1.975
4418.662   Th I   2.085 -0.919
4418.674 12CH     1.541 -3.158
4418.674 12CH     1.541 -3.158
4418.703   Er I   0.890 -0.041
4418.707 12CH     3.179 -3.946
4418.732   CN     1.039 -4.162
4418.763 13CH     1.657 -3.789
4418.777 13CH     1.290 -4.556
4418.780   Ce I   0.864 +0.280
4418.793 13CH     1.600 -3.822
4418.806 13CH     0.228 -4.309
4418.820 13CH     1.581 -1.975
4418.842 12CH     3.179 -0.771
4418.867 13CH     2.129 -3.874
4418.878   Cr I   4.778 -3.181
4418.899   Fe I   4.559 -3.414
4418.912 13CH     1.291 -4.556
4418.926   Tm I   3.955 -1.240
4418.950   NH     2.989 -4.421
4418.950   Fe I   4.256 -2.076
4418.957   Fe II  7.946 -1.848
4418.959 12CH     1.581 -2.037
4418.976 13CH     2.517 -4.090
4419.029   Gd I   0.492 -0.700
4419.056   Fe I   4.607 -2.320
4419.092   Fe I   4.387 -2.710
4419.100   Cr I   3.011 -2.293
4419.103 12CH     1.522 -1.335
4419.105 12CH     0.228 -4.309
4419.107 13CH     2.052 -3.873
4419.127   Sc I   3.083 -4.195
4419.140 12CH     1.794 -1.803
4419.141   La I   2.058 -0.623
4419.150 12CH     1.581 -2.037
4419.193 12CH     1.794 -3.691
4419.244 13CH     1.657 -1.425
4419.250    W I   2.458 -0.660
4419.252 12CH     1.794 -1.788
4419.252   Yb I   7.411 -1.780
4419.256 12CH     1.523 -3.822
4419.256    V I   2.578 -0.913
4419.283   Ce I   1.676 -2.420
4419.291   Ce I   0.704 -1.320
4419.303 13CH     1.657 -1.409
4419.309    V I   1.064 -3.665
4419.313   Ce I   0.709 -2.690
4419.330   Fe I   3.635 -2.910
4419.334   Sm I   0.036 -0.319
4419.336 12CH     1.581 -3.228
4419.369 13CH     2.246 -3.873
4419.391 12CH     1.523 -1.352
4419.396 13CH     3.278 -2.889
4419.434   Ca I   4.780 -3.367
4419.444   Nb I   0.657 -0.860
4419.453 12CH     1.581 -1.975
4419.459 12CH     1.290 -4.556
4419.496 12CH     1.581 -3.228
4419.547   Ta I   0.752 -1.990
4419.566 13CH     1.523 -3.822
4419.568 12CH     2.517 -1.554
4419.594 12CH     1.291 -4.556
4419.594    V II  6.187 -2.754
4419.608   Er I   1.683 +0.088
4419.613 12CH     1.581 -1.975
4419.619   NH     2.963 -4.550
4419.635 13CH     1.832 -3.750
4419.643   Ce I   1.924 -1.560
4419.661   Pr I   1.371 +0.015
4419.686 12CH     2.517 -1.569
4419.686 13CH     3.276 -4.014
4419.688   Fe II  7.695 -3.631
4419.731   Mo I   2.523 -2.616
4419.760 12CH     2.517 -4.090
4419.774   Mn I   4.726 -0.300
4419.783 13CH     1.657 -3.669
4419.791   Fe I   3.301 -2.793
4419.795   Sc I   2.338 -2.244
4419.836   Nb I   0.267 -1.770
4419.843   Fe I   3.301 -3.593
4419.848 12CH     1.657 -1.425
4419.850 13CH     1.315 -1.550
4419.852 12CH     1.657 -3.789
4419.858   Tm I   4.355 -2.360
4419.862   Tm I   3.247 -1.750
4419.873 13CH     3.278 -2.899
4419.885   Na I   2.102 -2.783
4419.889 13CH     1.832 -1.792
4419.902 12CH     1.657 -3.669
4419.906 12CH     1.657 -1.409
4419.911   Ce I   0.709 -1.530
4419.930    V I   0.275 -1.340
4419.944   Mn I   3.135 -3.854
4420.008 13CH     3.179 -0.761
4420.011   Fe I   4.593 -4.993
4420.029 13CH     1.315 -1.564
4420.068   Fe I   4.608 -4.121
4420.097   Nd I   0.293 -0.500
4420.098   NH     2.963 -4.530
4420.104 13CH     1.832 -1.782
4420.118   CN     0.855 -3.913
4420.120    V I   0.267 -5.000
4420.147 13CH     2.150 -1.114
4420.155 13CH     3.024 -4.930
4420.157   NH     2.989 -4.375
4420.242 13CH     2.636 -4.014
4420.248   NH     2.944 -4.998
4420.274   CN     1.062 -3.915
4420.280   Fe I   4.500 -1.300
4420.313 13CH     3.179 -0.771
4420.330 13CH     1.566 -2.094
4420.336   Cr I   3.122 -2.308
4420.340 13CH     2.131 -3.971
4420.397 12CH     0.521 -2.765
4420.398   Ce I   0.521 -3.160
4420.407   CN     0.936 -4.509
4420.411   Co I   3.930 -1.301
4420.420 12CH     0.521 -4.455
4420.440   Zr I   1.366 -0.260
4420.446   Nb I   0.267 -1.840
4420.459 13CH     1.567 -2.094
4420.461   Fe I   4.549 -2.321
4420.463 12CH     3.137 -4.693
4420.466    W I   2.387 -0.500
4420.468   Os I   0.000 -1.530
4420.483 12CH     1.832 -1.792
4420.511   Ca I   6.028 -3.996
4420.516   Nd I   0.321 -1.674
4420.520   Sm I   0.333 -0.430
4420.525   NH     2.944 -4.975
4420.549   Fe I   3.301 -3.684
4420.586 13CH     2.151 -1.126
4420.600 12CH     1.315 -1.550
4420.614 12CH     1.832 -3.750
4420.620 13CH     1.315 -3.784
4420.628   Nb I   0.049 -1.340
4420.630    V I   1.711 -1.982
4420.653 12CH     1.315 -3.784
4420.653 12CH     0.521 -2.702
4420.661   Sc II  0.618 -2.270
4420.669 12CH     1.832 -1.782
4420.692 13CH     1.567 -3.137
4420.730   NH     2.963 -4.500
4420.733   Mo I   2.260 -2.190
4420.745 12CH     1.315 -1.564
4420.749   Co I   4.049 -3.462
4420.759 13CH     1.832 -3.750
4420.759   CN     0.898 -3.495
4420.794   CN     0.898 -4.727
4420.796 13CH     1.567 -3.137
4420.818   CN     0.845 -4.435
4420.846   CN     0.846 -3.930
4420.849   Co I   3.732 -1.409
4420.855   Ru I   1.087 -1.760
4420.885   Fe I   4.231 -3.763
4420.912   Ar II 16.457 -1.440
4420.956    V I   2.583 -3.714
4420.962 13CH     1.567 -2.017
4420.964   Lu I   2.661 +0.330
4420.968   Ti I   3.128 -3.490
4420.968   Cr I   3.111 -3.289
4420.974 13CH     3.289 -4.930
4421.007   Fe I   4.283 -3.472
4421.030   CN     1.177 -4.424
4421.065 13CH     1.567 -2.017
4421.071 12CH     2.150 -1.114
4421.075   CN     0.820 -4.792
4421.080   Ce I   0.357 -3.210
4421.102   Fe II  9.688 -3.377
4421.103    V II  5.795 -2.554
4421.107 12CH     3.278 -2.889
4421.107   Cr I   3.847 -3.928
4421.108 13CH     1.832 -1.792
4421.119   Fe I   3.640 -4.491
4421.126   Sm I   0.378 -0.490
4421.132 13CH     1.289 -1.790
4421.133   Ce I   0.933 -1.270
4421.139   Ce I   2.373 -1.490
4421.141   Tm I   4.606 -2.260
4421.167 12CH     1.566 -2.094
4421.181 13CH     1.080 -4.491
4421.191 13CH     1.683 -1.301
4421.201   Ni II  8.775 -3.612
4421.212 13CH     3.028 -4.930
4421.220   Pr I   0.372 -0.813
4421.228 13CH     1.832 -1.782
4421.236   Co II  8.594 -3.327
4421.240   Gd I   1.314 -0.360
4421.265   Cr I   3.111 -2.843
4421.275 13CH     1.683 -1.317
4421.282   NH     2.959 -4.488
4421.296 12CH     1.567 -2.094
4421.310 13CH     1.289 -1.762
4421.318   Ce I   1.339 -1.920
4421.324 12CH     2.151 -3.873
4421.340   Co I   2.928 -1.378
4421.375   Cr I   3.111 -3.323
4421.379   Ca I   5.741 -3.730
4421.404   Tm I   4.480 -1.710
4421.408 13CH     3.137 -4.693
4421.414   Ce I   3.077 -2.750
4421.437 12CH     2.636 -0.913
4421.453   Ti I   2.427 -0.892
4421.460 12CH     2.897 -4.693
4421.460 13CH     2.346 -1.089
4421.461   Ru I   1.063 -1.440
4421.474   Tm I   4.435 -1.850
4421.496   Cr I   3.887 -2.715
4421.498 12CH     2.151 -1.126
4421.521 12CH     3.278 -2.899
4421.552 13CH     2.131 -1.112
4421.557    V I   0.275 -0.770
4421.564   Cr II  8.273 -1.951
4421.574   CN     0.976 -3.678
4421.578 13CH     2.346 -1.101
4421.595 12CH     2.636 -4.014
4421.599 13CH     1.289 -3.613
4421.621 13CH     2.131 -1.127
4421.625 12CH     2.131 -3.971
4421.636 12CH     1.567 -3.137
4421.672 13CH     1.080 -4.491
4421.676   Ni I   3.480 -4.195
4421.690   Ti I   3.154 -3.797
4421.695 12CH     2.636 -4.014
4421.697 12CH     2.131 -1.112
4421.703 12CH     1.832 -1.792
4421.706   Fe I   4.607 -3.816
4421.707   Ca I   5.741 -3.280
4421.713 12CH     1.080 -4.491
4421.738 12CH     1.832 -3.750
4421.740 12CH     1.567 -3.137
4421.752   Ti I   2.239 -0.326
4421.777 12CH     1.567 -2.017
4421.787 12CH     2.131 -1.127
4421.793 12CH     1.832 -1.782
4421.830 13CH     1.603 -1.318
4421.840   CN     0.961 -3.687
4421.846 12CH     1.289 -1.790
4421.854 12CH     2.636 -0.924
4421.859 12CH     2.131 -3.874
4421.868   Tm I   3.936 -1.630
4421.881 12CH     1.567 -2.017
4421.882   CN     0.961 -4.516
4421.910 12CH     1.289 -3.613
4421.938   Ti II  2.061 -1.663
4421.939   NH     2.959 -4.461
4421.973   Co I   3.409 -3.225
4421.988 12CH     1.683 -3.822
4421.992 13CH     2.636 -0.913
4422.002 13CH     1.703 -3.801
4422.003   Tm I   4.110 -3.030
4422.048   Th I   1.337 -0.540
4422.050   Fe I   4.500 -1.600
4422.057 12CH     1.289 -1.762
4422.058   Cr I   3.888 -2.899
4422.059   Mo I   2.276 -1.801
4422.061 13CH     1.344 -2.285
4422.067   Yb I   6.877 -2.440
4422.075 12CH     1.683 -1.301
4422.080   Fe I   4.652 -4.284
4422.088   Co II  8.562 -2.323
4422.127   Ce I   0.969 -3.340
4422.129 12CH     1.683 -1.317
4422.133 13CH     3.276 -1.116
4422.145   Yb I   6.660 -1.810
4422.145   Cr I   3.556 -1.846
4422.155   Mn I   4.354 -2.111
4422.165 13CH     1.603 -1.334
4422.178   CN     0.897 -4.037
4422.194    V I   1.711 -2.705
4422.204 12CH     1.080 -4.491
4422.206 12CH     3.289 -4.930
4422.211   Ca I   5.832 -4.506
4422.231    V I   1.853 -1.185
4422.240   Tm I   4.329 -1.630
4422.249   Hf I   1.306 -1.700
4422.277   Ce I   0.464 -3.830
4422.300   Tm I   2.318 -0.990
4422.329 13CH     3.276 -1.106
4422.337 13CH     2.151 -3.873
4422.343 12CH     2.346 -3.873
4422.348 13CH     1.344 -3.388
4422.352 13CH     2.636 -0.924
4422.372 13CH     1.683 -3.822
4422.388 12CH     3.289 -2.040
4422.393 13CH     1.376 -1.525
4422.407   Gd I   0.027 -0.116
4422.409 13CH     1.703 -1.409
4422.411 12CH     2.346 -1.089
4422.419   Mn I   4.685 -4.375
4422.425 13CH     1.376 -1.547
4422.426   Ni I   3.306 -2.744
4422.431 13CH     1.344 -2.285
4422.442 13CH     1.344 -2.212
4422.468    V I   1.712 -2.620
4422.472 13CH     1.290 -1.790
4422.474    V I   1.860 -2.781
4422.511 12CH     3.289 -2.050
4422.514   Er I   2.212 -0.187
4422.517 12CH     2.346 -1.101
4422.523   Cr II  8.264 -3.723
4422.550 13CH     1.290 -1.762
4422.568   Fe I   2.843 -1.115
4422.581 13CH     1.703 -1.396
4422.591    Y I   0.104 -1.270
4422.591    Y I   0.104 -1.270
4422.613   Mn I   4.354 -1.118
4422.618   Ti I   1.969 -4.374
4422.637   Ce I   3.217 -3.980
4422.646   Ce I   0.893 -1.720
4422.677 13CH     2.768 -2.195
4422.685 12CH     1.603 -1.318
4422.689   Cr I   3.556 -0.400
4422.703 13CH     1.872 -3.816
4422.711   CN     1.177 -4.415
4422.718 13CH     1.344 -3.388
4422.767 13CH     1.344 -2.212
4422.783   Th I   0.231 -2.549
4422.806 13CH     2.897 -4.693
4422.816 13CH     2.768 -2.183
4422.819   Ti I   1.067 -1.081
4422.822   Yb I   5.621 -1.910
4422.824 12CH     1.344 -2.285
4422.834 13CH     2.131 -3.874
4422.842   Mo I   3.164 -1.352
4422.851 12CH     1.603 -3.822
4422.853   Ni I   4.088 -1.894
4422.878   Tm I   4.110 -1.430
4422.883 13CH     1.555 -2.168
4422.899   Tm I   4.469 -3.040
4422.939 13CH     1.290 -3.613
4422.945 12CH     1.344 -3.388
4422.959 13CH     1.555 -2.168
4422.988 13CH     1.703 -3.731
4422.989   Ni I   3.679 -1.577
4422.990 12CH     1.603 -1.334
4423.000 13CH     1.872 -1.785
4423.012 13CH     3.179 -3.946
4423.014 12CH     1.703 -1.409
4423.052   Mo I   2.646 -1.757
4423.057 13CH     1.376 -3.793
4423.068 12CH     1.703 -3.731
4423.074 13CH     2.976 -4.090
4423.076 12CH     1.376 -3.793
4423.098    V I   2.708 -2.424
4423.128   Fe II  7.697 -4.737
4423.128   Yb I   5.828 -2.470
4423.129 12CH     1.703 -3.801
4423.141   Fe I   2.990 -2.640
4423.157   Co II  8.599 -4.494
4423.176 12CH     1.376 -1.547
4423.178 12CH     1.376 -1.525
4423.184 12CH     1.703 -1.396
4423.186 12CH     1.290 -1.790
4423.191   Ce I   1.254 -3.000
4423.194 12CH     1.344 -2.285
4423.198 13CH     1.603 -3.822
4423.200   Mn I   4.354 -3.428
4423.208    V I   1.081 -0.940
4423.211 13CH     1.872 -1.779
4423.212   Tm I   4.368 -2.030
4423.225   Yb I   5.450 -3.340
4423.235 12CH     1.344 -2.212
4423.239   Ti II  1.231 -2.672
4423.244   Fe I   4.415 -2.808
4423.246   Na I   2.104 -2.482
4423.249   NH     2.959 -4.410
4423.250 12CH     1.290 -3.613
4423.278    V I   3.371 -4.441
4423.297 12CH     1.290 -1.762
4423.314   Cr I   3.013 -1.730
4423.315 12CH     1.344 -3.388
4423.352 13CH     3.028 -1.806
4423.373   Fe II  7.653 -3.950
4423.382   Sm I   0.036 -1.244
4423.415   Co I   3.812 -3.897
4423.419 13CH     1.555 -3.019
4423.442   Ce I   0.000 -0.668
4423.453   Ti I   2.305 -4.625
4423.475   Fe II  7.717 -4.577
4423.476 13CH     1.555 -3.019
4423.491 13CH     3.028 -1.817
4423.511 12CH     3.028 -4.930
4423.517 13CH     2.346 -3.873
4423.520   Tm I   3.631 -2.970
4423.536 13CH     0.597 -4.379
4423.542 13CH     3.289 -2.040
4423.560 12CH     1.344 -2.212
4423.566 12CH     1.872 -1.785
4423.584   Fe II  9.100 -3.436
4423.585 13CH     3.289 -2.050
4423.589   Cr I   3.857 -0.580
4423.594   Fe I   3.943 -4.011
4423.595    V I   1.950 -1.310
4423.605   Cr II  5.871 -4.495
4423.609   Mo I   2.260 -0.864
4423.615   Cr I   3.375 -2.425
4423.638   CN     1.052 -4.919
4423.654 12CH     3.028 -1.806
4423.655   Tm I   3.102 -1.880
4423.655   Tm I   3.295 -2.450
4423.661 13CH     1.704 -3.801
4423.670   CN     0.976 -3.667
4423.673   Ce I   1.058 -0.360
4423.681   CN     0.865 -3.888
4423.689 12CH     1.872 -3.816
4423.697 13CH     1.555 -2.067
4423.715   Fe I   4.301 -4.799
4423.744 12CH     1.555 -2.168
4423.744 12CH     1.872 -1.779
4423.753 13CH     1.555 -2.067
4423.762    W I   2.833 -0.100
4423.795 12CH     3.028 -1.817
4423.795 13CH     2.250 -1.101
4423.813   Tm I   2.556 -3.610
4423.820 12CH     1.555 -2.168
4423.841   Fe I   3.654 -1.740
4423.865   Nb I   2.086 -0.670
4423.893   La I   1.230 +0.270
4423.894 12CH     0.597 -4.379
4423.898 12CH     2.976 -1.397
4423.911    V I   2.638 -0.131
4423.937 12CH     3.028 -4.930
4423.941   Ti I   2.495 -2.599
4423.950    V I   2.581 -1.850
4423.970   Cr I   5.226 -1.431
4423.971 13CH     1.873 -3.816
4423.972   Tm I   3.860 -1.660
4424.001   Mo I   3.717 -1.466
4424.009   NH     2.931 -4.534
4424.034    V I   1.712 -4.765
4424.045 12CH     2.976 -4.090
4424.068   Fe I   3.639 -2.800
4424.075   Cr I   2.915 -1.080
4424.078   Ca I   5.453 -4.834
4424.096   Gd I   1.172 -1.170
4424.104 13CH     2.636 -4.014
4424.124   CN     0.898 -4.718
4424.134   Ce I   1.796 -1.140
4424.139   CN     0.855 -4.441
4424.159   CN     0.898 -3.476
4424.168   CN     0.855 -3.903
4424.170 12CH     2.976 -1.386
4424.171   Tm I   3.958 -2.000
4424.173   Co II  5.208 -4.713
4424.188   Fe I   3.547 -2.500
4424.191   Mo I   2.070 -2.286
4424.196 13CH     1.704 -1.409
4424.239 13CH     2.250 -1.113
4424.241 13CH     1.704 -1.396
4424.257   Co II  5.055 -4.212
4424.278   Cr I   3.011 -0.800
4424.287   Ce I   1.676 -1.420
4424.289   CN     0.910 -3.476
4424.316   Ce I   1.296 -1.210
4424.325   CN     0.910 -4.735
4424.337   Sm I   0.485 +0.140
4424.345   CN     1.085 -3.918
4424.362 12CH     1.555 -3.019
4424.376 13CH     1.873 -1.785
4424.383   Ti I   2.427 -0.641
4424.407 13CH     2.768 -4.930
4424.411 13CH     0.840 -4.514
4424.419 12CH     1.555 -3.019
4424.450   NH     2.920 -4.578
4424.461   Tm I   3.295 -2.430
4424.480 13CH     1.873 -1.779
4424.494   Cr I   2.987 -1.834
4424.535 12CH     1.555 -2.067
4424.547   Ce I   1.206 -0.600
4424.548 13CH     2.300 -4.693
4424.558   CN     0.828 -4.793
4424.568    V I   1.376 -1.463
4424.570   Er I   0.624 -0.056
4424.584 12CH     2.768 -2.195
4424.591 12CH     1.555 -2.067
4424.603 13CH     2.976 -1.397
4424.606   CN     0.897 -4.029
4424.629    V II  1.805 -2.320
4424.642 13CH     0.597 -4.379
4424.660 12CH     3.280 -1.106
4424.676   Tm I   4.324 -2.620
4424.693 12CH     2.768 -4.930
4424.734 12CH     2.250 -1.101
4424.760   NH     2.931 -4.505
4424.776 13CH     1.704 -3.731
4424.778   Tm I   3.744 -2.410
4424.789 12CH     1.704 -3.801
4424.792   Ru I   1.461 -1.720
4424.793 12CH     3.569 -2.528
4424.799 12CH     3.280 -4.014
4424.801 12CH     1.704 -1.409
4424.813   CN     0.961 -3.665
4424.821 12CH     2.768 -2.183
4424.838   Ni I   4.165 -4.201
4424.844 12CH     1.704 -1.396
4424.850 12CH     3.569 -2.537
4424.856 12CH     1.704 -3.731
4424.864 12CH     3.140 -4.693
4424.868   Ni I   3.465 -3.291
4424.894   CN     1.066 -4.162
4424.907 13CH     1.767 -1.285
4424.942 12CH     1.873 -1.785
4424.944 13CH     2.204 -3.971
4424.948 13CH     2.976 -1.386
4424.958 12CH     1.873 -3.816
4424.970   Ta I   2.560 -0.630
4424.974   NH     2.920 -4.557
4424.983 13CH     1.377 -1.525
4424.991 12CH     2.250 -3.873
4424.995 13CH     1.767 -1.300
4425.001 12CH     0.597 -4.379
4425.011   Gd I   1.531 +0.361
4425.013 12CH     1.873 -1.779
4425.032 13CH     0.840 -2.121
4425.061 13CH     0.840 -2.074
4425.097 12CH     3.280 -1.116
4425.105   Ce I   0.893 -2.230
4425.108   CN     1.146 -4.959
4425.128   Cr I   3.104 -1.955
4425.165 12CH     2.250 -1.113
4425.185 13CH     1.377 -1.547
4425.237   Cr I   4.575 -2.967
4425.277   Sc I   2.338 -1.791
4425.333   Ce I   1.296 -3.120
4425.364   Tm I   3.934 -2.090
4425.420   Sc I   3.101 -1.677
4425.440   Ca I   1.879 -0.358
4425.448   Fe I   4.638 -3.549
4425.486   Si I   4.954 -2.622
4425.519   Cr I   4.411 -3.989
4425.547 13CH     1.685 -1.301
4425.571 13CH     2.441 -3.994
4425.585 13CH     0.872 -4.430
4425.595   Cr I   3.375 -2.478
4425.611   Ce I   1.412 -1.890
4425.625   Fe I   4.260 -3.141
4425.634 13CH     3.028 -4.930
4425.658   Fe I   3.573 -2.654
4425.658   NH     2.920 -4.525
4425.661   Ce I   3.750 -0.870
4425.677   Fe I   3.640 -4.836
4425.682 13CH     0.840 -4.536
4425.696 12CH     2.900 -4.693
4425.704    V I   1.351 -2.035
4425.708 13CH     1.546 -2.280
4425.720    V I   1.849 -1.333
4425.735 12CH     1.767 -3.822
4425.745 13CH     1.546 -2.280
4425.751   Fe I   3.266 -3.189
4425.769 12CH     1.377 -1.525
4425.810 13CH     3.140 -4.693
4425.818 13CH     1.377 -3.793
4425.822 12CH     1.767 -1.285
4425.823   Ti I   1.067 -1.712
4425.837 12CH     1.377 -3.793
4425.879   Fe I   3.640 -4.901
4425.880 12CH     1.767 -1.300
4425.888 13CH     3.280 -4.014
4425.892   Ni I   4.538 -3.517
4425.894 13CH     1.686 -1.317
4425.902    W I   2.267 -0.920
4425.927   Ce I   1.274 -2.360
4425.937 12CH     1.377 -1.547
4425.960   Tm I   1.893 -1.120
4425.972 12CH     2.441 -1.482
4425.979   Ti II  5.031 -3.410
4425.980   Sm I   0.434 -1.920
4426.001   Ar II 16.749 +0.158
4426.002    V I   0.287 -0.920
4426.021 12CH     0.872 -4.430
4426.029 13CH     2.204 -1.112
4426.050   Ti I   1.879 -0.340
4426.082 12CH     2.441 -3.994
4426.084 13CH     2.250 -3.873
4426.127   Cr I   3.422 -3.658
4426.145   Gd I   0.382 -1.580
4426.149 12CH     2.300 -4.693
4426.161 13CH     1.767 -3.822
4426.163 12CH     2.441 -1.468
4426.174 12CH     2.204 -1.112
4426.190   NH     2.931 -4.449
4426.204 13CH     3.569 -2.537
4426.219 13CH     2.448 -1.078
4426.222   Fe I   4.415 -4.285
4426.229 13CH     2.204 -1.097
4426.235 13CH     3.569 -2.528
4426.251 12CH     2.204 -3.874
4426.274 12CH     2.204 -3.971
4426.275   Ir I   1.225 -1.920
4426.330   Tm I   2.355 -0.800
4426.338   Ti I   3.062 -2.534
4426.341 13CH     2.448 -1.089
4426.351 12CH     2.204 -1.097
4426.353   Cr I   4.778 -2.859
4426.370   Ca I   4.131 -4.211
4426.372   CN     0.961 -4.506
4426.409   CN     1.085 -3.907
4426.425   Cr I   2.987 -2.981
4426.433 12CH     1.685 -1.301
4426.477   NH     2.889 -4.995
4426.484 13CH     1.916 -3.840
4426.496 13CH     0.873 -4.430
4426.505   NH     2.906 -4.586
4426.518   CN     1.146 -4.952
4426.549    V I   2.332 -2.195
4426.562   Ce I   1.575 -3.400
4426.566 13CH     1.547 -2.880
4426.570   CN     1.066 -4.155
4426.584 13CH     0.268 -4.312
4426.590 13CH     1.547 -2.880
4426.592 12CH     1.546 -2.280
4426.605 13CH     2.441 -1.482
4426.609 12CH     1.686 -3.822
4426.629 12CH     1.546 -2.280
4426.651   Cr I   5.239 -0.073
4426.653   CN     1.834 -4.845
4426.662   Cr I   2.987 -1.969
4426.670   Mo I   2.499 -0.611
4426.676   Nb I   0.740 -1.480
4426.677    U I   0.584 -1.636
4426.741   Ce I   1.582 -1.610
4426.751 12CH     1.686 -1.317
4426.768   Er I   0.000 -0.995
4426.812   Mn I   4.606 -3.230
4426.812   Mn I   4.345 -3.137
4426.820   Nd I   0.182 -1.750
4426.827 13CH     1.916 -1.782
4426.868 13CH     1.547 -2.126
4426.880 13CH     2.441 -1.468
4426.892 13CH     1.547 -2.126
4426.911 12CH     0.268 -4.312
4426.919    S I   6.860 -2.000
4426.933 12CH     0.873 -4.430
4426.934    U I   0.000 -1.323
4426.956   Ni I   4.165 -3.803
4426.984   Co I   2.874 -2.692
4426.994 13CH     1.686 -3.822
4427.025   Cr I   3.113 -2.551
4427.026   Gd I   1.527 -1.120
4427.029 13CH     1.916 -1.782
4427.045 13CH     2.900 -4.693
4427.069   Ce I   0.417 -0.670
4427.070   Mn I   4.345 -1.546
4427.078 13CH     1.333 -1.758
4427.086 12CH     0.840 -4.514
4427.092 12CH     0.840 -2.121
4427.098   Ti I   1.502 +0.184
4427.119 12CH     2.448 -3.873
4427.128   Ti I   1.067 -2.657
4427.131 12CH     0.840 -2.074
4427.137 12CH     0.840 -4.536
4427.149   Cr II  5.873 -3.547
4427.167   Cr I   2.900 -4.887
4427.184 12CH     2.448 -1.078
4427.205 13CH     1.753 -3.815
4427.208   Ce I   0.709 -1.470
4427.218   Cr II  8.316 -3.889
4427.241 13CH     1.333 -1.732
4427.247    V I   2.678 +0.377
4427.255   Zr I   2.323 +0.380
4427.274    V I   1.853 -2.615
4427.294 12CH     2.448 -1.089
4427.298   Fe I   3.654 -1.126
4427.310   Fe I   0.052 -3.044
4427.315 13CH     2.204 -3.874
4427.360 12CH     1.916 -1.782
4427.365    W I   3.655 +0.026
4427.367   NH     2.906 -4.555
4427.382 13CH     2.979 -4.090
4427.409   Ca I   4.624 -1.742
4427.434   CN     0.875 -3.864
4427.436   Co II  7.980 -2.395
4427.464 13CH     1.440 -1.503
4427.476 12CH     1.916 -3.840
4427.476   Co I   4.058 -2.477
4427.502   Mn II  7.382 -4.330
4427.505 13CH     1.440 -1.523
4427.509 12CH     1.547 -2.880
4427.529 12CH     1.916 -1.782
4427.533 12CH     1.547 -2.880
4427.557   La I   1.782 -0.285
4427.578    V II  1.793 -4.227
4427.580 13CH     1.333 -3.677
4427.580   Sm I   0.248 -1.290
4427.600   Gd I   1.157 -1.040
4427.609 13CH     2.771 -2.183
4427.610   CN     0.865 -4.448
4427.639   Tm I   4.435 -3.390
4427.641   CN     0.865 -3.878
4427.645 13CH     0.557 -2.710
4427.651    U I   0.036 -1.982
4427.654   Th I   1.796 -0.914
4427.660 13CH     1.753 -1.396
4427.706   Cr I   3.013 -2.460
4427.731 12CH     1.547 -2.126
4427.735   Ce I   1.366 -0.820
4427.737 13CH     0.269 -4.312
4427.739 13CH     2.723 -4.014
4427.754 12CH     1.547 -2.126
4427.775   CN     0.997 -3.667
4427.786   Sm I   0.277 -1.810
4427.823 13CH     1.753 -1.386
4427.823 13CH     0.557 -2.651
4427.827 12CH     1.333 -1.758
4427.852 13CH     2.771 -2.195
4427.863   Nd I   0.742 -1.790
4427.882   Ti II  1.243 -3.240
4427.888 12CH     1.333 -3.677
4427.905 13CH     1.917 -3.840
4427.916   Ce I   0.536 -0.440
4427.945   Fe II  9.576 -1.866
4427.972 13CH     1.540 -2.347
4427.972 13CH     1.540 -2.347
4427.990 13CH     0.557 -4.484
4427.992   CN     0.922 -3.457
4427.994   Mg II  9.996 -1.208
4428.023 12CH     1.333 -1.732
4428.029   CN     0.922 -4.743
4428.052 13CH     2.351 -1.089
4428.064 12CH     0.269 -4.312
4428.103 13CH     1.368 -2.191
4428.106    V I   2.365 -3.277
4428.123 13CH     2.302 -4.693
4428.177   Tm I   4.114 -1.810
4428.182 13CH     1.440 -3.793
4428.186 12CH     1.440 -3.793
4428.206   Ce I   0.000 -2.000
4428.208   Mo I   1.470 -3.062
4428.255    V I   2.359 -2.197
4428.264 12CH     1.753 -1.396
4428.266   Fe I   4.652 -4.908
4428.280 13CH     1.753 -3.743
4428.284 12CH     1.440 -1.503
4428.292 12CH     1.440 -1.523
4428.317 12CH     1.753 -3.743
4428.320   Ce I   1.013 -1.500
4428.339    V I   2.678 -3.811
4428.344   CN     0.961 -4.500
4428.350   Ce I   1.048 -1.580
4428.355 12CH     2.979 -4.090
4428.364 13CH     1.917 -1.782
4428.367   CN     0.916 -4.025
4428.374 12CH     1.753 -3.815
4428.380   CN     0.975 -3.650
4428.384 13CH     2.448 -3.873
4428.404 13CH     1.368 -3.454
4428.424   Cr II  5.670 -3.266
4428.427 12CH     1.753 -1.386
4428.433 13CH     1.368 -2.131
4428.438   Ce I   0.529 -0.980
4428.451 13CH     1.917 -1.782
4428.463   Ru I   1.087 -1.280
4428.480 12CH     2.979 -1.386
4428.482    W I   3.374 -0.560
4428.482   Cr I   4.411 -1.603
4428.500 13CH     2.351 -1.101
4428.502   Cr I   3.013 -0.950
4428.504    V I   0.267 -1.060
4428.539 13CH     3.280 -1.106
4428.541   Co I   3.952 -2.173
4428.571   Fe I   3.943 -2.358
4428.576 13CH     1.368 -2.191
4428.592 13CH     1.334 -1.758
4428.619 12CH     2.979 -1.397
4428.643   CN     0.098 -4.976
4428.647 13CH     1.334 -1.732
4428.719    V I   2.638 -4.887
4428.734   NH     2.883 -4.645
4428.735 13CH     1.305 -4.558
4428.763 13CH     3.280 -1.116
4428.808   Cr I   4.106 -3.792
4428.820 13CH     2.206 -3.971
4428.829   Tm I   3.295 -1.500
4428.853 13CH     1.368 -2.131
4428.861 12CH     2.723 -4.014
4428.876 13CH     1.852 -1.270
4428.876 13CH     1.368 -3.454
4428.878 12CH     1.540 -2.347
4428.878 12CH     1.540 -2.347
4428.885   Tm I   3.884 -0.680
4428.891   Sc I   2.614 -1.482
4428.898 12CH     1.368 -2.191
4428.898 12CH     1.917 -1.782
4428.898 12CH     1.917 -3.840
4428.912   Co II  8.599 -4.473
4428.935   Tm I   4.459 -3.470
4428.937 13CH     1.306 -4.558
4428.943   NH     2.906 -4.491
4428.951 12CH     1.917 -1.782
4428.951   Fe I   4.076 -4.943
4428.965 13CH     1.852 -1.284
4428.973 12CH     2.723 -0.901
4429.004 12CH     1.368 -3.454
4429.006 12CH     2.351 -1.089
4429.018 12CH     2.723 -0.913
4429.035 13CH     1.755 -3.815
4429.055   Tm I   4.114 -2.770
4429.077   CN     1.206 -4.417
4429.089   Zr I   0.633 -1.630
4429.094 13CH     1.334 -3.677
4429.101   Fe I   4.607 -3.237
4429.107   Mo I   3.168 -1.555
4429.117   Ce I   2.145 -2.320
4429.126   Pr I   0.000 -0.402
4429.130 12CH     2.723 -4.014
4429.142    S I   6.860 -1.900
4429.177 13CH     2.444 -3.994
4429.187    V II  6.291 -3.354
4429.191   Fe I   3.929 -2.145
4429.246   Fe I   3.654 -2.683
4429.252   Pr I   0.372 -0.013
4429.257 12CH     1.368 -2.131
4429.259 13CH     2.979 -1.386
4429.266   Ce I   1.088 +0.330
4429.267 12CH     2.351 -3.873
4429.298   Fe I   3.943 -2.550
4429.312   Ti I   2.134 -4.756
4429.326 13CH     2.979 -1.397
4429.341 12CH     1.334 -1.758
4429.346   Zr I   1.773 -1.400
4429.352   Co I   4.110 -1.614
4429.371 12CH     1.368 -2.191
4429.378   Ce I   1.544 -3.130
4429.387   Ti I   3.166 -3.572
4429.393   Cr I   4.532 -2.563
4429.400   NH     2.879 -4.608
4429.402 12CH     1.334 -3.677
4429.420 12CH     2.938 -1.256
4429.430 12CH     1.334 -1.732
4429.434   Nb I   0.740 -1.480
4429.442 12CH     2.351 -1.101
4429.443   CN     0.990 -3.657
4429.445 12CH     1.305 -4.558
4429.453 13CH     3.273 -3.946
4429.465 13CH     1.770 -1.285
4429.477 12CH     1.368 -3.454
4429.487   CN     0.990 -4.532
4429.530   Ce I   1.014 -3.090
4429.534    V I   2.743 -2.445
4429.557 12CH     2.938 -4.095
4429.558   Cr I   2.915 -2.479
4429.575 13CH     2.723 -0.913
4429.583    V I   2.723 -1.968
4429.587 13CH     2.771 -4.930
4429.593 13CH     2.723 -0.901
4429.618 12CH     2.771 -2.183
4429.628 13CH     1.755 -1.396
4429.636   Tm I   3.295 -2.550
4429.646   Sm I   0.101 -0.222
4429.648 12CH     1.306 -4.558
4429.654 13CH     1.755 -1.386
4429.677 12CH     1.368 -2.131
4429.683   Co I   4.049 -1.901
4429.689 12CH     2.444 -3.994
4429.701 12CH     2.938 -1.245
4429.726 12CH     2.302 -4.693
4429.728   NH     2.883 -4.612
4429.731    V II  6.542 -1.791
4429.732 12CH     1.852 -3.946
4429.763 12CH     2.771 -2.195
4429.766   Fe I   2.588 -4.466
4429.769 12CH     2.444 -1.468
4429.781 13CH     2.938 -4.095
4429.789    V I   0.301 -1.150
4429.820 12CH     1.852 -1.270
4429.828 13CH     1.770 -1.300
4429.829   CN     0.997 -3.658
4429.867 12CH     2.444 -1.482
4429.873 12CH     2.771 -4.930
4429.881 12CH     1.852 -1.284
4429.905   La I   0.235 -0.350
4429.912   Tm I   4.041 -3.410
4429.923   Cr I   3.556 -0.670
4429.930 12CH     0.557 -2.710
4429.945   CN     0.089 -4.976
4429.956 12CH     0.557 -4.484
4429.973   NH     2.879 -4.585
4429.993   Ce I   2.017 +0.010
4430.003   Fe I   3.882 -2.633
4430.016   Ti I   2.408 -0.526
4430.019   Fe I   4.913 -2.246
4430.107 13CH     2.206 -1.097
4430.134   Ce I   1.365 -1.490
4430.152 12CH     2.206 -3.971
4430.164 12CH     0.557 -2.651
4430.176 13CH     1.541 -2.685
4430.176 13CH     1.541 -2.685
4430.186 13CH     2.207 -1.112
4430.189   Fe I   3.017 -1.883
4430.189   Ar II 16.812 -0.174
4430.199 13CH     1.852 -3.946
4430.205 12CH     1.755 -3.815
4430.212   Yb I   3.036 -0.091
4430.229 12CH     2.206 -1.097
4430.233 12CH     1.755 -1.396
4430.248 13CH     1.755 -3.743
4430.249   Ti I   2.117 -3.695
4430.258 12CH     1.755 -1.386
4430.258 13CH     1.442 -1.503
4430.262   Ti I   3.148 -2.811
4430.286 12CH     1.755 -3.743
4430.306   Ti I   2.103 -3.703
4430.328   Lu I   4.533 -2.780
4430.331 12CH     2.207 -1.112
4430.360   Ti I   3.179 -2.464
4430.364   Ti I   1.443 -0.827
4430.369    V I   1.849 -2.376
4430.382 12CH     1.770 -1.285
4430.385   Cr I   2.915 -1.533
4430.407 12CH     2.207 -3.874
4430.408   Ta I   1.517 -1.360
4430.429   Cr II  5.493 -2.647
4430.445 13CH     2.351 -3.873
4430.469   Cr I   3.556 -0.664
4430.475   Si I   4.954 -2.077
4430.482 13CH     1.442 -1.523
4430.488 13CH     2.444 -1.468
4430.496    V I   1.893 -0.866
4430.502 13CH     2.444 -1.482
4430.513 12CH     3.273 -3.946
4430.514   Sc I   2.608 -1.735
4430.516   Cr I   3.011 -4.784
4430.527   Fe I   4.652 -4.757
4430.547 13CH     1.541 -2.207
4430.547 13CH     1.541 -2.207
4430.570 12CH     1.770 -3.822
4430.590 12CH     3.273 -0.752
4430.600   Ca I   4.624 -3.473
4430.610   Dy I   1.239 -1.920
4430.614   Fe I   2.221 -1.659
4430.629   Gd I   0.000 -0.209
4430.643   Cr I   4.533 -2.961
4430.647 12CH     3.273 -0.761
4430.665   NH     2.862 -4.714
4430.716 12CH     1.770 -1.300
4430.717   NH     2.879 -4.551
4430.719   CN     1.108 -3.909
4430.723 12CH     3.273 -3.946
4430.755   Yb I   6.570 -2.160
4430.759   Ce I   1.533 -1.620
4430.760   Fe I   4.608 -3.062
4430.775   CN     1.206 -4.409
4430.777   Cr I   3.889 -2.765
4430.784   CN     0.916 -4.018
4430.867   Mo I   3.700 -1.028
4430.886   Cr I   4.402 -1.660
4430.905   Mn II  7.382 -4.004
4430.953   Cr I   4.618 -1.225
4430.965   Tm I   3.295 -1.710
4430.996 13CH     1.770 -3.822
4430.996   Ar II 16.426 -0.715
4430.997   Dy I   2.300 -0.109
4431.020 13CH     1.961 -3.921
4431.029   Ni I   4.167 -1.070
4431.044   Co II  8.599 -2.922
4431.052   Co II  8.736 -3.439
4431.070   Ca I   6.035 -2.831
4431.073   Ta I   0.697 -2.170
4431.079 12CH     1.442 -1.503
4431.085   Fe I   3.573 -4.327
4431.115   Ca I   6.035 -2.520
4431.118 12CH     1.541 -2.685
4431.118 12CH     1.541 -2.685
4431.159 13CH     1.442 -3.793
4431.163 12CH     1.442 -3.793
4431.213   CN     0.875 -4.455
4431.224 13CH     1.107 -4.494
4431.245   Cr I   3.435 -3.801
4431.245   CN     0.876 -3.855
4431.269 12CH     1.442 -1.523
4431.277   Ti I   2.231 -0.807
4431.303   Cr I   3.839 -2.353
4431.324   CN     0.886 -3.841
4431.358   CN     0.108 -4.951
4431.362   Sc II  0.605 -1.970
4431.370   Co I   2.718 -3.914
4431.373   Fe I   4.580 -3.152
4431.394    V II  5.776 -2.986
4431.405 13CH     1.961 -1.784
4431.433 13CH     2.723 -4.014
4431.433 12CH     1.541 -2.207
4431.433 12CH     1.541 -2.207
4431.435    S I   6.860 -1.900
4431.454 13CH     3.198 -4.930
4431.474 13CH     2.207 -3.874
4431.476   Zr I   1.350 -0.470
4431.482   NH     2.883 -4.538
4431.519   Sc I   3.083 -2.584
4431.552   Fe II  7.706 -3.642
4431.552 13CH     2.938 -1.256
4431.558   Co II  8.908 -2.643
4431.583   Fe I   4.638 -3.707
4431.590   Yb I   5.332 -3.290
4431.591   Tm I   4.461 -2.090
4431.602   Co I   2.877 -1.367
4431.603   Ce I   3.985 -2.020
4431.603 13CH     1.961 -1.791
4431.605   Fe II  7.940 -1.785
4431.639   Tm I   4.081 -1.830
4431.691   Si I   4.930 -2.496
4431.757   Gd I   0.985 -0.330
4431.767   Ca I   6.035 -4.354
4431.788 12CH     1.107 -4.494
4431.810 13CH     2.550 -1.066
4431.810   CN     0.934 -3.439
4431.820   NH     2.863 -4.679
4431.835 13CH     1.108 -4.494
4431.848   CN     0.934 -4.751
4431.891   Ba I   1.521 +0.030
4431.906 12CH     1.961 -1.784
4431.930 13CH     2.550 -1.077
4431.944   Yb I   8.151 -2.770
4431.971   Mn I   4.360 -3.043
4431.977    V I   1.945 -1.673
4431.985 13CH     2.938 -1.245
4432.016 12CH     1.961 -3.921
4432.045   Fe I   4.371 -2.935
4432.047   Ti I   2.267 -1.302
4432.054   Tm I   4.235 -2.760
4432.069 12CH     1.961 -1.791
4432.107    V I   2.684 -3.990
4432.109   Ti II  1.237 -2.810
4432.129   Fe I   4.076 -2.303
4432.155   Ca I   4.763 -3.680
4432.166   Cr I   2.872 -0.800
4432.224   Er I   0.863 -0.629
4432.234 13CH     3.273 -0.761
4432.252   Th I   0.789 -1.337
4432.267   NH     2.844 -4.798
4432.274   Ce I   1.090 -2.130
4432.290   Nd I   0.742 -1.250
4432.293 13CH     3.273 -0.752
4432.297 13CH     0.639 -4.382
4432.366   Ce I   1.533 -0.670
4432.399 12CH     1.108 -4.494
4432.409   Fe I   4.652 -3.984
4432.416   CN     0.098 -4.951
4432.417   Os I   1.657 -1.580
4432.431   Mn I   4.360 -1.648
4432.568   Fe I   3.573 -1.730
4432.569   Co II  7.909 -3.225
4432.591   Ti I   2.408 -0.572
4432.598 13CH     1.962 -3.921
4432.667    V II  6.258 -3.783
4432.684 12CH     0.639 -4.382
4432.690   CN     1.108 -3.898
4432.702 13CH     1.507 -1.481
4432.715   Ce I   1.456 -1.360
4432.723 12CH     2.550 -3.873
4432.726    V I   1.955 -1.966
4432.733   Ce I   1.520 -3.350
4432.755 13CH     1.507 -1.501
4432.758   Cr I   5.255 +0.340
4432.770   Tm I   4.481 -2.500
4432.784 12CH     2.550 -1.066
4432.785   Ce I   3.161 -0.260
4432.804   Fe I   3.017 -4.395
4432.839   Fe II  7.707 -4.331
4432.855 12CH     3.574 -2.528
4432.874   Mo I   2.291 -2.382
4432.883    V I   1.081 -2.404
4432.896 12CH     2.550 -1.077
4432.900   Dy I   1.142 -1.680
4432.912   Ce I   0.655 -1.080
4432.914 13CH     1.806 -3.897
4432.950   La I   0.244 -1.920
4432.963   Th I   1.141 -0.906
4432.964   Co II  3.408 -3.097
4432.964   CN     1.093 -4.155
4432.985   Ta I   1.908 -1.210
4432.991   Ca I   4.680 -4.480
4433.026 13CH     2.452 -1.078
4433.042   Ce I   0.529 -2.780
4433.066   Sm I   0.036 -0.708
4433.099   Cr II  8.348 -2.953
4433.109 13CH     1.962 -1.784
4433.121   Cr II  8.273 -2.359
4433.148 13CH     1.940 -1.255
4433.155   CN     1.005 -3.643
4433.174 13CH     1.381 -1.728
4433.181 13CH     1.962 -1.791
4433.201   CN     1.005 -4.540
4433.218   Fe I   3.654 -0.830
4433.228   Ce I   1.404 -1.550
4433.233 12CH     3.574 -2.537
4433.240 13CH     1.940 -1.269
4433.252 13CH     2.726 -4.014
4433.272   Fe I   3.018 -3.381
4433.278   Sc II  6.908 -3.826
4433.293   Fe II  7.804 -4.386
4433.318   Rh I   1.998 -1.180
4433.322   Ce I   1.279 -2.780
4433.323 13CH     1.381 -1.706
4433.355   Co I   4.058 -3.147
4433.394   Fe I   3.018 -3.479
4433.415 13CH     1.806 -1.385
4433.420   Ni II  9.413 -3.859
4433.428   Cr I   5.239 -1.529
4433.428   Cr I   3.890 -2.955
4433.438   Ce I   1.251 -1.810
4433.463 12CH     1.507 -3.793
4433.475   Lu I   5.111 -2.660
4433.476 13CH     1.507 -3.793
4433.478 13CH     2.452 -1.089
4433.482   Fe I   4.549 -3.402
4433.489   Ca I   6.007 -2.671
4433.505   NH     2.829 -4.902
4433.510   Mo I   3.057 -1.000
4433.512 13CH     3.198 -1.795
4433.520   Cr II  5.871 -3.382
4433.522   Sc I   3.101 -3.147
4433.559 12CH     1.507 -1.481
4433.565   Ti I   2.396 -0.503
4433.577 12CH     1.507 -1.501
4433.579 13CH     1.806 -1.378
4433.579 13CH     0.640 -4.382
4433.594 12CH     1.962 -3.921
4433.610 12CH     1.962 -1.784
4433.623   NH     2.844 -4.760
4433.634 13CH     1.855 -1.270
4433.637   Gd I   1.318 -1.080
4433.647 12CH     1.962 -1.791
4433.677   Mn I   4.726 -1.670
4433.703   Ce I   1.027 -1.310
4433.710 13CH     1.381 -3.683
4433.712   Ca I   4.681 -2.963
4433.738   Ce I   0.900 -1.260
4433.773   Ca I   2.933 -3.070
4433.782   Fe I   3.600 -1.267
4433.783 13CH     3.198 -1.784
4433.797   NH     2.862 -4.592
4433.817   Ni I   4.236 -1.994
4433.831   Cr I   3.104 -2.438
4433.872   Cr I   4.575 -3.659
4433.887    U I   1.041 -1.187
4433.890   Sm I   0.434 -0.190
4433.931   Ce I   0.977 -2.380
4433.953   Cr I   3.013 -2.212
4433.958 12CH     1.381 -1.728
4433.965   Ti I   1.430 -0.851
4433.966 12CH     0.640 -4.382
4433.974   Tm I   3.764 -1.750
4433.990   Mg II  9.999 -0.907
4433.994 12CH     2.452 -1.078
4434.011 13CH     1.856 -1.284
4434.012   Ce I   1.613 -2.270
4434.015 12CH     1.381 -3.683
4434.018   Ti I   1.873 -0.316
4434.021 12CH     1.806 -1.385
4434.035 12CH     1.940 -3.946
4434.060   CN     1.018 -3.657
4434.067   Mn II  6.573 -1.514
4434.069   Cr I   4.575 -2.358
4434.074 12CH     1.806 -3.815
4434.078 13CH     2.281 -3.971
4434.080 13CH     1.806 -3.815
4434.083   Ti I   2.345 -3.577
4434.083   Tm I   4.254 -2.820
4434.084 13CH     2.550 -3.873
4434.123 12CH     1.940 -1.255
4434.127 12CH     1.806 -3.897
4434.143 12CH     1.381 -1.706
4434.175   Yb I   3.768 -2.150
4434.180 12CH     1.806 -1.378
4434.186 12CH     1.940 -1.269
4434.198   Mn I   4.827 -1.087
4434.214   CN     0.118 -4.927
4434.259 12CH     2.452 -3.873
4434.302 13CH     3.574 -2.528
4434.318   Sm I   0.378 -0.070
4434.343   NH     2.840 -4.640
4434.353 13CH     1.394 -2.116
4434.368   Ti I   2.396 -0.614
4434.371   Ce I   1.365 -1.500
4434.426   Cr I   4.535 -4.187
4434.434 12CH     2.452 -1.089
4434.461   Cr I   4.416 -4.411
4434.489 12CH     2.726 -0.901
4434.509   Sc II  8.356 -4.321
4434.517   CN     0.987 -4.498
4434.524   Tm I   4.340 -1.750
4434.531    U I   0.217 -1.805
4434.550 13CH     1.940 -3.946
4434.550 12CH     2.941 -4.095
4434.580 12CH     1.855 -1.270
4434.591 13CH     3.574 -2.537
4434.592    V I   1.931 -0.310
4434.593   CN     1.178 -4.952
4434.600   Ce I   2.995 -3.000
4434.608   Fe II  6.209 -4.638
4434.638   CN     1.093 -4.147
4434.641    V I   1.868 -3.986
4434.643 13CH     1.394 -2.064
4434.647 12CH     2.726 -4.014
4434.670 12CH     3.198 -1.795
4434.670 13CH     1.394 -3.493
4434.677   Ce I   1.694 -1.430
4434.677   Si I   4.920 -3.016
4434.694 12CH     2.941 -1.245
4434.752   Cr I   3.013 -2.468
4434.757 12CH     2.727 -4.014
4434.774 13CH     2.941 -4.095
4434.780 12CH     1.856 -3.946
4434.791    V I   2.678 -1.809
4434.810   Eu I   3.361 +0.390
4434.819   CN     0.936 -4.014
4434.822 12CH     3.198 -4.930
4434.828 12CH     2.941 -1.256
4434.833 12CH     3.198 -4.930
4434.871 13CH     1.382 -1.728
4434.899   CN     0.934 -4.744
4434.900 13CH     1.382 -1.706
4434.914 12CH     2.727 -0.913
4434.918 13CH     1.807 -3.897
4434.924   Ho I   1.870 +0.370
4434.930 12CH     1.856 -1.284
4434.937   CN     0.934 -3.422
4434.940 13CH     1.394 -2.116
4434.948   Mo I   2.076 -0.176
4434.952   Mn I   4.794 -1.314
4434.960   Ca I   1.886 -0.010
4434.965   CN     0.886 -4.462
4434.971   NH     2.840 -4.616
4434.979   Fe I   4.301 -1.830
4434.985 12CH     3.198 -1.784
4434.999   CN     0.886 -3.832
4435.007 13CH     0.910 -4.434
4435.008   CN     0.108 -4.927
4435.054   Yb I   4.597 -2.460
4435.077 13CH     3.273 -3.946
4435.097 13CH     0.312 -4.315
4435.111 13CH     2.726 -0.901
4435.120   NH     2.829 -4.861
4435.123   Cr II  9.684 -4.888
4435.149   Fe I   0.087 -4.379
4435.152   Yb I   5.815 -2.030
4435.170 13CH     1.395 -2.064
4435.178    V I   1.873 -2.753
4435.180 12CH     1.394 -2.116
4435.218   Fe II  7.653 -2.629
4435.231 13CH     2.281 -1.097
4435.249 13CH     1.856 -3.946
4435.256 13CH     1.394 -3.493
4435.274 12CH     1.394 -3.493
4435.307   CN     0.898 -3.820
4435.322   Co II  5.089 -2.489
4435.322   Tm I   3.848 -1.550
4435.336   Ni I   3.658 -2.265
4435.353 12CH     2.281 -1.097
4435.373    V I   1.376 -2.732
4435.408 13CH     1.382 -3.683
4435.434 12CH     2.281 -3.971
4435.443 13CH     2.281 -1.083
4435.453 12CH     0.312 -4.315
4435.457 12CH     2.281 -3.971
4435.471   Ce I   1.212 -1.860
4435.473 13CH     2.727 -0.913
4435.475 12CH     0.910 -4.434
4435.495   Fe II  7.708 -4.738
4435.498 12CH     1.394 -2.064
4435.502   Tm I   4.387 -3.420
4435.528 13CH     2.452 -3.873
4435.538 12CH     2.281 -1.083
4435.540   Mo I   2.836 -2.017
4435.569 13CH     1.807 -1.385
4435.578   Eu I   0.207 -0.110
4435.583 13CH     1.807 -1.378
4435.610   Ce I   1.008 -1.560
4435.656 12CH     1.382 -1.728
4435.690   Ca I   1.886 -0.519
4435.699 13CH     1.509 -1.481
4435.704   Tm I   3.379 -1.870
4435.713 12CH     1.382 -3.683
4435.721 12CH     1.382 -1.706
4435.741   Mn II  5.473 -2.580
4435.745   CN     0.948 -3.422
4435.749    V II  5.789 -2.633
4435.766 12CH     1.394 -2.116
4435.782   NH     2.840 -4.579
4435.785   CN     0.948 -4.759
4435.818    V II  7.963 -4.079
4435.840   La I   0.000 -2.370
4435.842   Tm I   3.860 -1.810
4435.843 13CH     3.198 -4.930
4435.861 12CH     1.394 -3.493
4435.880   CN     0.855 -4.803
4435.889   Fe I   4.283 -4.113
4435.890   NH     2.844 -4.654
4435.922   Ti I   2.408 -2.608
4435.949 13CH     1.509 -1.501
4435.979 13CH     0.897 -4.526
4436.026 12CH     1.395 -2.064
4436.044    V II  3.753 -2.449
4436.048   Th I   1.323 -1.782
4436.068   CN     1.178 -4.946
4436.077 13CH     0.911 -4.434
4436.081   Fe II  6.138 -3.914
4436.096   Gd I   0.213 -0.740
4436.102   CN     1.018 -3.648
4436.132 12CH     1.807 -3.897
4436.133    V I   0.262 -0.900
4436.152 13CH     3.471 -4.553
4436.162   Co I   4.058 -3.584
4436.176 12CH     1.807 -1.385
4436.182   Co I   2.871 -3.505
4436.185 12CH     1.807 -1.378
4436.187   Fe I   4.191 -2.948
4436.209   Ce I   0.900 -0.870
4436.213   Gd I   1.727 +0.050
4436.229 12CH     1.807 -3.815
4436.235 13CH     1.807 -3.815
4436.248 13CH     3.471 -4.544
4436.257   Ti I   3.215 -1.388
4436.285   Th I   1.145 -1.853
4436.289   NH     2.816 -4.996
4436.309   Fe I   4.559 -3.458
4436.310   Os I   0.340 -2.420
4436.324   Ce I   3.959 -2.040
4436.343   Mn I   4.827 -0.087
4436.357   Mn I   2.920 -0.288
4436.404    V II  6.295 -1.393
4436.407   CN     0.987 -4.492
4436.424   Cr I   3.321 -1.543
4436.426   Mn I   5.112 -3.816
4436.426   Co I   1.710 -2.760
4436.430 13CH     0.313 -4.315
4436.446   Co I   3.971 -2.860
4436.459   Cr I   3.892 -3.609
4436.486   Mg II 11.569 -0.822
4436.487   Ce I   2.051 -3.380
4436.546 12CH     0.911 -4.434
4436.551   Th I   1.770 -1.081
4436.558 12CH     1.509 -1.481
4436.564   Fe II  7.706 -3.705
4436.586   Ti I   1.879 -0.753
4436.597 13CH     2.281 -3.971
4436.598   Mg II 11.569 -0.976
4436.658 12CH     1.509 -3.793
4436.662 13CH     0.897 -2.073
4436.672 13CH     3.201 -4.930
4436.672 13CH     1.509 -3.793
4436.674   Ti I   2.427 -0.705
4436.684 13CH     0.897 -2.027
4436.731   Ce I   0.956 -3.800
4436.749   Sc I   2.569 -1.128
4436.772 12CH     1.509 -1.501
4436.782 13CH     2.009 -1.793
4436.783   Fe I   4.209 -3.175
4436.786 12CH     0.313 -4.315
4436.791   Cr I   2.708 -4.644
4436.801   Ce I   1.079 -3.170
4436.825   Cr I   3.845 -2.286
4436.835 13CH     3.278 -3.946
4436.859    V I   2.684 -2.474
4436.871   Mo I   2.291 -1.419
4436.897    V II  6.547 -3.669
4436.921   Fe I   3.045 -2.125
4436.928   Cr II  8.351 -2.662
4436.954    W I   2.602 -0.040
4436.965 13CH     2.941 -1.256
4436.966   Ni I   3.498 -1.420
4436.979 13CH     2.009 -2.923
4436.983 13CH     2.941 -1.245
4437.036   Co II  3.139 -4.275
4437.053   Ti I   3.199 -2.497
4437.079   Fe I   4.549 -3.249
4437.087 12CH     3.667 -3.881
4437.092   Ni II  6.996 -4.651
4437.094   Os I   1.908 -1.640
4437.143   Mo I   1.335 -2.710
4437.143   Tm I   3.766 -3.350
4437.146   CN     0.936 -4.007
4437.157   Fe I   4.283 -5.000
4437.181   CN     1.131 -3.901
4437.195   CN     0.129 -4.905
4437.249 12CH     2.009 -1.793
4437.267   Au I   5.725 -0.640
4437.273   Ti I   3.285 -4.151
4437.282   Ce I   1.706 -1.310
4437.293   CN     1.235 -4.410
4437.315   Cr I   3.113 -4.570
4437.335 13CH     2.727 -4.014
4437.336    V II  6.664 -4.667
4437.337   CN     1.020 -3.629
4437.340    Y I   1.374 -0.820
4437.363   Mn I   3.763 -4.349
4437.367 13CH     0.897 -4.549
4437.384   CN     1.020 -4.548
4437.393   Tm I   2.766 -0.238
4437.408 12CH     2.009 -2.923
4437.409    V I   1.860 -3.338
4437.446   Gd I   1.372 -1.450
4437.537   Ca I   5.983 -3.798
4437.563   Ni I   3.679 -1.240
4437.608   Ce I   0.823 -1.690
4437.610   Ce I   2.000 +0.090
4437.639   Ca I   6.039 -3.617
4437.643   Ca I   5.983 -3.217
4437.663   Er I   1.333 +0.176
4437.668 13CH     3.667 -3.881
4437.684   Fe I   2.692 -3.767
4437.694 13CH     0.597 -2.657
4437.752   CN     0.118 -4.905
4437.774   NH     2.829 -4.727
4437.777 13CH     2.029 -1.240
4437.834    V I   0.287 -0.660
4437.854   Fe II  7.707 -3.436
4437.855 13CH     0.597 -2.600
4437.869 13CH     2.029 -1.254
4437.874   Co I   3.775 -1.394
4437.915   Nb I   2.167 -0.670
4437.976 12CH     3.278 -0.752
4437.984   NH     3.050 -2.454
4438.035   Zr I   0.543 -1.520
4438.041   Hf I   0.685 -1.250
4438.044   Sr I   1.847 -0.862
4438.079   Ca I   5.321 -1.675
4438.080   Cr I   3.826 -3.139
4438.082 13CH     0.597 -4.492
4438.104 13CH     1.943 -1.255
4438.110 12CH     3.278 -3.946
4438.118    V I   1.853 -2.204
4438.127 13CH     2.283 -3.971
4438.130   Yb I   7.080 -1.130
4438.135 13CH     1.546 -2.817
4438.137 13CH     1.576 -1.460
4438.158   Cr I   3.322 -1.695
4438.173 13CH     1.546 -2.817
4438.175   Cr I   2.709 -4.370
4438.182   Ce I   0.857 -2.290
4438.194   Yb I   6.651 -2.900
4438.196 13CH     1.576 -1.479
4438.204 13CH     3.090 -2.435
4438.222   Ti I   2.250 -0.955
4438.222   Ti I   3.148 -2.923
4438.229   Cr I   3.113 -2.347
4438.253 12CH     3.278 -3.946
4438.254   Gd I   0.662 -0.820
4438.281    W I   2.353 -0.840
4438.343   Fe I   3.686 -1.760
4438.358 13CH     2.653 -1.055
4438.387 12CH     3.278 -0.761
4438.403 13CH     3.090 -2.424
4438.440   NH     3.050 -2.454
4438.480 13CH     2.653 -1.066
4438.488   Cl I   8.922 -1.530
4438.490 12CH     3.555 -2.318
4438.496 13CH     1.943 -1.269
4438.508 13CH     1.546 -2.662
4438.516   Fe I   3.882 -3.000
4438.545 13CH     1.546 -2.662
4438.557 13CH     2.514 -4.090
4438.629   Fe I   4.283 -2.500
4438.657 13CH     2.010 -1.793
4438.693 12CH     2.029 -3.946
4438.716 13CH     2.010 -2.923
4438.720 12CH     0.897 -4.526
4438.735   CN     0.948 -4.752
4438.742 12CH     0.897 -2.073
4438.760   Fe II  7.769 -4.872
4438.768 12CH     0.897 -2.027
4438.776   CN     0.948 -3.405
4438.781 12CH     2.029 -1.240
4438.789 12CH     0.897 -4.549
4438.806   Tm I   3.483 -1.960
4438.809   Fe I   4.284 -3.301
4438.831   Ce I   2.931 -3.900
4438.839 13CH     2.554 -1.066
4438.841   Co II  8.908 -4.043
4438.846   CN     0.898 -4.470
4438.847 12CH     2.029 -1.254
4438.860 12CH     3.555 -2.309
4438.880   CN     0.898 -3.811
4438.882 13CH     1.323 -4.260
4438.935 12CH     1.576 -3.793
4438.936    V I   1.950 -2.140
4438.937   Fe I   4.301 -3.765
4438.937 12CH     2.514 -1.469
4438.940   Tb I   1.150 -0.560
4438.942   Sc I   3.101 -2.495
4438.955   Mo I   3.390 -0.729
4438.965   Cr I   3.857 -2.578
4438.969 13CH     1.576 -3.793
4438.976   Tm I   3.484 -3.110
4438.980   CN     1.235 -4.402
4438.989    V I   2.365 -0.398
4438.990   Nd I   0.182 -1.350
4438.998 13CH     1.547 -3.308
4439.006 13CH     3.201 -1.784
4439.022 13CH     1.547 -3.308
4439.032 12CH     1.576 -1.460
4439.052 12CH     2.514 -4.090
4439.055 12CH     1.576 -1.479
4439.081 12CH     1.546 -2.817
4439.081 12CH     1.943 -1.255
4439.100   Tm I   4.461 -2.750
4439.119 12CH     1.546 -2.817
4439.124   Th I   1.378 -0.925
4439.124 12CH     2.010 -1.793
4439.136 12CH     2.514 -1.455
4439.145   CN     1.131 -3.890
4439.146 12CH     2.010 -2.923
4439.151   Ti II  4.969 -2.580
4439.162   Fe I   4.415 -4.225
4439.164 13CH     1.323 -4.260
4439.168 13CH     1.860 -3.914
4439.175   NH     2.803 -4.674
4439.188 13CH     3.202 -1.795
4439.196   Yb I   2.144 -0.111
4439.240   Ce I   1.366 -0.400
4439.257    V I   2.578 -0.618
4439.258 13CH     2.029 -3.946
4439.268   Cr I   3.323 -1.921
4439.284 12CH     2.653 -4.050
4439.290 13CH     2.555 -1.077
4439.292 12CH     1.943 -3.946
4439.314   Tm I   3.955 -2.690
4439.341 12CH     2.653 -1.055
4439.353   Yb I   6.586 -2.690
4439.360   Tm I   4.531 -3.470
4439.371 13CH     1.547 -2.425
4439.395 13CH     1.547 -2.425
4439.396 12CH     1.546 -2.662
4439.428    V II  2.221 -4.178
4439.434 12CH     1.546 -2.662
4439.438 13CH     1.430 -1.702
4439.444 12CH     1.943 -1.269
4439.452   Ca I   6.040 -3.618
4439.454 13CH     1.555 -2.352
4439.458 12CH     2.653 -1.066
4439.481   NH     2.816 -4.818
4439.495 13CH     2.283 -1.083
4439.509 12CH     2.283 -3.971
4439.531 13CH     1.555 -2.352
4439.576 13CH     2.283 -1.097
4439.578 13CH     1.430 -1.683
4439.590 12CH     2.283 -1.083
4439.623 12CH     1.323 -4.260
4439.634   Fe I   3.047 -2.970
4439.634   Fe I   4.549 -4.992
4439.643   Os I   1.908 -1.340
4439.659 13CH     2.514 -1.469
4439.680   Fe II  7.804 -3.466
4439.684 13CH     3.278 -0.752
4439.698 12CH     2.283 -1.097
4439.720 13CH     1.860 -1.378
4439.757 13CH     1.555 -2.880
4439.764   Ru I   1.321 -0.810
4439.779 12CH     2.283 -3.971
4439.809 13CH     1.943 -3.946
4439.816 12CH     2.554 -1.066
4439.823   CN     0.961 -3.405
4439.825   Co I   4.021 -3.615
4439.834 13CH     1.555 -2.880
4439.841   Mn I   5.087 -1.218
4439.865   CN     0.961 -4.767
4439.865   NH     2.803 -4.649
4439.880 13CH     1.860 -1.374
4439.881   Fe I   2.277 -3.002
4439.905 12CH     1.323 -4.260
4439.938   CN     0.865 -4.808
4439.951 13CH     2.514 -1.455
4439.980 13CH     3.278 -0.761
4439.994 13CH     1.555 -3.291
4440.004 12CH     1.547 -3.308
4440.016 13CH     1.430 -3.690
4440.027 12CH     1.547 -3.308
4440.045 12CH     0.597 -2.657
4440.047 12CH     3.201 -4.930
4440.051 13CH     1.555 -3.291
4440.075 12CH     0.597 -4.492
4440.083   Mn I   3.763 -4.607
4440.087 12CH     2.555 -3.873
4440.095   Fe I   4.256 -2.781
4440.107    V I   2.359 -3.154
4440.109    V II  6.581 -2.874
4440.110   Ce I   0.721 -1.570
4440.114 12CH     3.090 -2.435
4440.115   Mn I   4.660 -0.927
4440.144   Mn I   4.320 -4.359
4440.211 12CH     3.201 -1.784
4440.221   Fe I   4.209 -4.920
4440.221   Cr I   3.113 -2.152
4440.260 12CH     1.430 -1.702
4440.260 12CH     2.555 -1.077
4440.264 12CH     0.597 -2.600
4440.291   CN     0.140 -4.883
4440.298 13CH     1.555 -2.171
4440.315 12CH     1.430 -3.690
4440.319 12CH     1.547 -2.425
4440.323 12CH     1.860 -1.378
4440.324    V I   2.374 -1.207
4440.340   Fe I   0.900 -5.200
4440.343 12CH     1.547 -2.425
4440.349 12CH     3.202 -1.795
4440.355 13CH     1.555 -2.171
4440.378 12CH     1.860 -3.830
4440.391   Mn II  7.382 -4.867
4440.398 12CH     3.090 -2.424
4440.402 12CH     1.555 -2.352
4440.408    V II  4.005 -1.617
4440.423   Fe I   4.256 -4.625
4440.426   Tm I   4.368 -3.290
4440.426 12CH     1.860 -3.914
4440.430   Fe II  6.703 -3.241
4440.432 13CH     1.860 -3.830
4440.432   Nb I   1.610 -1.320
4440.436 12CH     1.430 -1.683
4440.448   Re I   2.149 -1.210
4440.452   Zr I   1.208 -1.040
4440.457   Fe I   4.652 -4.112
4440.479   Fe I   3.602 -2.200
4440.479 12CH     1.555 -2.352
4440.481 12CH     1.860 -1.374
4440.513 12CH     3.202 -4.930
4440.516   Fe II  7.708 -4.844
4440.568   Ti I   0.900 -3.710
4440.574   Th I   0.000 -2.831
4440.577   CN     1.040 -3.648
4440.578    V I   1.081 -3.916
4440.620   CN     0.129 -4.883
4440.622   Cr I   3.847 -2.267
4440.625 12CH     1.555 -2.880
4440.702 12CH     1.555 -2.880
4440.737    U I   0.471 -1.105
4440.747 13CH     2.653 -4.050
4440.752   NH     2.803 -4.609
4440.765   Fe II  7.946 -2.588
4440.770   Ce I   0.587 -2.170
4440.793 12CH     3.471 -4.553
4440.794   Ce I   2.473 -2.270
4440.798   Fe I   4.178 -4.144
4440.822 13CH     1.423 -2.052
4440.824   Fe I   3.960 -1.730
4440.835   Ti I   2.334 -4.834
4440.866   Th I   1.049 -0.919
4440.881   Ce I   0.808 -1.140
4440.881 13CH     0.685 -4.386
4440.945 13CH     2.283 -3.971
4440.952 13CH     2.818 -4.090
4440.957   Ce I   0.902 -1.820
4440.959   Co I   3.713 -1.430
4440.969   Fe I   3.301 -3.182
4440.992 13CH     1.566 -2.148
4440.999   Cr I   3.122 -2.292
4441.000   Co I   4.049 -2.243
4441.003   Fe I   4.220 -1.800
4441.025 12CH     1.555 -3.291
4441.038   Ta I   1.237 -1.530
4441.070   NH     2.805 -4.936
4441.077 13CH     1.423 -2.009
4441.083 12CH     1.555 -3.291
4441.090   Fe I   4.500 -1.300
4441.093 12CH     3.471 -4.544
4441.122 13CH     1.567 -2.148
4441.158 13CH     2.589 -1.553
4441.160 13CH     1.423 -3.536
4441.173   CN     1.120 -4.147
4441.248 12CH     1.555 -2.171
4441.254 13CH     2.589 -1.539
4441.258 13CH     3.285 -4.930
4441.266   Ti I   1.873 -0.790
4441.272 13CH     1.566 -3.019
4441.288   Mn I   4.354 -3.379
4441.300 12CH     0.685 -4.386
4441.306 12CH     1.555 -2.171
4441.319 13CH     1.138 -4.497
4441.321   Ce I   1.206 -2.590
4441.323 13CH     1.432 -1.702
4441.324   Sc I   3.083 -2.713
4441.331   Co II  8.536 -2.871
4441.334   CN     0.956 -4.003
4441.335 13CH     1.432 -1.683
4441.339 13CH     1.578 -1.460
4441.349 13CH     1.862 -3.914
4441.359 13CH     1.567 -3.334
4441.373 12CH     3.285 -2.050
4441.402 13CH     1.567 -3.019
4441.403   Fe II  6.217 -3.337
4441.409   CN     1.036 -3.615
4441.439   Ti I   3.186 -1.792
4441.439   Ni I   3.306 -2.198
4441.448   Yb I   5.633 -3.800
4441.452 13CH     2.555 -3.873
4441.457   CN     1.036 -4.556
4441.462   Ca I   4.769 -3.600
4441.463 13CH     1.567 -3.334
4441.525 13CH     3.202 -4.930
4441.529 12CH     3.285 -4.930
4441.535 13CH     1.424 -2.052
4441.538   Fe I   4.283 -2.500
4441.547   Fe I   3.884 -2.500
4441.549   Mn I   4.354 -1.620
4441.608 13CH     1.578 -1.479
4441.614   Ce I   0.809 -1.760
4441.637 13CH     1.567 -2.030
4441.662   Ce I   1.626 -3.690
4441.667    V I   0.275 -0.650
4441.681 12CH     1.423 -2.052
4441.712 12CH     3.285 -2.040
4441.722 13CH     1.424 -2.009
4441.729   Ti II  1.180 -2.330
4441.730   Ta I   1.325 -1.410
4441.734   Fe I   3.301 -4.859
4441.742 13CH     1.567 -2.030
4441.765 12CH     1.423 -3.536
4441.766   Fe I   4.415 -3.528
4441.786   Ce I   1.319 -1.440
4441.793   Nb I   1.178 -1.270
4441.807    W I   2.121 -0.870
4441.811   Fe I   4.446 -2.856
4441.815   Sm I   0.185 +0.081
4441.845   Yb I   8.133 -1.710
4441.849   Co I   3.665 -2.256
4441.857   Cr I   3.435 -4.491
4441.872 13CH     1.424 -3.536
4441.902 13CH     1.432 -3.690
4441.915 12CH     1.138 -4.497
4441.943   Co I   0.923 -3.658
4441.943 12CH     1.566 -2.148
4441.967 12CH     1.423 -2.009
4441.991   Mn II  5.473 -2.223
4442.050 13CH     2.814 -4.014
4442.060   Tm I   2.102 -1.650
4442.061 13CH     1.862 -1.374
4442.061 13CH     1.138 -4.497
4442.063 13CH     1.862 -1.378
4442.073 12CH     1.567 -2.148
4442.076   Yb I   7.020 -1.520
4442.079 13CH     3.555 -2.318
4442.111   Ti II  4.919 -4.524
4442.117 12CH     1.566 -3.019
4442.146 12CH     1.432 -1.702
4442.194 12CH     1.432 -1.683
4442.202 12CH     1.432 -3.690
4442.202   Mo I   2.081 -0.886
4442.203   Cr I   3.422 -3.973
4442.235 12CH     1.578 -1.460
4442.247 12CH     1.567 -3.019
4442.267   Sm I   0.101 -0.083
4442.267   Cr I   3.000 -1.210
4442.306   Ce I   1.194 -2.940
4442.316 13CH     2.517 -4.090
4442.338 13CH     2.818 -1.162
4442.339   Fe I   2.196 -1.255
4442.348 12CH     1.578 -3.793
4442.348 13CH     0.686 -4.386
4442.360   Mn I   4.606 -2.465
4442.381 13CH     1.578 -3.793
4442.393 12CH     1.424 -2.052
4442.417 12CH     1.567 -3.334
4442.421   Ni I   3.498 -1.061
4442.423   Ca I   4.624 -2.358
4442.425 13CH     2.589 -4.090
4442.428   Fe I   4.435 -2.539
4442.439   Ce I   0.322 -2.930
4442.441   Ce I   1.709 -2.620
4442.449   Ce I   0.621 -2.800
4442.468 12CH     1.578 -1.479
4442.470   Sm I   0.485 -1.390
4442.478 12CH     1.424 -3.536
4442.488   Zr I   0.999 -1.940
4442.511   Fe II  9.112 -3.024
4442.521 12CH     1.567 -3.334
4442.533 13CH     2.059 -4.302
4442.548   Pt I   1.254 -1.880
4442.549 13CH     2.818 -1.150
4442.576   CN     1.040 -3.638
4442.590 12CH     1.567 -2.030
4442.605   CN     0.961 -4.761
4442.608 12CH     1.862 -3.914
4442.612 12CH     1.424 -2.009
4442.646   CN     0.961 -3.389
4442.650 13CH     3.555 -2.309
4442.658 12CH     1.138 -4.497
4442.664 12CH     1.862 -1.374
4442.667 12CH     1.862 -1.378
4442.695 12CH     1.567 -2.030
4442.723 12CH     1.862 -3.830
4442.730   Tm I   2.076 -0.530
4442.755   CN     1.013 -4.490
4442.766 12CH     0.686 -4.386
4442.776 13CH     1.862 -3.830
4442.811   Fe I   4.608 -3.480
4442.812 12CH     2.517 -4.090
4442.822   CN     1.120 -4.140
4442.823 12CH     3.369 -2.068
4442.823 13CH     2.119 -1.226
4442.830   Ca I   6.013 -2.755
4442.832   Fe I   2.174 -2.792
4442.833 13CH     3.278 -3.946
4442.851 13CH     1.581 -2.018
4442.897 12CH     2.517 -1.455
4442.903    V I   2.678 -3.168
4442.920 13CH     2.119 -1.239
4442.926 13CH     2.032 -1.240
4442.992   Zr I   1.486 -0.420
4443.005 12CH     2.517 -1.469
4443.007 13CH     2.059 -2.925
4443.019   Mn II  6.177 -4.554
4443.045 13CH     1.581 -2.018
4443.069   Mo I   1.420 -1.875
4443.083   Hf I   2.279 -0.520
4443.087   Th I   1.039 -1.709
4443.100 13CH     1.581 -3.405
4443.108   Ti I   1.981 -4.407
4443.124 13CH     1.581 -3.137
4443.153   Ti I   2.396 -1.427
4443.155 12CH     3.369 -2.058
4443.156   Fe I   3.415 -3.076
4443.169 12CH     2.589 -1.553
4443.173    V I   1.893 -1.982
4443.194   Fe I   2.856 -1.043
4443.195   Sc I   3.101 -1.453
4443.196   Fe I   3.071 -2.035
4443.207 13CH     2.059 -2.076
4443.210 12CH     2.814 -4.014
4443.231    V II  3.753 -3.251
4443.250 12CH     2.818 -1.162
4443.250 12CH     2.589 -4.090
4443.262 13CH     1.581 -3.405
4443.266   Sm I   0.282 -0.849
4443.274   Ce I   0.879 -2.610
4443.280   Ce I   3.992 -3.640
4443.293   Ce I   2.229 -0.860
4443.295 13CH     3.369 -2.068
4443.317 13CH     1.581 -3.137
4443.325 12CH     2.814 -0.890
4443.331 13CH     2.032 -1.254
4443.335    V I   2.684 +0.327
4443.353 12CH     2.818 -4.090
4443.355 13CH     0.359 -4.318
4443.368 12CH     2.814 -0.901
4443.368 12CH     2.589 -1.539
4443.372 13CH     1.581 -1.931
4443.384 12CH     2.818 -4.090
4443.429   Mo I   3.187 -1.653
4443.430 13CH     3.285 -2.050
4443.438 12CH     2.059 -2.925
4443.448    V I   2.575 -1.727
4443.453   Cr I   3.125 -3.297
4443.483 12CH     2.814 -4.014
4443.487 12CH     2.818 -1.150
4443.527   Tm I   3.505 -2.940
4443.531   CN     0.152 -4.863
4443.534 13CH     1.581 -1.931
4443.542 12CH     2.059 -4.302
4443.596 12CH     2.059 -2.076
4443.608   Cr II  8.355 -4.488
4443.625   CN     0.140 -4.863
4443.627   Ti I   3.154 -4.193
4443.628   CN     0.956 -3.996
4443.650    Y I   1.430 -0.600
4443.673 13CH     3.369 -2.058
4443.680   Si I   5.082 -2.719
4443.707   Cr I   3.556 -0.880
4443.712 13CH     2.517 -1.455
4443.728 13CH     2.517 -1.469
4443.740 12CH     0.359 -4.318
4443.747   Ce I   0.674 -0.610
4443.766   CN     1.155 -3.892
4443.769 12CH     2.119 -3.946
4443.801   Ti II  1.080 -0.717
4443.801 13CH     1.647 -1.440
4443.805 12CH     1.581 -2.018
4443.813   NH     2.769 -4.712
4443.858 12CH     2.119 -1.226
4443.863   CN     0.922 -3.780
4443.870 13CH     1.647 -1.458
4443.879   Fe I   4.549 -1.606
4443.902 13CH     3.285 -2.040
4443.912   Cr I   3.125 -2.641
4443.927 12CH     2.119 -1.239
4443.931   Ce I   1.149 -2.980
4443.933 12CH     2.032 -1.240
4443.935 13CH     2.818 -4.090
4443.947 12CH     1.581 -3.137
4443.958   Ca I   5.987 -4.886
4443.962   Tm I   3.824 -2.360
4443.990   Mo I   3.208 -0.885
4443.993 13CH     2.814 -0.901
4443.993    V I   2.581 -0.870
4443.999 12CH     1.581 -2.018
4444.016 13CH     2.814 -0.890
4444.062   CN     1.036 -3.597
4444.064   Ti I   2.408 -1.641
4444.074    W I   2.602 -1.040
4444.099   CN     0.975 -3.389
4444.099 13CH     3.476 -4.544
4444.110   Nd I   0.321 -2.030
4444.113 13CH     2.359 -3.971
4444.116   Si I   4.954 -4.460
4444.131   CN     0.875 -4.814
4444.141 12CH     1.581 -3.137
4444.142   CN     0.975 -4.775
4444.151   Ni II  4.032 -4.765
4444.157 12CH     2.032 -3.946
4444.186 12CH     1.581 -3.405
4444.204    V I   0.267 -0.710
4444.208    V II  1.817 -4.073
4444.211   Cr I   3.125 -2.839
4444.240   Mo I   3.212 -1.781
4444.259   Ti I   2.239 -1.015
4444.270   Sm I   0.544 -0.470
4444.282   CN     1.210 -4.946
4444.293   Co II  8.456 -2.455
4444.296   Nd I   0.380 -1.693
4444.299   Fe II  6.219 -3.274
4444.311 12CH     2.032 -1.254
4444.329 12CH     2.976 -4.693
4444.329 12CH     1.581 -1.931
4444.329   Zr I   1.482 -1.100
4444.336 13CH     3.476 -4.553
4444.348 12CH     1.581 -3.405
4444.364 13CH     0.951 -4.438
4444.390 13CH     2.119 -3.946
4444.390   Ce I   0.924 -0.070
4444.425 13CH     3.094 -2.424
4444.433 13CH     2.060 -4.302
4444.434   Mo I   2.988 -1.895
4444.453   Tm I   3.783 -2.370
4444.490   Ti I   2.305 -4.251
4444.491 12CH     1.581 -1.931
4444.493   Mn II  6.139 -2.917
4444.507   Ru I   0.997 -1.790
4444.539   Fe II  6.219 -2.636
4444.544   Sc I   3.101 -4.058
4444.549   Ni I   3.306 -3.180
4444.555   Ti II  1.116 -2.240
4444.573   NH     2.769 -4.685
4444.576   Dy I   1.599 +0.430
4444.606   Tm I   3.958 -3.930
4444.616   Fe I   4.143 -2.287
4444.623   Ho I   1.876 +0.642
4444.628   Ce I   1.325 -0.970
4444.639 13CH     3.094 -2.435
4444.640   CN     1.013 -4.484
4444.641 12CH     1.647 -3.889
4444.668   Cr I   3.850 -4.125
4444.696 13CH     1.647 -3.889
4444.699   Ce I   1.058 +0.130
4444.714   Cr I   3.817 -3.809
4444.724 13CH     2.032 -3.946
4444.734 12CH     1.647 -1.440
4444.767 12CH     1.647 -1.458
4444.850   Yb I   5.341 -2.590
4444.862   Cr II  8.356 -3.123
4444.864 12CH     0.951 -4.438
4444.882 13CH     0.360 -4.318
4444.979   Gd I   1.675 -0.106
4444.981   Nd I   0.000 -0.666
4444.981   Fe II  9.494 -2.249
4445.018   Cr I   4.411 -1.728
4445.034   Th I   1.337 -0.800
4445.042   Co I   3.568 -0.896
4445.060 13CH     2.060 -2.925
4445.066 13CH     1.598 -1.924
4445.107 13CH     2.060 -2.076
4445.141 13CH     2.591 -1.539
4445.145 13CH     2.821 -4.090
4445.149    W I   1.857 -1.030
4445.155   Sm I   0.388 +0.320
4445.159   Co I   4.058 -2.781
4445.194   Tm I   3.506 -2.720
4445.226 13CH     1.598 -3.461
4445.267 12CH     0.360 -4.318
4445.334 13CH     1.598 -1.924
4445.338 13CH     1.598 -3.228
4445.340 13CH     2.359 -1.083
4445.353   Mn I   3.135 -4.229
4445.366   Sc I   2.564 -1.409
4445.368 13CH     2.591 -1.553
4445.435 12CH     2.359 -1.083
4445.440   Mn I   4.608 -2.724
4445.443 12CH     2.060 -4.302
4445.456   Cr I   2.967 -4.054
4445.457 13CH     1.598 -3.461
4445.471   Fe I   0.087 -5.441
4445.491 12CH     2.060 -2.925
4445.497 12CH     2.060 -2.076
4445.498 12CH     3.560 -2.309
4445.500 13CH     1.598 -1.854
4445.522 12CH     2.359 -3.971
4445.527    V II  5.795 -2.931
4445.542   Pt I   1.256 -2.870
4445.544 12CH     2.359 -3.971
4445.547   NH     2.769 -4.641
4445.550 12CH     3.560 -2.318
4445.566 13CH     2.359 -1.069
4445.570   Co II  5.068 -3.467
4445.601 13CH     0.951 -4.438
4445.607 13CH     1.598 -3.228
4445.619 13CH     2.657 -1.055
4445.631 12CH     2.359 -1.069
4445.639   Mn II  5.520 -3.734
4445.681   CN     1.265 -4.404
4445.687   Os I   1.778 -1.880
4445.710   Co I   3.105 -1.161
4445.721   CN     1.211 -4.940
4445.732 13CH     1.598 -1.854
4445.732   Co I   3.971 -2.799
4445.739   CN     1.155 -3.881
4445.758   Co I   4.064 -3.249
4445.779 12CH     3.672 -3.881
4445.790    V II  1.575 -4.145
4445.809   Mn I   3.135 -4.644
4445.817 13CH     2.976 -4.693
4445.821    V I   1.893 -1.725
4445.823   Cl I   9.029 -1.730
4445.839   Sm I   0.333 -1.948
4445.861   Co I   3.252 -2.964
4445.863   Nb I   0.130 -1.580
4445.892 13CH     1.483 -1.680
4445.900   Mn II  5.473 -2.856
4445.902   Zr I   1.665 -1.350
4445.959   CN     1.052 -3.602
4445.961 13CH     2.814 -4.014
4446.009 13CH     2.756 -1.044
4446.009   CN     1.052 -4.564
4446.011 13CH     1.917 -3.914
4446.022 12CH     1.598 -1.924
4446.026 13CH     1.483 -1.663
4446.042   Tm I   3.312 -1.570
4446.070 13CH     2.658 -1.066
4446.078 12CH     3.569 -4.482
4446.102 12CH     0.951 -4.438
4446.131 13CH     2.756 -1.055
4446.139   Cl I   8.987 -1.960
4446.141 12CH     1.598 -3.228
4446.145   Tm I   4.235 -1.850
4446.157   Ce I   1.355 -0.730
4446.179   Nb I   1.630 -0.700
4446.231   Fe I   3.573 -4.793
4446.237   Fe II  5.956 -2.776
4446.275   Fe I   4.559 -2.246
4446.291 12CH     1.598 -1.924
4446.321    V I   2.616 -2.776
4446.335   Ti II  4.950 -3.554
4446.341 12CH     1.598 -3.461
4446.363 13CH     3.672 -3.881
4446.380   Nd I   0.205 -0.350
4446.410 12CH     1.598 -3.228
4446.425   Mo I   3.717 -0.208
4446.426 12CH     3.094 -2.424
4446.457   Co II  8.536 -2.917
4446.459 12CH     1.598 -1.854
4446.479   Fe I   3.603 -4.093
4446.502   Gd I   0.492 -1.280
4446.513 13CH     1.483 -3.765
4446.530    F II 28.772 +0.466
4446.554 12CH     3.094 -2.435
4446.558 13CH     3.289 -4.930
4446.567   Co I   4.025 -2.924
4446.572 12CH     1.598 -3.461
4446.606 12CH     2.657 -1.055
4446.610 13CH     1.917 -1.374
4446.624    Y I   1.408 -0.480
4446.637 13CH     2.591 -4.090
4446.648   Ce I   1.404 -1.960
4446.675   Fe I   4.283 -3.215
4446.691 12CH     1.598 -1.854
4446.709 12CH     3.369 -1.098
4446.720    F II 28.772 +0.637
4446.721 12CH     3.369 -1.107
4446.744 13CH     2.821 -1.150
4446.752 12CH     1.483 -1.680
4446.759   Ce I   0.357 -3.370
4446.761    V I   1.893 -3.581
4446.770   CN     0.152 -4.843
4446.774 13CH     1.917 -1.353
4446.776   Mo I   3.179 -1.720
4446.792 13CH     2.359 -3.971
4446.808 12CH     1.483 -3.765
4446.829 12CH     3.289 -4.930
4446.832   Fe I   3.684 -1.320
4446.845 12CH     3.369 -4.014
4446.877 12CH     2.658 -4.050
4446.896   Fe I   3.301 -2.611
4446.899   CN     0.164 -4.843
4446.910   Sm I   0.434 -1.790
4446.912 13CH     2.821 -1.162
4446.922 12CH     1.483 -1.663
4446.923   Co I   3.952 -1.784
4446.948 12CH     2.756 -4.050
4446.994   Co I   3.298 -2.742
4447.001 12CH     2.756 -1.044
4447.013 12CH     3.289 -2.040
4447.030    N I  20.409 +0.221
4447.051 12CH     2.658 -1.066
4447.073   Co I   2.877 -3.802
4447.118 12CH     2.756 -1.055
4447.130   Fe I   2.196 -2.733
4447.131   Yb I   7.080 -3.400
4447.138 12CH     3.289 -2.050
4447.144   CN     0.922 -4.486
4447.163   Fe I   4.260 -5.128
4447.174   Nb I   0.740 -1.010
4447.181   CN     0.922 -3.771
4447.190    F II 28.773 +0.798
4447.209 13CH     1.649 -1.440
4447.213 12CH     1.917 -1.374
4447.225   CN     1.062 -3.638
4447.232   Mo I   3.395 -0.997
4447.247   Fe I   4.256 -5.000
4447.251   Co II  3.459 -2.664
4447.259 12CH     2.591 -1.539
4447.260   Ce I   0.812 -0.890
4447.268 12CH     1.917 -3.847
4447.310   Tm I   4.387 -2.330
4447.316 12CH     1.917 -3.914
4447.358   Os I   1.778 -1.120
4447.362   CN     1.265 -4.395
4447.371 12CH     1.917 -1.353
4447.373 13CH     1.917 -3.847
4447.383 12CH     2.591 -1.553
4447.389   Ti I   2.427 -1.985
4447.390   Cr I   4.440 -3.966
4447.401    V I   2.583 -4.468
4447.421   Fe I   4.652 -4.758
4447.429   Cr II  8.348 -2.775
4447.464 12CH     2.591 -4.090
4447.475   Ce I   0.721 -1.510
4447.498 13CH     1.649 -1.458
4447.504 13CH     3.569 -4.482
4447.520 13CH     1.455 -1.999
4447.552   Co I   3.665 -1.714
4447.560    V I   2.359 -1.205
4447.581 12CH     2.821 -4.090
4447.586   Tm I   2.076 -0.750
4447.632   Fe I   3.252 -3.979
4447.658 13CH     1.618 -1.851
4447.667   Ce I   0.000 -0.928
4447.684 12CH     2.821 -1.150
4447.717   Fe I   2.221 -1.342
4447.726 13CH     2.817 -4.014
4447.745 13CH     1.456 -1.961
4447.745 13CH     1.618 -3.494
4447.753   Tm I   4.162 -1.310
4447.762   Ca I   6.016 -2.814
4447.771   Ca I   6.046 -4.662
4447.774   Ce I   1.482 -1.960
4447.802   Fe II  6.217 -4.372
4447.803   Fe I   4.220 -1.316
4447.820   Cr I   3.369 -2.366
4447.826 12CH     2.821 -1.162
4447.834   Th I   0.774 -1.320
4447.854   Tm I   4.355 -1.620
4447.866    V II  6.522 -1.962
4447.880 13CH     1.455 -3.583
4447.880    V II  6.686 -4.110
4447.918   Ca I   6.046 -2.068
4447.929 12CH     2.821 -4.090
4447.943 13CH     1.618 -3.303
4447.967 13CH     1.484 -1.663
4447.971   Co I   1.785 -4.026
4447.973 13CH     1.484 -1.680
4447.981   Ca I   6.046 -1.647
4448.014 13CH     1.618 -1.851
4448.018   CN     0.976 -3.992
4448.030 13CH     1.618 -1.794
4448.044 13CH     3.369 -4.014
4448.058 13CH     1.618 -3.494
4448.130    V I   1.955 -3.529
4448.143 12CH     1.649 -1.440
4448.167 13CH     2.122 -1.226
4448.182   Fe I   3.929 -3.135
4448.191   NH     2.737 -4.753
4448.209   Ce I   1.206 -2.280
4448.270 12CH     1.649 -3.889
4448.299   CN     0.934 -3.761
4448.299 13CH     1.618 -3.303
4448.301   CN     1.052 -3.585
4448.325 13CH     1.649 -3.889
4448.327 13CH     2.361 -3.971
4448.343 13CH     1.618 -1.794
4448.345 13CH     2.658 -4.050
4448.363 13CH     2.211 -1.213
4448.367 13CH     1.456 -1.999
4448.371 13CH     1.919 -3.914
4448.377 13CH     0.639 -2.605
4448.396 12CH     1.649 -1.458
4448.412 12CH     1.455 -1.999
4448.456 13CH     2.210 -1.225
4448.483   CN     0.886 -4.820
4448.489 12CH     1.455 -3.583
4448.513 13CH     2.821 -4.090
4448.517 13CH     1.456 -1.961
4448.521 13CH     2.756 -4.050
4448.529 13CH     0.639 -2.551
4448.584 13CH     2.122 -1.239
4448.594 13CH     1.484 -3.765
4448.610   Er I   1.701 -0.960
4448.618 12CH     1.618 -1.851
4448.672 12CH     1.456 -1.961
4448.676   Co I   3.775 -1.166
4448.678 12CH     2.979 -4.693
4448.723 12CH     1.618 -3.303
4448.724   Mn I   3.771 -3.994
4448.727 13CH     1.456 -3.583
4448.735   Ti I   3.294 -2.390
4448.791   Ti I   3.178 -2.031
4448.792   Si I   4.930 -3.482
4448.808 13CH     0.639 -4.527
4448.834 12CH     1.484 -1.680
4448.860   Mn I   3.771 -3.499
4448.864 12CH     1.484 -1.663
4448.883   Ce I   0.893 -2.990
4448.889 12CH     1.618 -3.494
4448.889 12CH     1.484 -3.765
4448.910   Fe I   3.640 -4.967
4448.929 13CH     0.957 -4.505
4448.937   Co I   4.072 -2.878
4448.937   Ce I   1.406 -1.860
4448.961 12CH     3.476 -4.544
4448.963   Zr I   0.633 -1.940
4448.971   Mn I   4.273 -2.227
4448.975 12CH     1.618 -1.851
4448.994 12CH     3.476 -4.553
4448.994 12CH     1.618 -1.794
4449.003    W I   1.508 -1.380
4449.004 12CH     2.817 -0.890
4449.020   Gd I   1.832 +0.003
4449.029   NH     2.737 -4.725
4449.063   Cr I   4.778 -3.010
4449.079 12CH     1.618 -3.303
4449.111 13CH     3.372 -2.879
4449.112   Co I   3.665 -4.098
4449.135 13CH     1.919 -1.353
4449.143   Ti I   1.887 +0.500
4449.147 13CH     1.919 -1.374
4449.151 13CH     3.560 -2.318
4449.163 12CH     2.817 -4.014
4449.200 13CH     3.289 -2.050
4449.202 12CH     1.618 -3.494
4449.204 12CH     2.122 -1.226
4449.208 13CH     3.289 -2.040
4449.213   Tm I   4.288 -1.910
4449.218 13CH     1.344 -4.263
4449.223   CN     1.062 -3.629
4449.238 13CH     3.372 -2.889
4449.260 12CH     1.456 -1.999
4449.279 12CH     2.818 -4.014
4449.287 13CH     0.733 -4.391
4449.299 13CH     3.560 -2.309
4449.307 12CH     1.618 -1.794
4449.322   Fe I   3.640 -3.630
4449.330   Ce I   0.609 +0.080
4449.335 12CH     2.210 -3.946
4449.337 12CH     1.456 -3.583
4449.341   Ru I   1.063 -1.080
4449.351    V I   2.359 -2.524
4449.404   Gd I   1.832 +0.003
4449.423   Fe I   4.559 -2.125
4449.426 12CH     2.211 -1.213
4449.434   Mn I   4.606 -1.487
4449.436 12CH     2.122 -3.946
4449.438 12CH     2.818 -0.901
4449.444 12CH     1.456 -1.961
4449.448   Cr II  8.350 -3.577
4449.474    V II  6.556 -2.930
4449.486   Ce I   1.079 -1.710
4449.493 12CH     2.210 -1.225
4449.527   Ce I   1.546 -1.960
4449.545 12CH     3.373 -2.058
4449.564   Fe I   2.559 -4.513
4449.571    V I   1.351 -1.050
4449.574   CN     1.148 -4.140
4449.578   Ce I   0.674 -1.240
4449.581   Ce I   1.406 -3.710
4449.592 13CH     1.344 -4.263
4449.594 12CH     2.122 -1.239
4449.616   Fe II  7.929 -1.699
4449.632   Ce I   1.013 -0.980
4449.638 12CH     3.374 -2.068
4449.658    V I   1.868 -2.223
4449.677 12CH     1.919 -3.914
4449.679 13CH     0.957 -2.027
4449.691 13CH     0.957 -1.983
4449.697 13CH     2.817 -0.890
4449.700   Dy I   0.000 -1.030
4449.733 12CH     1.919 -1.353
4449.735 13CH     1.720 -1.421
4449.737 12CH     0.733 -4.391
4449.738   Mo I   2.070 -0.756
4449.751 12CH     1.919 -1.374
4449.761 12CH     2.361 -3.971
4449.782 13CH     2.361 -1.069
4449.798 13CH     2.370 -4.693
4449.806 12CH     1.919 -3.847
4449.808 13CH     1.720 -1.439
4449.823    V II  5.834 -3.772
4449.823   Pr I   0.204 -0.436
4449.844   Tm I   3.804 -3.840
4449.848 12CH     2.361 -1.069
4449.870 13CH     2.362 -1.083
4449.872   Mn I   3.135 -4.989
4449.901   Si I   4.930 -3.098
4449.908    V I   2.359 -1.618
4449.911 13CH     1.919 -3.847
4449.926   Si I   4.954 -3.528
4449.949   Ca I   5.991 -4.529
4449.965 12CH     2.362 -1.083
4449.967   Ti I   1.879 -1.679
4449.970   Sm I   0.998 -1.880
4449.990 12CH     1.344 -4.263
4450.014 13CH     2.210 -3.946
4450.029    V I   2.379 -4.582
4450.042   CN     0.164 -4.825
4450.052 12CH     2.362 -3.971
4450.058 13CH     2.122 -3.946
4450.064 13CH     3.373 -2.058
4450.064 13CH     2.818 -0.901
4450.091   Ni I   3.941 -1.770
4450.107   NH     2.737 -4.676
4450.108   Co II  5.068 -4.238
4450.111 13CH     3.374 -2.068
4450.135 13CH     2.111 -2.077
4450.156   Ce I   0.327 -2.600
4450.169 13CH     2.979 -4.693
4450.183   Ir I   1.997 -2.090
4450.200 12CH     3.024 -1.245
4450.211   Ni I   4.105 -3.127
4450.250   Ce I   1.027 -1.900
4450.270   Sc I   5.059 -3.596
4450.278   Zr I   1.350 -0.720
4450.282   Mn I   3.772 -4.804
4450.282   Mn I   3.772 -3.979
4450.285   CN     0.976 -3.985
4450.305   Fe II  6.223 -2.984
4450.316   Fe I   3.109 -1.990
4450.324   Fe I   2.279 -4.948
4450.333 13CH     2.111 -2.995
4450.340    W I   2.787 -0.410
4450.343 12CH     3.024 -4.095
4450.365 12CH     1.344 -4.263
4450.370   Ti I   3.179 -3.207
4450.377   Tm I   4.435 -3.380
4450.383   CN     0.177 -4.825
4450.408   CN     1.069 -3.590
4450.441   Ca I   6.018 -3.323
4450.444 13CH     0.957 -4.526
4450.449   Co II  5.089 -2.940
4450.459   CN     1.069 -4.572
4450.482   Ti II  1.084 -1.518
4450.498 12CH     3.024 -1.235
4450.525 12CH     2.111 -2.077
4450.547   Fe II  6.223 -4.210
4450.565   Ni I   2.740 -4.903
4450.579   CN     1.180 -3.884
4450.611 12CH     1.720 -3.889
4450.626 13CH     3.024 -4.095
4450.627   Cr I   3.122 -4.233
4450.638 13CH     3.369 -1.107
4450.643   Fe I   4.218 -4.982
4450.650 13CH     1.640 -1.791
4450.663   Fe II  7.695 -4.065
4450.676 13CH     1.640 -3.563
4450.680 12CH     2.111 -2.995
4450.688 13CH     1.720 -3.889
4450.690   Fe II  9.100 -3.334
4450.706 12CH     1.720 -1.421
4450.710   Ta I   1.655 -1.170
4450.732   Ce I   0.684 -0.180
4450.743 12CH     1.720 -1.439
4450.767   Fe I   3.881 -2.370
4450.779   Co I   3.191 -2.350
4450.794   Ce I   0.933 -1.500
4450.797 12CH     0.639 -2.605
4450.798   Tm I   4.340 -2.350
4450.811   Lu I   0.927 -0.940
4450.830 12CH     0.639 -4.527
4450.849    V I   3.406 -3.999
4450.854   Ce I   1.014 -1.330
4450.854 13CH     3.369 -1.098
4450.894   Ti I   1.879 +0.410
4450.898    V I   2.365 -0.318
4450.906 12CH     3.372 -2.879
4450.928    V II  3.758 -2.015
4450.947 13CH     1.640 -3.369
4450.948   Tm I   3.648 -3.290
4450.949 13CH     0.734 -4.391
4450.971 12CH     3.372 -2.889
4450.973 13CH     1.640 -1.744
4451.005 12CH     0.639 -2.551
4451.015   Cr I   3.422 -2.946
4451.082 13CH     1.641 -3.563
4451.104 13CH     1.641 -1.791
4451.116   Ti I   3.294 -3.479
4451.155   Yb I   6.076 -2.370
4451.186   CN     1.039 -4.482
4451.204   CN     0.990 -4.778
4451.205   CN     1.149 -4.133
4451.249   CN     0.990 -3.359
4451.284 13CH     3.372 -4.123
4451.324 13CH     2.362 -3.971
4451.355   Cr I   3.122 -2.752
4451.356 13CH     0.410 -4.322
4451.379 13CH     1.641 -1.744
4451.380   Si I   4.920 -4.256
4451.399 12CH     0.734 -4.391
4451.401 13CH     1.641 -3.369
4451.412   Co I   3.930 -1.837
4451.448   CN     0.934 -4.494
4451.451   Mn I   4.360 -1.544
4451.465 13CH     1.171 -4.501
4451.479    V I   2.684 -4.750
4451.487   CN     0.934 -3.753
4451.491   Mn I   3.772 -3.785
4451.491   Mn I   3.772 -3.935
4451.514 12CH     2.370 -4.693
4451.551   Fe II  6.138 -1.907
4451.560   Nd I   0.380 +0.070
4451.586   Mn I   2.888 +0.278
4451.604   Tm I   3.848 -2.140
4451.614    V II  1.793 -4.177
4451.615 12CH     1.640 -1.791
4451.628   Mn I   3.772 -3.838
4451.646   Yb I   6.719 -3.940
4451.676   Fe I   4.283 -4.217
4451.706 12CH     1.640 -3.369
4451.736 12CH     0.957 -4.505
4451.768 12CH     0.410 -4.322
4451.776 12CH     0.957 -5.000
4451.788 12CH     0.957 -5.000
4451.827 12CH     0.957 -4.526
4451.838   Ce I   1.244 -3.160
4451.851 12CH     1.640 -3.563
4451.909   Ta I   1.210 -2.110
4451.927    V II  5.789 -2.922
4451.935   Yb I   5.912 -1.350
4451.937   Fe II  7.845 -4.939
4451.942 12CH     1.640 -1.744
4451.958 13CH     1.555 -3.395
4451.980   Nd I   0.000 -1.100
4451.983   Fe I   3.642 -5.064
4452.006    V I   1.868 +0.640
4452.036 13CH     1.555 -3.395
4452.038 13CH     2.818 -4.014
4452.069 12CH     1.641 -1.791
4452.093 12CH     1.171 -4.501
4452.141   La I   1.235 +0.060
4452.147   Co I   0.432 -4.700
4452.161 12CH     1.641 -3.369
4452.181   Co I   3.530 -3.608
4452.223   Cr I   2.915 -5.000
4452.238    V I   2.374 -0.905
4452.255   NH     2.708 -4.799
4452.258 12CH     1.641 -3.563
4452.297   Tm I   3.955 -1.360
4452.308   Fe I   3.642 -3.941
4452.324   Yb I   6.660 -2.300
4452.328    V II  6.679 -4.305
4452.332   Mo I   3.907 -1.233
4452.333 13CH     1.555 -3.350
4452.349 12CH     1.641 -1.744
4452.349 13CH     1.172 -4.501
4452.357    V I   2.616 -2.756
4452.365 13CH     2.112 -2.077
4452.375 12CH     3.372 -3.946
4452.375    O II 23.442 -0.788
4452.400 13CH     2.112 -2.995
4452.410 13CH     1.555 -3.350
4452.446 12CH     3.372 -0.743
4452.504 12CH     3.372 -0.752
4452.504   Ce I   0.956 -1.460
4452.506 13CH     3.024 -1.245
4452.509   CN     1.180 -3.873
4452.524   Mn I   4.608 -0.610
4452.546   Ce I   1.924 -0.520
4452.559 13CH     1.537 -1.660
4452.559   Mo I   2.916 -1.465
4452.559   Ce I   1.694 -0.830
4452.566   Th I   0.356 -1.821
4452.575 12CH     3.372 -4.123
4452.609   Fe I   3.943 -2.060
4452.645    V I   1.873 -2.668
4452.688 13CH     1.538 -1.645
4452.700    V I   1.849 -1.947
4452.719   Gd I   1.548 -0.108
4452.720   Sm I   0.277 -0.410
4452.747 12CH     2.112 -2.995
4452.749   Ca I   4.763 -4.293
4452.755 12CH     2.112 -2.077
4452.782   Mn I   2.920 -4.734
4452.799   Fe I   2.588 -4.226
4452.853 13CH     2.853 -2.182
4452.876 13CH     1.555 -3.085
4452.902   CN     0.948 -3.743
4452.909   Ni I   3.941 -2.629
4452.920 13CH     3.111 -4.930
4452.934 13CH     1.555 -3.085
4452.938 13CH     2.589 -4.090
4452.960   Sm I   0.498 +0.155
4452.966 13CH     3.024 -1.235
4452.970 12CH     1.555 -3.395
4452.976   Sc I   2.569 -2.006
4452.977   Ce I   2.373 -1.100
4452.978 12CH     1.172 -4.501
4452.986   Hf I   0.000 -1.880
4453.000   Mn I   2.941 -0.490
4453.003 13CH     2.853 -2.170
4453.018   Mn I   3.772 -3.458
4453.018   CN     0.898 -4.827
4453.037   Ti I   2.408 -1.543
4453.046   Fe I   4.559 -3.300
4453.047 12CH     1.555 -3.395
4453.049   CN     1.039 -4.476
4453.085 13CH     0.411 -4.322
4453.108 12CH     3.373 -1.098
4453.119    V I   1.955 -0.946
4453.125   Ce I   1.421 -2.870
4453.158   Ce I   0.587 -1.010
4453.178   Co I   3.971 -2.975
4453.185   NH     2.708 -4.769
4453.205   Fe II  7.684 -2.020
4453.208   Cr I   3.888 -3.487
4453.224 13CH     1.537 -3.774
4453.245 12CH     3.373 -4.014
4453.287 12CH     1.555 -3.350
4453.290   Fe I   3.283 -3.173
4453.295   Cr I   5.255 -1.769
4453.297 12CH     2.589 -1.456
4453.313   Ti I   1.430 -0.051
4453.319   Fe I   3.960 -1.657
4453.339   Fe I   4.284 -5.088
4453.341    V II  3.759 -1.754
4453.345 13CH     1.723 -1.421
4453.360   Fe II  6.209 -3.621
4453.364 12CH     1.555 -3.350
4453.416 12CH     2.589 -4.090
4453.454   CN     0.177 -4.807
4453.458 12CH     1.537 -1.660
4453.478   Co I   4.110 -1.972
4453.481 13CH     1.976 -3.914
4453.497 12CH     0.411 -4.322
4453.507 12CH     2.589 -1.443
4453.513 12CH     1.537 -3.774
4453.515 13CH     2.761 -1.044
4453.547 12CH     3.374 -1.107
4453.579 13CH     2.372 -4.693
4453.602   Fe I   4.549 -3.206
4453.616   Fe I   4.652 -4.772
4453.624 12CH     1.538 -1.645
4453.635   Cr II  8.273 -3.374
4453.652 13CH     0.994 -4.443
4453.654 13CH     1.723 -1.439
4453.699   Ti I   1.873 -0.010
4453.814   Fe I   3.884 -3.567
4453.846   Ti I   2.408 -1.090
4453.847   Fe I   3.929 -3.245
4453.885   Mo I   3.675 -1.268
4453.894 13CH     2.214 -1.213
4453.910   Re I   4.454 +0.080
4453.914 12CH     1.555 -3.085
4453.926   Gd I   1.060 -1.310
4453.950   Mn I   4.345 -3.895
4453.964 13CH     2.761 -1.055
4453.971 12CH     1.555 -3.085
4454.004   CN     1.085 -3.629
4454.014   CN     0.190 -4.807
4454.033 13CH     1.666 -3.606
4454.038   Tm I   2.076 -0.240
4454.039   Cr I   4.416 -1.662
4454.041   Ce I   1.613 -1.380
4454.061 13CH     1.666 -1.742
4454.111    V II  6.334 -1.127
4454.116   Ti I   3.062 -2.371
4454.116 13CH     2.589 -1.456
4454.134 13CH     1.976 -1.353
4454.173   CN     1.243 -4.940
4454.186 12CH     0.994 -4.443
4454.186   CN     1.295 -4.397
4454.224 13CH     3.372 -0.752
4454.279   Cr I   3.122 -3.403
4454.284   Ti I   2.427 -2.198
4454.289 13CH     3.372 -0.743
4454.297 13CH     1.976 -1.334
4454.317 12CH     1.723 -1.421
4454.321 13CH     2.214 -1.225
4454.337   CN     1.505 -1.749
4454.349 13CH     1.666 -1.702
4454.355   Pr I   0.055 -1.373
4454.376 13CH     1.666 -3.447
4454.381   Fe I   2.829 -1.299
4454.384   NH     2.708 -4.714
4454.424 13CH     2.589 -1.443
4454.436   CN     1.505 -1.755
4454.448 13CH     3.373 -4.014
4454.458 12CH     1.723 -3.889
4454.460 13CH     1.490 -1.953
4454.464 13CH     2.303 -1.200
4454.511 12CH     2.761 -1.044
4454.513   Th I   1.435 -1.622
4454.535 13CH     1.723 -3.889
4454.539 13CH     1.666 -3.606
4454.541 12CH     3.574 -4.482
4454.547    V II  6.291 -3.338
4454.557 13CH     2.303 -1.212
4454.591 12CH     1.723 -1.439
4454.626 13CH     1.666 -1.742
4454.628   Sm I   0.544 -0.200
4454.643   Re I   1.813 -1.850
4454.666 13CH     1.490 -1.920
4454.671   Fe I   3.635 -2.991
4454.704 13CH     2.853 -4.930
4454.731   Tm I   4.140 -1.530
4454.734 12CH     1.976 -1.353
4454.745   Ce I   1.274 -2.440
4454.780   Ca I   1.899 +0.260
4454.783 12CH     2.761 -4.050
4454.791 12CH     1.976 -3.914
4454.794   Zr I   0.802 -1.180
4454.794   Co I   4.064 -4.241
4454.817 13CH     1.539 -1.645
4454.835 12CH     1.976 -3.914
4454.835   Sc I   5.062 -3.482
4454.839 13CH     1.539 -1.660
4454.849 13CH     1.490 -3.590
4454.855 13CH     1.666 -1.702
4454.866   CN     0.997 -3.982
4454.884 12CH     2.853 -2.182
4454.892 12CH     1.976 -1.334
4454.898 13CH     3.111 -1.806
4454.912   Tm I   3.860 -2.080
4454.920 13CH     2.860 -1.034
4454.921   Fe I   4.473 -3.274
4454.942 13CH     1.666 -3.447
4454.950 13CH     1.976 -3.914
4454.954 12CH     2.761 -1.055
4454.960 12CH     2.214 -1.213
4454.982   Ce I   0.553 -0.410
4455.004 12CH     2.853 -4.930
4455.014   Mn I   3.072 -0.393
4455.027   Fe I   3.881 -1.220
4455.031 12CH     1.666 -1.742
4455.043 13CH     2.860 -1.044
4455.044   Fe I   4.371 -5.045
4455.059   CN     1.086 -3.578
4455.069 13CH     0.995 -4.443
4455.091   Mo I   3.303 -1.746
4455.112   CN     1.086 -4.579
4455.113 12CH     1.666 -3.447
4455.129 13CH     2.438 -3.971
4455.137 12CH     2.853 -2.170
4455.153   Tm I   4.096 -2.170
4455.202 12CH     2.214 -3.946
4455.204 12CH     3.111 -1.806
4455.204 13CH     3.111 -1.795
4455.213   Yb I   5.450 -3.230
4455.215   Cr I   3.980 -4.058
4455.242 12CH     1.666 -3.606
4455.266   Fe II  6.226 -2.000
4455.295   Ni I   3.699 -2.948
4455.297 12CH     2.372 -4.693
4455.301   Mo I   3.393 -1.063
4455.310   Mn I   3.072 -0.246
4455.311   Tm I   2.185 -3.890
4455.317   Ti I   1.443 +0.000
4455.323 12CH     1.666 -1.702
4455.351 12CH     3.111 -4.930
4455.357 12CH     3.111 -4.930
4455.361 12CH     2.214 -1.225
4455.389 12CH     1.490 -1.953
4455.405   Fe I   3.960 -3.492
4455.423   Zr I   1.834 -0.450
4455.435   Co I   2.280 -3.903
4455.440   Cr I   3.966 -4.117
4455.450   Cr I   3.011 -2.661
4455.451   Fe I   4.294 -4.258
4455.452 13CH     1.491 -1.953
4455.455    W I   2.387 -0.910
4455.460 12CH     1.490 -3.590
4455.461   Ce I   1.319 -1.350
4455.464 12CH     2.303 -3.946
4455.466 12CH     3.028 -4.095
4455.504 12CH     3.111 -1.795
4455.504 13CH     1.539 -3.774
4455.530   Dy I   1.239 -0.970
4455.556 12CH     2.303 -1.200
4455.575 13CH     1.491 -1.920
4455.578   Ca I   6.021 -4.424
4455.594   CN     1.244 -4.934
4455.596   Dy I   0.590 -1.960
4455.597 12CH     1.666 -1.742
4455.603 12CH     0.995 -4.443
4455.621   Fe I   4.559 -2.865
4455.621 12CH     3.028 -1.235
4455.623 12CH     2.303 -1.212
4455.627 12CH     1.490 -1.920
4455.630   Nd I   0.976 -1.170
4455.645   Ni II  6.856 -4.422
4455.656   Ce I   0.295 -1.700
4455.679 12CH     1.666 -3.447
4455.721   CN     1.005 -4.786
4455.738 12CH     1.539 -1.660
4455.748 12CH     1.666 -3.606
4455.750 13CH     3.028 -4.095
4455.754 12CH     3.028 -1.245
4455.754 12CH     1.539 -1.645
4455.767   CN     1.005 -3.345
4455.769   Cr I   3.449 -3.687
4455.770   Cr II  8.363 -3.137
4455.786   La I   0.709 -1.374
4455.792    V I   2.581 -1.028
4455.794 12CH     1.539 -3.774
4455.814   Mn I   3.072 -0.510
4455.830 12CH     1.666 -1.702
4455.835   CN     0.262 -4.991
4455.842 13CH     1.491 -3.590
4455.846   Fe II  4.616 -4.140
4455.871 12CH     2.860 -4.050
4455.881   Ti I   3.176 -2.318
4455.883 13CH     2.214 -3.946
4455.890   Ca I   1.899 -0.530
4455.913   CN     1.295 -4.389
4455.919 12CH     2.860 -1.034
4455.961   CN     1.085 -3.620
4455.965   NH     2.681 -4.851
4455.973 13CH     3.574 -4.482
4455.975 13CH     1.795 -1.403
4456.017   CN     0.948 -4.502
4456.022 13CH     1.978 -3.914
4456.040 12CH     2.860 -1.044
4456.054 13CH     1.795 -1.420
4456.058   CN     0.948 -3.735
4456.102    W I   3.453 -0.170
4456.110   Sm I   0.544 -1.420
4456.128   Nd I   0.140 -0.511
4456.152   Tm I   4.141 -1.630
4456.160   Ti I   2.396 -2.985
4456.187   Cr I   2.967 -2.934
4456.207 13CH     2.303 -3.946
4456.267   Fe I   4.638 -3.528
4456.299   Zr I   1.858 -0.430
4456.326   Fe I   3.045 -2.171
4456.348   Cr I   4.096 -1.703
4456.362 13CH     2.761 -4.050
4456.382 12CH     1.491 -1.953
4456.390   Nd I   0.742 -0.250
4456.411   Fe I   4.607 -2.675
4456.435 13CH     2.438 -1.069
4456.453 12CH     1.491 -3.590
4456.465   Fe I   4.473 -4.576
4456.501 12CH     2.438 -1.069
4456.537 12CH     1.491 -1.920
4456.549    V I   1.849 -2.801
4456.551    V II  3.753 -2.018
4456.555   Co I   4.058 -2.431
4456.592 12CH     2.438 -3.971
4456.610   Ca I   1.899 -1.660
4456.612 12CH     2.438 -3.971
4456.619   Mn I   2.920 -2.640
4456.628   Fe I   3.881 -1.810
4456.639   Fe I   3.943 -3.123
4456.648   Ti II  3.124 -1.660
4456.670 13CH     2.438 -1.056
4456.682   Sm I   0.101 -1.745
4456.698   Co I   4.025 -3.313
4456.704 12CH     2.438 -1.056
4456.731   Fe II  6.223 -3.307
4456.773 13CH     3.377 -2.879
4456.796   Nb I   0.142 -1.300
4456.839 13CH     1.978 -1.334
4456.845 13CH     2.591 -4.090
4456.865 13CH     1.978 -1.353
4456.883   CN     0.278 -4.997
4456.892 12CH     1.795 -3.889
4456.895   Cr II  3.104 -4.426
4456.986 12CH     1.795 -1.403
4456.992   Yb I   6.586 -1.830
4456.996 13CH     1.795 -3.889
4456.996   Co I   4.021 -3.063
4457.001   NH     2.681 -4.819
4457.003   CN     0.190 -4.790
4457.028 12CH     1.795 -1.420
4457.044   Mn I   3.073 -0.555
4457.054   Tm I   3.764 -2.340
4457.071   CN     0.997 -3.975
4457.107   Cr I   3.375 -2.423
4457.164   Cr I   4.446 -1.721
4457.170   Nd I   0.321 -1.980
4457.185 13CH     3.111 -4.930
4457.234 13CH     3.372 -3.946
4457.250 13CH     3.377 -2.889
4457.266 13CH     3.373 -1.098
4457.296    V II  3.328 -3.331
4457.302   Cr II  4.012 -4.341
4457.324 12CH     2.591 -4.090
4457.350   Hf I   0.292 -1.190
4457.354   Mo I   2.070 -0.574
4457.377 12CH     1.978 -3.914
4457.413   Zr I   1.184 -1.220
4457.415 12CH     2.591 -1.443
4457.418   Zr I   1.366 -0.610
4457.419   Nb I   0.197 -1.290
4457.422   Yb I   7.618 -1.190
4457.427   Ti I   1.460 +0.180
4457.435 12CH     1.978 -1.334
4457.461    V I   0.275 -0.900
4457.463   CN     1.204 -3.876
4457.465 12CH     1.978 -1.353
4457.477 13CH     3.374 -1.107
4457.518 13CH     0.784 -4.395
4457.522 12CH     1.978 -3.914
4457.530 12CH     2.591 -1.456
4457.540 13CH     3.569 -4.222
4457.549   Mn I   3.073 -0.117
4457.555   Mn II  5.991 -3.747
4457.562 13CH     2.860 -4.050
4457.622   Cr I   3.375 -2.086
4457.669   CN     1.020 -3.345
4457.681 13CH     1.978 -3.914
4457.687   CN     1.476 -1.755
4457.692   Co I   3.687 -2.007
4457.694   Cr I   3.890 -3.945
4457.696    V I   1.945 -2.238
4457.699 13CH     1.566 -2.920
4457.700   Fe I   4.446 -3.121
4457.708   Co I   4.072 -4.377
4457.717   CN     1.020 -4.799
4457.739   Co I   4.110 -1.762
4457.740   Ce I   3.328 -1.870
4457.749 13CH     3.569 -4.213
4457.757    V I   1.873 -0.010
4457.768   Ce I   1.042 -1.080
4457.775   CN     0.203 -4.790
4457.785   Mn I   5.087 -1.247
4457.786   CN     1.476 -1.762
4457.788   Ti I   2.345 -4.364
4457.800   Sm I   0.248 -2.270
4457.830 13CH     1.567 -2.920
4457.834 13CH     1.694 -3.653
4457.861   Sc II  7.858 -4.044
4457.861   Cr I   3.878 -1.460
4457.912 13CH     1.694 -1.701
4457.913   Ti I   3.104 -3.014
4457.913   Cr I   3.368 -4.436
4457.947   Cr I   3.826 -2.962
4457.960 13CH     2.856 -2.170
4457.976 13CH     2.438 -3.971
4457.980 13CH     2.906 -4.014
4457.982   Co I   4.113 -3.679
4457.997 12CH     0.784 -4.395
4458.002   Th I   0.457 -1.191
4458.005 13CH     1.566 -3.331
4458.006   Cr II  8.355 -2.852
4458.043   Tm I   4.355 -2.310
4458.060   Tm I   1.933 -1.790
4458.065 13CH     3.028 -1.245
4458.080   Fe I   3.884 -1.201
4458.085    W I   1.650 -1.540
4458.095 13CH     3.028 -1.235
4458.116   Gd I   1.965 +0.043
4458.117   CN     1.177 -4.133
4458.119   Nb I   1.662 -0.800
4458.123 13CH     3.114 -4.930
4458.137 13CH     1.567 -3.331
4458.172 13CH     1.694 -1.667
4458.205   Co I   4.049 -2.832
4458.212 13CH     2.856 -2.182
4458.218 13CH     2.165 -2.997
4458.252 13CH     1.694 -3.509
4458.254   Mn I   3.073 +0.042
4458.289   Ce I   1.412 -1.290
4458.290    W I   2.458 -0.840
4458.296   Pr I   0.550 -0.880
4458.333 13CH     2.591 -1.443
4458.347   NH     2.681 -4.757
4458.351 13CH     2.591 -1.456
4458.368    V I   2.678 -2.932
4458.375 13CH     1.567 -2.747
4458.388    V I   2.365 -1.339
4458.421 13CH     2.165 -2.978
4458.441   Gd I   1.875 -0.047
4458.445   Mo I   3.717 -1.338
4458.453 13CH     1.694 -3.653
4458.462   Cr I   4.778 -3.535
4458.481 13CH     1.567 -2.747
4458.506   Cr I   3.551 -0.300
4458.509   Sm I   0.104 -0.660
4458.513   Co I   3.576 -2.924
4458.519   Ca I   6.023 -2.498
4458.543   Cr I   3.011 -0.600
4458.555   Fe I   4.220 -4.519
4458.557   Ti II  5.692 -2.260
4458.566 12CH     2.165 -2.997
4458.574 12CH     3.377 -2.879
4458.590   Fe II  9.576 -2.956
4458.592   Co I   3.568 -1.058
4458.596 13CH     1.694 -1.701
4458.646   Mo I   2.916 -1.484
4458.659   Cr I   4.447 -3.756
4458.669   Cr I   4.411 -1.696
4458.690   Ce I   0.956 -3.270
4458.703   Cr I   3.369 -3.910
4458.723 12CH     2.165 -2.978
4458.739 12CH     1.566 -2.920
4458.784   Tm I   4.003 -2.670
4458.791 13CH     1.694 -1.667
4458.797   Co I   3.687 -2.027
4458.831   Ce I   0.735 -1.820
4458.870 12CH     1.567 -2.920
4458.882   Cr I   3.826 -4.401
4458.888 12CH     1.694 -1.701
4458.913   Ti I   3.285 -3.961
4458.936 13CH     1.694 -3.509
4458.954 13CH     3.377 -4.123
4458.964 12CH     1.694 -3.509
4458.964 12CH     1.566 -3.331
4458.990 12CH     3.377 -2.889
4459.008    Y I   1.356 -1.500
4459.011   Tm I   3.349 -3.330
4459.027   Ni I   3.306 -0.180
4459.074   Co I   3.016 -4.885
4459.077   Ce I   0.960 -2.150
4459.077 12CH     1.694 -3.653
4459.082   Tm I   3.283 -2.000
4459.091 13CH     0.463 -4.326
4459.095 12CH     1.567 -3.331
4459.111   Cr I   3.857 -2.656
4459.118   Fe I   2.174 -1.279
4459.130   Fe I   4.580 -3.629
4459.153 12CH     1.694 -1.667
4459.179   Yb I   6.877 -1.960
4459.181 12CH     2.905 -4.014
4459.219    V I   2.583 -0.999
4459.236   Er I   0.055 -2.029
4459.238   Cr I   3.839 -3.303
4459.269   Cr II  8.356 -4.104
4459.285   Sm I   0.101 -0.451
4459.287   NH     2.656 -4.910
4459.290   Ce I   1.251 -2.640
4459.300 12CH     2.906 -0.880
4459.332    V II  4.005 -3.919
4459.338 12CH     2.905 -0.890
4459.353   Fe I   4.178 -0.934
4459.374   Cr I   2.708 -1.150
4459.375   Cr I   3.889 -2.508
4459.382 13CH     0.785 -4.395
4459.417   CN     1.205 -3.865
4459.441 12CH     1.567 -2.747
4459.457 12CH     2.906 -4.014
4459.467 13CH     1.595 -1.643
4459.485   Os I   1.908 -1.450
4459.507 13CH     2.441 -3.971
4459.519   Mn I   5.087 -1.307
4459.533 12CH     0.463 -4.326
4459.539    V I   1.183 -3.642
4459.547 12CH     1.567 -2.747
4459.572 12CH     1.694 -1.701
4459.576   CN     0.278 -4.978
4459.579   Mn II  6.186 -3.746
4459.590 13CH     1.595 -1.631
4459.636   Tm I   3.955 -2.480
4459.648 12CH     1.694 -3.509
4459.658   Tm I   4.459 -3.020
4459.696 12CH     1.694 -3.653
4459.719   CN     1.177 -4.126
4459.734   Cr I   3.013 -0.650
4459.742 13CH     1.368 -4.568
4459.748    V I   0.287 -0.500
4459.753   CN     1.066 -4.474
4459.765 13CH     0.685 -2.555
4459.770    V II  4.005 -1.497
4459.771 12CH     1.694 -1.667
4459.772   Ta I   2.378 -0.360
4459.787 13CH     1.798 -1.403
4459.845   CN     1.104 -3.566
4459.859   Fe I   2.728 -4.299
4459.861 12CH     0.785 -4.395
4459.900   CN     1.104 -4.587
4459.905 13CH     0.685 -2.502
4460.016   Tm I   3.884 -2.030
4460.027   Ru I   1.087 -0.480
4460.034 13CH     2.905 -0.890
4460.068 13CH     2.856 -4.930
4460.068 13CH     2.906 -0.880
4460.098 12CH     2.856 -2.170
4460.107   Ce I   0.900 -1.540
4460.116 13CH     1.798 -1.420
4460.117   Fe I   2.759 -4.830
4460.120 12CH     3.377 -0.743
4460.135   Ti I   2.427 -1.853
4460.140   Nd I   0.380 -1.680
4460.163   Ce I   3.550 -0.110
4460.170    V I   1.351 -2.490
4460.177 13CH     1.595 -3.784
4460.181 12CH     3.569 -4.222
4460.182   Cr I   4.575 -3.212
4460.183 13CH     2.307 -1.200
4460.187   Fe I   3.695 -2.864
4460.188    V I   2.365 -3.794
4460.207   Ce I   0.478 +0.320
4460.221 13CH     1.368 -4.568
4460.239 13CH     0.685 -4.536
4460.249 12CH     3.377 -4.123
4460.249 12CH     2.856 -2.182
4460.291    V I   0.301 -0.150
4460.305   Zr I   0.633 -1.940
4460.323   Ce I   0.735 -2.840
4460.356 13CH     3.111 -2.145
4460.368 12CH     2.856 -4.930
4460.373   Mn I   3.075 -1.006
4460.389   Yb I   5.671 -2.690
4460.392 13CH     0.729 -4.885
4460.398 12CH     3.377 -3.946
4460.406 12CH     1.595 -1.643
4460.412 13CH     3.114 -1.795
4460.415   Nb I   1.676 -0.610
4460.419   Mn I   5.087 -3.339
4460.421   Tm I   4.459 -2.100
4460.425    V I   2.359 -0.881
4460.436   Cr I   4.099 -0.799
4460.450   NH     2.656 -4.875
4460.460 12CH     1.595 -3.784
4460.488    W I   1.708 -1.010
4460.492 12CH     3.569 -4.213
4460.494 13CH     3.111 -2.134
4460.520   Ti I   3.178 -2.295
4460.528 12CH     3.377 -0.752
4460.528    V I   1.853 -3.646
4460.544   Fe I   4.220 -3.261
4460.547 12CH     1.368 -4.568
4460.549 13CH     3.114 -1.806
4460.556   Ar II 16.444 -1.570
4460.559 12CH     3.114 -4.930
4460.567 12CH     1.595 -1.631
4460.603   CN     0.961 -4.510
4460.619 13CH     2.307 -1.212
4460.622   Mo I   2.076 -1.802
4460.629 13CH     2.167 -2.997
4460.645   CN     0.961 -3.718
4460.653 13CH     2.167 -2.978
4460.654   Ca I   5.807 -3.712
4460.675   Ce I   1.796 -3.520
4460.682   Fe I   4.607 -1.861
4460.691   CN     0.203 -4.773
4460.713 12CH     3.114 -1.795
4460.727   Co I   3.952 -4.351
4460.770   Cr I   4.096 -3.486
4460.772   Cr I   2.709 -1.490
4460.784   Ti I   3.199 -2.321
4460.793   Sc I   3.101 -3.391
4460.800 12CH     1.798 -1.403
4460.811   CN     0.294 -4.983
4460.856 12CH     3.114 -1.806
4460.897   Ti I   2.250 -2.484
4460.956 12CH     1.798 -3.889
4460.956 12CH     2.167 -2.978
4460.977 12CH     2.167 -2.997
4460.981   CN     1.108 -3.620
4460.984    V I   2.359 -0.296
4460.993 12CH     2.441 -3.971
4461.006   CN     1.447 -1.762
4461.009 12CH     3.114 -4.930
4461.027 12CH     1.368 -4.568
4461.029 13CH     0.464 -4.326
4461.051 13CH     2.441 -1.056
4461.052   Ca I   6.054 -3.627
4461.059 13CH     1.798 -3.889
4461.063   Th I   1.670 -0.861
4461.076   Ce I   1.676 -1.150
4461.079   Mn I   3.075 -0.380
4461.082   Cr I   3.839 -2.570
4461.085 12CH     2.441 -1.056
4461.091 12CH     1.798 -1.420
4461.106   CN     1.447 -1.768
4461.133   Ce I   0.910 -0.200
4461.145 13CH     2.441 -1.069
4461.181   Hf I   0.699 -1.420
4461.196   Fe I   3.017 -1.975
4461.210 12CH     2.441 -1.069
4461.210 13CH     2.397 -1.187
4461.217   Zr I   1.011 -1.130
4461.223   Mn I   4.755 -4.007
4461.241   Th I   0.457 -1.192
4461.271   Ce I   1.319 -1.940
4461.278 12CH     2.307 -1.200
4461.302 12CH     2.441 -3.971
4461.305   Cr I   3.122 -2.073
4461.306 13CH     2.397 -1.199
4461.354   Yb I   6.354 -2.980
4461.362   Gd I   0.921 -0.856
4461.370   Ce I   1.930 -1.770
4461.372   Fe I   3.415 -2.462
4461.385   Cr I   4.449 -3.444
4461.439   Fe II  2.583 -4.366
4461.462   Co II  8.634 -2.226
4461.468   Ce I   1.327 -3.320
4461.470   Yb I   6.950 -2.380
4461.471 12CH     0.464 -4.326
4461.478   Fe I   4.956 -3.437
4461.491   Cr I   3.817 -3.651
4461.495   Ce I   1.639 -2.710
4461.511   Mn I   4.640 -2.613
4461.528   Th I   1.022 -0.961
4461.529 12CH     2.307 -3.946
4461.549   Ti I   3.186 -2.132
4461.550   Mo I   3.438 -1.350
4461.565    V II  6.339 -3.749
4461.609   CN     1.066 -4.468
4461.613   Ca I   6.054 -3.409
4461.629   Ca I   6.054 -3.350
4461.632 13CH     2.037 -3.994
4461.653   Fe I   0.087 -3.210
4461.660 13CH     1.208 -4.506
4461.664 13CH     1.528 -1.914
4461.666   CN     0.217 -4.773
4461.688 12CH     2.307 -1.212
4461.694   Fe II  7.845 -4.018
4461.699   Tm I   4.254 -3.570
4461.700   Th I   2.333 -0.533
4461.706   Fe II  6.226 -2.065
4461.711   Cr II  8.264 -2.362
4461.713   Fe I   4.608 -3.758
4461.776    V II  5.795 -3.921
4461.793   Fe I   3.018 -4.706
4461.822   Ce I   1.296 -2.150
4461.827   CN     1.018 -3.971
4461.834   Cr II  8.291 -3.472
4461.848    V II  6.295 -2.236
4461.849 13CH     1.528 -1.885
4461.859   Ti I   0.900 -4.711
4461.911 13CH     1.596 -1.631
4461.917   Ti I   2.239 -2.255
4461.951 13CH     1.596 -1.643
4461.969 13CH     3.377 -0.743
4461.970   Fe I   3.600 -1.207
4461.975   NH     2.656 -4.804
4461.994   Fe I   3.071 -2.365
4462.031   Mn I   3.075 +0.320
4462.032   Ce I   0.601 -2.210
4462.037   Fe I   4.283 -1.704
4462.059   Cr I   3.890 -1.212
4462.081 13CH     1.528 -3.643
4462.088   Ti I   0.000 -3.048
4462.105   Co I   4.110 -4.038
4462.106 13CH     1.724 -3.664
4462.113   Fe II  9.576 -2.794
4462.124 13CH     2.905 -4.014
4462.142   Ca I   4.769 -4.219
4462.193   NH     2.634 -4.978
4462.198   Fe I   3.603 -2.584
4462.212    V II  6.258 -3.833
4462.229   Tm I   3.855 -3.770
4462.232 13CH     1.724 -1.666
4462.240 12CH     2.397 -3.946
4462.254 12CH     0.685 -2.555
4462.254 13CH     3.377 -0.752
4462.256   Mn I   3.763 -3.237
4462.274 13CH     2.307 -3.946
4462.288   Mn I   4.660 -1.450
4462.290 12CH     0.685 -4.536
4462.295   Ce I   1.092 -1.910
4462.300   Os I   2.608 -1.130
4462.305   Ce I   1.319 -1.340
4462.311   Fe I   4.371 -3.529
4462.323 12CH     1.208 -4.506
4462.331 12CH     2.397 -1.187
4462.337 13CH     2.037 -1.334
4462.351   Tm I   4.461 -2.920
4462.384    V I   1.860 +0.500
4462.391 13CH     3.056 -4.090
4462.393   Fe I   4.580 -4.123
4462.401 12CH     2.397 -1.199
4462.409   Nd I   0.205 -0.910
4462.422   CN     0.922 -4.840
4462.449   Ni I   3.465 -0.550
4462.451 12CH     0.685 -2.502
4462.461   Co I   2.700 -3.505
4462.469 13CH     1.724 -1.638
4462.479 13CH     3.111 -4.930
4462.503 13CH     2.037 -1.315
4462.505   Sc I   2.608 -3.760
4462.505    V I   2.359 -2.792
4462.532   CN     0.975 -3.710
4462.565 13CH     1.872 -1.386
4462.594 13CH     1.724 -3.548
4462.622   Ca I   4.680 -2.775
4462.628 12CH     1.528 -1.914
4462.638   Ti I   3.215 -2.406
4462.648 13CH     1.872 -1.402
4462.662 13CH     1.596 -3.784
4462.688 13CH     2.441 -3.971
4462.692 13CH     2.865 -1.034
4462.696 12CH     1.528 -3.643
4462.698 13CH     1.208 -4.506
4462.700   Fe I   5.000 -1.300
4462.702 12CH     0.729 -4.885
4462.709   Ti I   2.408 -3.895
4462.745   Ti I   2.427 -1.230
4462.770   Cr I   3.010 -1.600
4462.810 13CH     1.528 -1.914
4462.823   Gd I   1.495 +0.275
4462.841 13CH     3.114 -4.930
4462.845 13CH     1.725 -3.664
4462.849 12CH     1.528 -1.885
4462.883 13CH     1.041 -4.448
4462.886   CN     1.108 -3.611
4462.889 12CH     1.596 -1.631
4462.891 12CH     1.596 -1.643
4462.903 13CH     1.528 -1.885
4462.914   CN     1.326 -4.391
4462.935 12CH     2.037 -1.334
4462.945 12CH     1.596 -3.784
4462.965    U I   0.113 -1.229
4462.979   Nd I   0.559 +0.040
4462.993 12CH     2.037 -3.914
4463.037 12CH     2.037 -3.994
4463.045 13CH     1.725 -1.666
4463.049 13CH     2.397 -3.946
4463.094 12CH     2.037 -1.315
4463.121    V I   1.950 -1.845
4463.130   Fe I   3.071 -2.900
4463.134 13CH     2.865 -1.044
4463.208 13CH     1.725 -1.638
4463.210 13CH     2.037 -3.914
4463.212   Tm I   3.783 -2.930
4463.214 12CH     1.724 -1.666
4463.226 13CH     1.528 -3.643
4463.240 12CH     3.056 -1.386
4463.244   Gd I   1.251 -0.950
4463.268   Tm I   4.041 -1.190
4463.270   Dy I   1.355 -1.380
4463.284 12CH     1.724 -3.548
4463.332   Cr I   3.435 -2.568
4463.353   Ca I   4.681 -2.174
4463.361 12CH     1.208 -4.506
4463.381   Ti I   1.879 -0.437
4463.385 12CH     1.724 -3.664
4463.389 13CH     0.709 -4.884
4463.395 12CH     3.056 -4.090
4463.404   Fe I   4.256 -1.700
4463.407   Ce I   0.957 +0.080
4463.407 13CH     1.725 -3.548
4463.416   Ni I   3.480 -1.579
4463.444   CN     0.294 -4.965
4463.449 12CH     1.041 -4.448
4463.455 12CH     1.724 -1.638
4463.461 12CH     3.111 -2.145
4463.488   Yb I   5.671 -1.870
4463.490   Yb I   6.020 -2.230
4463.497    W I   2.967 -0.030
4463.509   NH     2.634 -4.941
4463.520   Tm I   4.355 -1.510
4463.521 12CH     1.872 -3.889
4463.529 12CH     3.056 -1.375
4463.531   Ti I   1.887 -0.600
4463.533   Re I   4.373 +0.060
4463.586   Ti I   2.408 -2.872
4463.605 12CH     3.111 -4.930
4463.615 12CH     1.872 -1.386
4463.637    V I   2.684 -3.277
4463.652 13CH     1.872 -3.889
4463.662 12CH     1.872 -1.402
4463.669   Ce I   2.167 -2.930
4463.694 12CH     2.865 -1.034
4463.726 13CH     1.581 -2.669
4463.752 12CH     3.111 -2.134
4463.774 12CH     1.528 -1.914
4463.790   Co I   4.025 -2.669
4463.816 13CH     2.909 -4.014
4463.842 12CH     1.528 -3.643
4463.844   Yb I   5.771 -1.540
4463.859   Ce I   0.635 -1.890
4463.890   Sm I   0.282 -1.188
4463.904 12CH     1.528 -1.885
4463.922 13CH     1.581 -2.669
4463.965 12CH     2.865 -4.050
4464.007 13CH     1.581 -3.377
4464.026   Ce I   0.737 -2.050
4464.027 12CH     1.725 -1.666
4464.029   CN     1.018 -3.965
4464.031 13CH     3.056 -1.386
4464.060   Ce I   0.902 -2.080
4464.067   Cr I   4.440 -2.830
4464.069   Yb I   5.450 -3.930
4464.073   Tm I   3.715 -1.780
4464.097 12CH     1.725 -3.548
4464.125 12CH     1.725 -3.664
4464.135 12CH     2.865 -1.044
4464.139   Nb I   0.348 -1.610
4464.148   Ce I   0.910 -2.090
4464.171   Ti I   3.108 -2.000
4464.172   Ce I   1.320 -0.620
4464.195 12CH     1.725 -1.638
4464.203 13CH     1.581 -3.377
4464.219    V I   2.374 -0.911
4464.220   CN     1.277 -4.934
4464.254 13CH     1.019 -1.983
4464.258 13CH     1.581 -2.549
4464.272   Cr I   3.449 -2.491
4464.291   CN     1.418 -1.768
4464.295    V II  3.758 -1.445
4464.317   Tm I   4.481 -2.950
4464.354 13CH     2.039 -3.994
4464.372   Ba I   5.983 -3.010
4464.390   CN     1.418 -1.775
4464.402 13CH     3.056 -1.375
4464.422 13CH     1.581 -2.549
4464.449   Ti II  1.161 -1.810
4464.454   Co I   3.568 -1.693
4464.459   Ce I   2.017 -1.510
4464.485   Ce I   3.469 -2.280
4464.486   Mo I   3.156 -1.795
4464.490 13CH     1.042 -4.448
4464.516   Ce I   1.254 -3.140
4464.517   CN     0.217 -4.757
4464.527   Fe I   4.220 -4.202
4464.574   CN     1.230 -3.868
4464.622   CN     1.326 -4.383
4464.636   Ce I   0.737 -2.200
4464.662   Cr I   3.011 -1.360
4464.670   Gd I   1.552 +0.767
4464.677   NH     2.883 -4.999
4464.682   Mn I   2.920 -0.104
4464.685   Ni I   4.538 -4.373
4464.690   Fe I   3.241 -2.683
4464.696   Fe I   4.256 -3.360
4464.698   Ce I   1.026 -0.410
4464.735    V I   1.950 -1.003
4464.742   Ti I   2.396 -1.614
4464.743   CN     1.122 -3.554
4464.766   Fe I   3.015 -2.002
4464.767   Mo I   2.523 -1.431
4464.795 12CH     1.581 -2.669
4464.799   CN     1.122 -4.594
4464.867   Cr I   4.099 -1.639
4464.878   CN     0.311 -4.970
4464.902   Cr I   3.817 -3.124
4464.902   Cr I   3.011 -1.305
4464.916 13CH     3.569 -4.543
4464.951   Cr I   3.321 -4.056
4464.970 12CH     1.581 -3.377
4464.973   Eu I   3.379 +0.200
4464.974   Fe I   3.642 -3.213
4464.979   Tm I   3.958 -3.280
4464.988   Fe I   4.209 -3.525
4464.990 12CH     1.581 -2.669
4465.033   CN     1.036 -4.803
4465.056 12CH     1.042 -4.448
4465.058   Nd I   0.000 -1.360
4465.078 13CH     3.569 -4.534
4465.079   Ca I   4.763 -1.647
4465.082   CN     1.036 -3.318
4465.130   Cr I   3.892 -0.206
4465.136   NH     2.906 -4.955
4465.138    U I   0.285 -1.453
4465.140 12CH     2.909 -0.880
4465.166 12CH     1.581 -3.377
4465.199   Ce I   3.257 -3.750
4465.206   Ce I   0.559 -1.430
4465.224   Ti I   2.231 -1.821
4465.225 13CH     2.039 -1.315
4465.261   NH     2.634 -4.857
4465.263 13CH     2.039 -1.334
4465.268    Y I   4.133 +0.000
4465.275 13CH     3.377 -3.946
4465.277 13CH     2.964 -1.023
4465.281   Cr I   4.440 -2.884
4465.297 12CH     2.909 -4.014
4465.341   Th I   1.067 -1.045
4465.348   Cr I   3.013 -0.910
4465.355 12CH     1.581 -2.549
4465.364   Fe I   3.018 -4.375
4465.370   Fe I   3.635 -4.000
4465.375   Fe II  7.727 -4.328
4465.403 13CH     2.964 -1.033
4465.425 12CH     2.909 -4.014
4465.437   Ce I   0.876 -0.930
4465.491    V I   1.931 -1.029
4465.505   Co I   3.952 -3.908
4465.519 12CH     1.581 -2.549
4465.567 13CH     0.838 -4.400
4465.583 12CH     2.909 -0.890
4465.590   Nd I   0.182 -1.100
4465.627   CN     1.277 -4.928
4465.662 13CH     2.865 -4.050
4465.693   CN     0.232 -4.757
4465.714 12CH     0.709 -4.884
4465.714 13CH     3.114 -2.134
4465.731   Cr II  6.487 -1.279
4465.760 12CH     2.039 -3.994
4465.768   Ce I   0.933 -2.100
4465.779   Tm I   3.797 -1.900
4465.806   Ti I   1.739 -0.163
4465.818   Co I   3.687 -1.160
4465.818 12CH     2.039 -1.315
4465.862 12CH     2.039 -1.334
4465.886   Fe I   4.301 -5.000
4465.910 13CH     2.909 -0.880
4465.920 12CH     2.039 -3.914
4465.922   Nb I   1.269 -1.570
4465.932 13CH     3.574 -4.213
4465.945   Ce I   3.217 -1.940
4465.947   Ce I   3.195 -1.060
4465.958   Os I   4.744 +0.070
4466.000   Yb I   6.847 -1.230
4466.021 13CH     3.114 -2.145
4466.036    V I   2.505 -1.764
4466.047 13CH     3.574 -4.222
4466.075   Cr I   2.545 -4.267
4466.077 12CH     0.838 -4.400
4466.080   Tm I   2.449 -0.960
4466.129   Cr I   2.545 -2.969
4466.137 13CH     2.039 -3.914
4466.158   Cr I   3.013 -1.710
4466.160   Cr I   4.575 -2.435
4466.239   Co I   4.064 -4.367
4466.241 12CH     2.964 -4.050
4466.241    O II 28.592 +0.032
4466.242   Ce I   1.482 -1.830
4466.281 13CH     2.909 -0.890
4466.283 12CH     2.964 -1.023
4466.343    W I   1.655 -1.060
4466.347   Ru I   1.063 -2.460
4466.357   NH     2.883 -4.932
4466.365 12CH     1.019 -1.983
4466.375   NH     2.906 -4.931
4466.381   Ni I   3.706 -1.350
4466.391   Hf I   2.496 -0.590
4466.406 12CH     2.964 -1.033
4466.421   Nb I   0.142 -2.120
4466.497   Cr II  8.291 -4.223
4466.504   CN     1.230 -3.858
4466.529   Gd I   0.522 -0.820
4466.552   Fe I   2.829 -0.600
4466.554 13CH     0.519 -4.330
4466.555   Ce I   2.004 -1.330
4466.573   Fe I   0.110 -4.751
4466.580 13CH     1.875 -1.386
4466.599   Gd I   0.865 +0.087
4466.623   NH     2.931 -4.897
4466.642 13CH     1.654 -1.629
4466.648   Fe I   2.559 -4.949
4466.666   Fe II  6.217 -3.125
4466.692   Tm I   4.324 -3.000
4466.707   Cr I   3.322 -4.172
4466.719   Si I   4.930 -3.944
4466.720   Ce I   0.553 -1.560
4466.758 13CH     1.654 -1.606
4466.786   Ce I   2.040 -0.780
4466.792   Co I   4.072 -3.458
4466.832 13CH     3.059 -4.090
4466.839   CN     1.206 -4.126
4466.852    V I   1.376 -1.486
4466.865 13CH     1.758 -3.718
4466.878   Co I   3.016 -0.543
4466.906   Zr I   0.633 -1.340
4466.916    V II  6.534 -1.664
4466.923 13CH     1.875 -1.402
4466.938   Fe I   3.928 -1.480
4466.974   Cr II  8.350 -3.486
4467.004    V I   2.684 -4.078
4467.016   Sc I   2.109 -2.898
4467.023 12CH     0.519 -4.330
4467.039 13CH     1.758 -1.637
4467.072   Ce I   0.875 -1.300
4467.089    V I   2.575 -2.989
4467.113   Ba I   1.676 -0.860
4467.119 13CH     2.401 -1.187
4467.127   Ca I   6.028 -2.987
4467.131   Yb I   5.724 -1.760
4467.144   Ce I   4.007 -2.270
4467.165 12CH     3.218 -4.693
4467.215 13CH     2.519 -3.971
4467.226   Gd I   1.339 -0.848
4467.227   Ti I   3.305 -2.780
4467.234   Ce I   1.706 -1.260
4467.255 13CH     1.758 -1.614
4467.263   Ru I   2.510 -0.940
4467.298   CN     0.990 -3.694
4467.315 13CH     2.221 -2.979
4467.315   Cr I   3.013 -2.639
4467.340   Sm I   0.659 +0.150
4467.377   Tm I   4.364 -1.810
4467.402 13CH     1.654 -3.874
4467.425   Fe I   4.143 -2.785
4467.428 13CH     1.758 -3.591
4467.460   CN     0.311 -4.953
4467.475    O II 28.592 -0.269
4467.495   Co I   4.147 -1.636
4467.524 13CH     2.221 -2.961
4467.527   Ce I   1.088 -0.190
4467.540   CN     1.390 -1.775
4467.543   Re I   3.065 -0.610
4467.556   Ce I   0.561 -1.100
4467.556   Cr I   3.013 -1.260
4467.566 13CH     2.401 -1.199
4467.572 13CH     0.693 -4.787
4467.605    V I   1.804 -1.544
4467.618 12CH     2.221 -2.979
4467.622 12CH     1.654 -1.629
4467.632 12CH     1.875 -1.386
4467.642 13CH     0.840 -4.400
4467.646   CN     1.390 -1.782
4467.676 12CH     1.654 -3.874
4467.711   NH     2.931 -4.873
4467.736 13CH     1.758 -3.718
4467.747   Cr I   4.416 -2.417
4467.750   NH     2.959 -4.845
4467.778 12CH     2.221 -2.961
4467.778 12CH     1.654 -1.606
4467.798 12CH     1.875 -3.889
4467.804   Tm I   4.174 -2.360
4467.808   NH     2.906 -4.873
4467.838 12CH     3.059 -4.090
4467.839   Nd I   1.517 -0.600
4467.851   Fe I   4.608 -2.691
4467.930 13CH     1.875 -3.889
4467.930   Re I   2.061 -1.180
4467.931   Fe II  7.940 -2.500
4467.940 12CH     1.875 -1.402
4467.951   Fe II  7.693 -3.006
4467.957   Tm I   3.848 -1.890
4467.971 12CH     3.059 -1.375
4467.980   Tm I   1.893 -1.100
4467.986   Co II  3.027 -4.822
4467.989 13CH     1.758 -1.637
4468.000    V I   1.849 -0.170
4468.025   Ce I   0.674 -2.320
4468.027 12CH     1.758 -1.637
4468.036   Cr I   3.375 -3.514
4468.055   Tm I   3.797 -1.170
4468.057 13CH     2.964 -4.050
4468.081   Mo I   3.399 -1.008
4468.086   CN     1.131 -3.611
4468.091 12CH     1.758 -3.591
4468.119 12CH     3.059 -1.386
4468.125 13CH     1.758 -1.614
4468.138   Dy I   0.103 -1.670
4468.141   Ti I   3.179 -3.272
4468.149 13CH     3.114 -4.930
4468.153 12CH     0.840 -4.400
4468.183 12CH     1.758 -3.718
4468.200   Zr I   1.396 -1.190
4468.207   NH     2.615 -4.918
4468.212   Cr II  8.490 -4.304
4468.227 13CH     3.218 -4.693
4468.243 12CH     2.401 -1.187
4468.247 12CH     1.758 -1.614
4468.269   Co II  8.712 -2.859
4468.276   Mo I   2.076 -0.968
4468.326   NH     3.166 -4.622
4468.333   Fe I   4.313 -3.146
4468.367   Cr I   3.013 -2.763
4468.377 13CH     2.909 -4.014
4468.379 13CH     1.758 -3.591
4468.390   NH     3.125 -4.633
4468.417   CN     1.206 -4.119
4468.434   Ni I   4.154 -1.642
4468.436   Ce I   0.740 -2.110
4468.454   CN     1.093 -4.466
4468.472   CN     0.232 -4.742
4468.485   Ce I   1.962 -2.950
4468.503 12CH     2.401 -3.946
4468.507   Ti II  1.131 -0.600
4468.556   NH     2.989 -4.799
4468.562   Fe I   4.260 -3.825
4468.581 12CH     3.569 -4.543
4468.601 13CH     2.519 -1.055
4468.605   Mn I   4.354 -4.390
4468.619   Cr I   4.532 -3.345
4468.633   Ce I   1.355 -1.850
4468.635 12CH     2.519 -1.055
4468.662   Pr I   0.216 -0.331
4468.664 12CH     2.401 -1.199
4468.684 12CH     3.574 -4.213
4468.685   Tm I   4.368 -1.830
4468.689   Ni I   3.679 -3.668
4468.698 12CH     3.574 -4.222
4468.702 13CH     2.492 -1.174
4468.703    W I   2.951 -0.790
4468.708   NH     2.959 -4.822
4468.712 13CH     0.521 -4.330
4468.734 12CH     2.519 -3.971
4468.750 12CH     2.519 -3.971
4468.751    V I   1.873 -0.590
4468.789   NH     3.087 -4.632
4468.794 13CH     2.492 -1.186
4468.799   Zr I   0.519 -1.850
4468.813    V II  3.328 -2.922
4468.824 13CH     2.664 -4.090
4468.833   Fe I   4.638 -4.679
4468.846 13CH     3.059 -1.375
4468.850 12CH     2.519 -1.042
4468.852 13CH     2.519 -1.042
4468.871    V II  6.295 -4.269
4468.875   Ti II  5.058 -3.854
4468.892 12CH     3.569 -4.534
4468.911   Ti I   1.997 -4.626
4468.912 13CH     3.059 -1.386
4468.926   CN     1.040 -3.961
4468.944   NH     2.931 -4.822
4468.955   La I   0.373 -1.200
4468.978 12CH     1.758 -1.637
4468.980 12CH     3.114 -2.134
4468.999   Fe I   4.608 -1.883
4469.042 12CH     1.758 -3.591
4469.046   Ce I   0.740 -3.210
4469.054 12CH     1.758 -3.718
4469.072   Cr I   3.826 -2.583
4469.078   CN     0.328 -4.958
4469.085   Fe II  7.707 -4.418
4469.096   NH     3.021 -4.757
4469.118 12CH     1.758 -1.614
4469.121   Ce I   2.004 -1.180
4469.134 12CH     3.114 -2.145
4469.144 13CH     1.568 -1.879
4469.150   Ti II  1.084 -2.335
4469.156 12CH     2.664 -1.444
4469.182 12CH     0.521 -4.330
4469.232   Ce I   1.495 -3.310
4469.250   Nd I   0.742 -0.680
4469.274 13CH     1.656 -1.606
4469.278 12CH     3.114 -4.930
4469.282 12CH     2.664 -4.090
4469.310   Nb I   0.657 -1.480
4469.312 13CH     1.568 -1.854
4469.314 13CH     2.401 -3.946
4469.325    U I   0.000 -1.442
4469.332 13CH     1.656 -1.629
4469.368   Cl I   9.203 -2.370
4469.376   Fe I   3.651 -0.477
4469.382 12CH     2.664 -1.431
4469.394   Si I   7.104 -3.205
4469.400   NH     2.989 -4.777
4469.441   NH     3.056 -4.719
4469.492   Ce I   3.335 -2.110
4469.508   Ce I   0.977 -1.470
4469.525   Th I   1.291 -0.560
4469.540   Co I   2.958 -0.335
4469.543   Yb I   5.169 -3.640
4469.556 13CH     1.951 -1.369
4469.592 13CH     1.568 -3.702
4469.620   Fe II  9.836 -1.254
4469.627   Ti I   3.305 -3.030
4469.637 12CH     3.056 -4.693
4469.645 13CH     1.951 -1.385
4469.648   Sm I   0.333 -1.610
4469.686   NH     3.092 -4.684
4469.689   Fe I   4.559 -1.863
4469.706    V I   1.853 +0.350
4469.710   Nb I   1.524 -0.570
4469.720   Tb I   0.373 -1.540
4469.741   Cr I   2.983 -3.317
4469.759 12CH     2.492 -3.946
4469.772   NH     2.959 -4.776
4469.838   NH     3.021 -4.736
4469.840   Cr I   3.375 -4.377
4469.841   CN     0.247 -4.742
4469.848   Ce I   1.325 -1.340
4469.851 12CH     2.492 -1.174
4469.868   Ce I   0.740 -2.080
4469.906   Mn II  6.185 -3.166
4469.909   Fe I   4.652 -1.979
4469.909 13CH     2.223 -2.979
4469.915 12CH     0.693 -4.787
4469.919 12CH     2.492 -1.186
4469.925 13CH     2.223 -2.961
4469.928    V II  6.258 -2.779
4469.953   NH     3.131 -4.652
4469.987   CN     1.131 -3.602
4469.988   Fe I   4.607 -4.319
4470.014   Ti I   3.285 -4.096
4470.020   Tm I   2.102 -1.250
4470.046   Co II  8.562 -4.097
4470.075 13CH     1.598 -2.508
4470.079 13CH     2.664 -1.444
4470.083   Ni I   3.699 -2.089
4470.090   NH     3.056 -4.699
4470.093 13CH     1.656 -3.874
4470.115   Fe I   4.435 -3.814
4470.144   Mn I   2.941 -0.444
4470.147 12CH     1.568 -1.879
4470.179 12CH     2.223 -2.961
4470.193   Ce I   2.250 -1.850
4470.205   Fe I   3.071 -3.820
4470.209 12CH     1.568 -3.702
4470.213 12CH     2.223 -2.979
4470.224   Mn I   5.087 -3.193
4470.239 13CH     2.519 -3.971
4470.249   NH     3.092 -4.665
4470.271 13CH     2.664 -1.538
4470.290   CN     0.990 -4.526
4470.295 12CH     1.656 -1.606
4470.312   Zr I   1.530 -0.450
4470.313 12CH     1.656 -1.629
4470.320   NH     2.989 -4.735
4470.333   Cr II  7.911 -4.646
4470.335   CN     0.990 -3.685
4470.342   CN     1.093 -4.460
4470.347 13CH     1.598 -2.508
4470.347    V I   2.359 -2.506
4470.351 12CH     1.568 -1.854
4470.351 13CH     1.598 -3.429
4470.367 12CH     1.656 -3.874
4470.377 13CH     2.664 -1.524
4470.393    V II  1.805 -4.831
4470.395   NH     3.172 -4.622
4470.409 13CH     2.664 -1.431
4470.435   NH     3.131 -4.633
4470.453 13CH     1.569 -1.879
4470.455 13CH     1.394 -4.572
4470.464   Fe II  7.727 -3.825
4470.470   Fe I   4.607 -2.845
4470.472   Ni I   3.399 -0.310
4470.511 13CH     2.100 -3.994
4470.513 13CH     1.598 -2.417
4470.515   Fe I   4.415 -3.059
4470.521 13CH     1.569 -1.854
4470.537   Ru I   4.133 +0.000
4470.542   Ce I   1.796 -0.680
4470.551 12CH     1.951 -3.889
4470.559   Zr I   1.584 -0.170
4470.623 13CH     1.598 -3.429
4470.630   NH     3.021 -4.698
4470.641 13CH     2.492 -3.946
4470.647 12CH     1.951 -1.369
4470.655   Ba I   5.983 -1.770
4470.685 13CH     1.566 -4.653
4470.697   Tm I   4.387 -3.000
4470.699 12CH     1.951 -1.385
4470.713 13CH     1.951 -3.889
4470.720   Yb I   8.151 -1.520
4470.727   Sc I   3.101 -1.469
4470.747 13CH     1.598 -2.417
4470.768   NH     3.055 -4.664
4470.769   CN     1.362 -1.782
4470.802   Cr I   3.817 -3.982
4470.815    V I   1.860 -2.071
4470.817 13CH     1.567 -4.653
4470.821   Ce I   2.764 -2.130
4470.823   NH     3.092 -4.632
4470.826   NH     2.599 -4.991
4470.853   Ti II  1.165 -2.020
4470.872   CN     1.362 -1.789
4470.885   Sm I   0.282 +0.352
4470.901 13CH     1.569 -3.702
4470.957   Ce I   1.140 -2.810
4470.976   Nd I   0.631 -1.250
4471.024   Fe I   4.608 -2.807
4471.048   Mo I   3.164 -2.078
4471.051 13CH     1.394 -4.572
4471.053   Co I   3.687 -1.281
4471.075   Ce I   1.212 -1.130
4471.156   CN     1.040 -3.955
4471.175 12CH     1.598 -2.508
4471.237   Ti I   1.734 -0.103
4471.239   Cr II  5.319 -4.141
4471.241   Ce I   0.696 +0.240
4471.273 13CH     2.100 -1.315
4471.273   Fe II  7.773 -2.149
4471.281 13CH     3.056 -4.693
4471.287   Nb I   1.157 -0.940
4471.290   Gd I   1.288 -0.734
4471.295 12CH     1.394 -4.572
4471.311   Co I   3.576 -1.010
4471.315    V I   2.365 -1.338
4471.319 12CH     1.598 -3.429
4471.338   Tm I   3.860 -1.580
4471.347   Fe II  9.130 -4.508
4471.349   Pr I   0.950 -1.660
4471.381    V I   2.578 -1.886
4471.400   Nd I   0.000 -1.430
4471.403   Ce I   0.553 -2.820
4471.441 13CH     2.100 -1.297
4471.447 12CH     1.598 -2.508
4471.447   Mn II  6.186 -4.836
4471.457 12CH     1.569 -1.879
4471.466   Fe I   4.733 -4.216
4471.506   Fe I   4.608 -4.342
4471.510   Fe I   4.260 -3.980
4471.519 12CH     1.569 -3.702
4471.543   Co I   3.067 -0.766
4471.544   Fe I   4.638 -4.238
4471.561 12CH     1.569 -1.854
4471.589   Co I   3.732 -1.667
4471.591 12CH     1.598 -3.429
4471.610   CN     0.328 -4.941
4471.616   Fe I   3.984 -2.912
4471.633 13CH     2.664 -4.090
4471.633   Ce I   1.088 -1.410
4471.641 12CH     1.598 -2.417
4471.655   Mo I   2.680 -1.329
4471.673   Fe I   4.446 -3.857
4471.677   Fe I   0.110 -5.995
4471.691 12CH     3.221 -4.693
4471.697   Cr I   3.826 -3.660
4471.704   Fe I   4.607 -2.224
4471.731 12CH     1.566 -4.653
4471.739    V I   1.051 -3.561
4471.753 13CH     2.522 -3.971
4471.753    V I   2.374 -1.872
4471.775   Ce I   1.027 -2.530
4471.785   Fe II  7.708 -4.080
4471.794   Cr I   3.079 -3.288
4471.804   Fe I   3.943 -3.140
4471.807   Co I   2.874 -2.475
4471.808   CN     1.357 -4.384
4471.849   Cl I   8.922 -3.450
4471.854   CN     1.255 -3.860
4471.863 12CH     1.567 -4.653
4471.867 12CH     2.100 -1.315
4471.875 12CH     1.598 -2.417
4471.891 12CH     1.394 -4.572
4471.915 13CH     1.247 -4.510
4471.927 12CH     2.100 -3.914
4471.929 13CH     0.733 -2.506
4471.936   Tm I   4.481 -2.640
4471.967 12CH     2.100 -3.994
4471.975   Cr I   4.440 -2.021
4472.027 12CH     2.100 -1.297
4472.043   Mo I   3.501 -0.633
4472.053   Ca II  6.468 -1.634
4472.055 13CH     1.090 -4.454
4472.059 13CH     0.733 -2.454
4472.082   Ce I   0.737 -3.250
4472.086   Fe II  9.688 -1.789
4472.101    B I  17.853 -0.310
4472.145   Yb I   6.014 -1.520
4472.147 13CH     1.793 -3.778
4472.176   Cr I   4.419 -1.908
4472.194   Cr I   4.440 -1.669
4472.205 13CH     2.100 -3.914
4472.219   Ca I   6.005 -3.712
4472.251   Ni II  8.973 -4.356
4472.257   Fe II  6.209 -3.771
4472.277   Th I   1.643 -1.276
4472.309   Ca I   6.005 -3.159
4472.330    U I   0.036 -1.260
4472.365 13CH     1.793 -1.613
4472.372   Fe II  7.517 -4.332
4472.409   Sm I   0.185 -0.960
4472.413 12CH     2.664 -1.538
4472.415    V I   1.955 -2.832
4472.449 13CH     0.733 -4.547
4472.463   Ce I   1.709 -2.120
4472.499 12CH     2.664 -4.090
4472.515   Fe I   1.485 -5.500
4472.533   Nb I   0.267 -1.340
4472.567 13CH     1.793 -1.595
4472.570   Mo I   3.734 -1.012
4472.571   CN     0.247 -4.727
4472.601 13CH     3.183 -2.424
4472.602   Ce I   0.956 -0.910
4472.613 12CH     1.247 -4.510
4472.621   Tm I   3.186 -3.220
4472.622   Fe II  7.684 -2.162
4472.625 12CH     2.664 -1.524
4472.655 12CH     1.090 -4.454
4472.680   Mn II  5.348 -4.449
4472.705   Fe I   3.640 -2.121
4472.715   Ce I   0.446 -0.630
4472.719   Fe I   3.267 -3.249
4472.735   Fe II  7.558 -4.667
4472.740   Fe I   4.608 -3.118
4472.755 13CH     3.221 -4.693
4472.785 13CH     1.793 -3.639
4472.800    V II  3.758 -3.346
4472.806   Mn I   2.953 -0.583
4472.815 13CH     3.183 -2.414
4472.844    V I   2.365 -2.924
4472.851    B I  17.853 -0.090
4472.863 13CH     0.680 -4.787
4472.873 13CH     2.667 -4.090
4472.891   Ti I   3.294 -3.456
4472.901   Fe I   2.559 -4.267
4472.929   Fe II  2.844 -3.531
4472.968   Fe I   2.882 -3.717
4472.971   Cr I   3.144 -3.414
4473.010   Sm I   0.277 -0.650
4473.011   Ce I   1.339 -3.330
4473.014   Co I   3.409 -3.374
4473.117 13CH     1.248 -4.510
4473.136   Ce I   2.008 -1.180
4473.153 13CH     1.794 -3.778
4473.158   Co I   4.240 -4.344
4473.178   Mo I   2.291 -1.132
4473.194   Cr I   4.440 -1.884
4473.223 12CH     3.111 -1.235
4473.232   Mn II  7.382 -4.039
4473.253   Tm I   4.235 -2.120
4473.278   Gd I   0.027 -1.399
4473.287 13CH     3.574 -4.534
4473.291 12CH     2.522 -3.971
4473.301   Ti I   2.396 -3.390
4473.306   Co II  8.562 -1.931
4473.332 12CH     2.667 -4.090
4473.334 13CH     2.969 -1.023
4473.346   Ti I   3.186 -3.110
4473.350   Tm I   4.512 -2.510
4473.360 12CH     1.793 -1.613
4473.372 12CH     3.111 -4.095
4473.392 12CH     2.522 -1.042
4473.394 13CH     2.522 -1.042
4473.415   CN     0.346 -4.946
4473.416 13CH     2.102 -3.994
4473.422 12CH     1.793 -3.639
4473.432 12CH     2.667 -1.431
4473.440 13CH     0.895 -4.406
4473.452 13CH     3.574 -4.543
4473.462 13CH     1.794 -1.613
4473.486 13CH     2.522 -1.055
4473.504 12CH     1.793 -3.778
4473.514   Ta I   1.147 -1.400
4473.516   CN     1.357 -4.376
4473.520 12CH     2.522 -1.055
4473.538 12CH     3.111 -1.225
4473.554 12CH     2.667 -1.444
4473.562   Co I   4.113 -3.832
4473.566 12CH     1.793 -1.595
4473.574 13CH     1.794 -1.595
4473.586   Pd I   1.453 -1.680
4473.620 12CH     2.522 -3.971
4473.664   Ce I   1.546 -1.500
4473.718 13CH     3.111 -4.095
4473.742   Cr I   4.535 -2.532
4473.744 13CH     0.579 -4.335
4473.759   CN     1.255 -3.850
4473.766   Ce I   1.482 -0.490
4473.768 13CH     1.954 -1.369
4473.768 13CH     2.970 -1.033
4473.816 12CH     1.248 -4.510
4473.827   Cr I   2.708 -1.700
4473.856 13CH     1.091 -4.454
4473.882 13CH     1.794 -3.639
4473.919   Ti II  4.950 -3.531
4473.931   Ru I   0.811 -1.570
4473.963    V II  6.522 -1.929
4473.963   CN     1.335 -1.789
4473.982 12CH     0.895 -4.406
4474.001   Cr I   3.144 -2.470
4474.029    W I   2.974 -0.530
4474.037    V I   1.955 +0.050
4474.053   Cr I   4.207 -2.378
4474.059   Cr II  8.354 -3.335
4474.063   CN     1.335 -1.796
4474.073   Th I   1.643 -1.219
4474.092 12CH     3.059 -4.693
4474.110   Yb I   6.127 -2.190
4474.110 13CH     1.716 -1.605
4474.134 13CH     1.954 -1.385
4474.137   CN     0.262 -4.727
4474.139   Fe I   4.313 -4.155
4474.141   Fe I   4.256 -5.000
4474.141   Co I   3.622 -1.978
4474.164   Fe II  5.571 -3.366
4474.230 13CH     1.716 -1.584
4474.242 12CH     0.579 -4.335
4474.272   Fe II  7.790 -2.393
4474.343 12CH     2.969 -1.023
4474.347 13CH     2.102 -1.297
4474.395 13CH     2.102 -1.315
4474.409   Mn I   5.087 -3.770
4474.429 13CH     2.667 -1.524
4474.450   CN     1.311 -4.928
4474.454   Fe I   4.313 -2.600
4474.457 12CH     1.091 -4.454
4474.457 12CH     1.794 -1.613
4474.461 13CH     2.667 -1.431
4474.466   Cr I   3.144 -2.440
4474.479 13CH     2.667 -1.444
4474.489 12CH     0.733 -2.506
4474.490   Tm I   4.355 -2.600
4474.511 12CH     1.794 -3.778
4474.519 12CH     1.794 -3.639
4474.525   Ca I   4.769 -1.673
4474.527 12CH     0.733 -4.547
4474.561   Cr II  5.493 -3.093
4474.570   Mo I   2.063 -0.502
4474.573 12CH     1.794 -1.595
4474.609 12CH     2.970 -4.050
4474.627 12CH     3.183 -2.424
4474.642   Mo I   2.276 -1.028
4474.671 13CH     2.667 -1.538
4474.676   Cr I   3.966 -3.721
4474.677 12CH     0.733 -2.454
4474.699   Ce I   1.090 -0.820
4474.710    V I   1.893 +0.037
4474.717   Fe I   4.143 -3.728
4474.759   Ar II 18.657 -0.759
4474.771   Tm I   3.506 -3.400
4474.772    V I   1.868 -0.613
4474.775 12CH     2.970 -1.033
4474.799 13CH     2.496 -1.174
4474.807   Ti I   2.103 -1.578
4474.851   Ti I   1.443 -0.883
4474.861 12CH     1.954 -1.369
4474.866   Ce I   0.792 -1.990
4474.873 12CH     2.102 -3.994
4474.925 12CH     3.183 -2.414
4474.925 13CH     1.716 -3.874
4474.933 12CH     2.102 -1.297
4474.989 12CH     2.102 -1.315
4475.032   Cr I   4.416 -1.923
4475.042 12CH     1.954 -3.889
4475.050 12CH     2.102 -3.914
4475.074   Mn II  5.991 -4.391
4475.080   Re I   2.149 -0.820
4475.112 13CH     2.897 -4.090
4475.128 13CH     2.522 -3.971
4475.134 12CH     1.716 -1.605
4475.134   Cr I   4.446 -2.050
4475.166   Sm I   0.104 -1.830
4475.172   Ti I   2.092 -1.602
4475.184   Tm I   4.329 -2.870
4475.190 12CH     1.954 -1.385
4475.190 12CH     1.716 -3.874
4475.204 13CH     1.954 -3.889
4475.228 12CH     0.680 -4.787
4475.234   Cr I   2.709 -2.877
4475.236    V II  3.759 -2.120
4475.250 13CH     2.496 -1.186
4475.292 12CH     1.716 -1.584
4475.304   Cl I   8.987 -1.630
4475.304   Cr I   2.889 -1.200
4475.319   Tm I   4.469 -3.050
4475.320   CN     1.155 -3.602
4475.328 13CH     2.102 -3.914
4475.333   Ru I   1.457 -2.230
4475.371   CN     1.005 -4.534
4475.376   Cr I   4.106 -2.000
4475.417   CN     1.005 -3.670
4475.503   Ti I   2.117 -1.721
4475.528   Fe I   4.301 -3.355
4475.578   Nd I   0.064 -1.828
4475.591    V II  5.850 -2.052
4475.599   Cr II  8.355 -3.840
4475.611   Ce I   1.327 -2.970
4475.618   Mo I   2.260 -1.474
4475.675    V II  3.753 -1.441
4475.697 13CH     2.998 -4.014
4475.717 13CH     3.111 -1.235
4475.718    Y I   1.398 -0.340
4475.722   Fe I   3.642 -4.939
4475.726   Tm I   3.328 -1.500
4475.733 13CH     0.897 -4.406
4475.735   CN     1.235 -4.119
4475.739 13CH     3.059 -4.693
4475.769   Ti II  4.969 -3.322
4475.824   Nd I   0.293 -0.656
4475.831   Ti I   2.408 -2.238
4475.855   CN     1.311 -4.922
4475.882    V I   1.853 -0.908
4475.892   Fe I   4.580 -3.209
4475.906   CN     0.346 -4.929
4475.951 12CH     2.496 -1.174
4475.959 12CH     3.667 -2.528
4475.980   Si I   7.108 -2.978
4475.998   Co I   4.049 -2.783
4475.999 13CH     3.471 -4.123
4476.019   Fe I   2.843 -0.819
4476.028   Tm I   4.435 -1.000
4476.035 13CH     2.667 -4.090
4476.036   Ag I   3.664 -1.500
4476.058   Co I   3.687 -3.819
4476.076   Fe I   3.686 -0.305
4476.115   Cr I   5.282 -0.300
4476.120   Gd I   0.000 -0.244
4476.128 13CH     0.580 -4.335
4476.185   Ce I   1.613 -2.510
4476.202 13CH     3.111 -1.225
4476.218 12CH     2.496 -3.946
4476.222   Cr I   4.440 -4.278
4476.247   CN     1.062 -3.952
4476.276 12CH     0.897 -4.406
4476.298   Sc II  7.866 -3.604
4476.324 13CH     2.441 -4.693
4476.378 12CH     2.496 -1.186
4476.399   Cr I   3.839 -2.264
4476.411   Tm I   4.647 -3.280
4476.426   Cr I   4.778 -3.237
4476.432 13CH     2.970 -4.050
4476.461   Ni I   3.465 -3.771
4476.480   Sm I   0.379 -1.760
4476.495   Sc I   3.057 -1.028
4476.507   Ce I   0.740 -1.860
4476.517   Fe I   4.186 -3.470
4476.597 13CH     2.897 -1.150
4476.599   Ti I   2.085 -1.781
4476.603   Tm I   3.679 -2.470
4476.627 12CH     0.580 -4.335
4476.641   Cr I   4.447 -3.262
4476.681 12CH     2.667 -1.524
4476.766   Tm I   4.364 -1.670
4476.773 13CH     1.618 -2.388
4476.782   Sc I   5.028 -3.586
4476.808   CN     0.262 -4.713
4476.817 12CH     2.667 -1.538
4476.829 13CH     2.897 -1.137
4476.876   Cr I   3.087 -3.220
4476.879   Fe I   4.580 -2.957
4476.903 12CH     2.667 -4.090
4476.921 13CH     1.610 -1.850
4476.941 12CH     2.998 -4.014
4476.941 13CH     1.718 -1.584
4476.947    Y I   1.398 -0.300
4476.990   Ce I   1.079 -1.890
4477.002 13CH     2.031 -1.353
4477.010 13CH     1.718 -1.605
4477.040 13CH     2.588 -1.162
4477.052 13CH     1.618 -3.461
4477.056   Cr I   2.710 -1.710
4477.062 12CH     2.998 -0.869
4477.080 13CH     1.611 -1.828
4477.090 13CH     2.031 -1.368
4477.098 12CH     2.998 -0.880
4477.102 13CH     2.496 -3.946
4477.111   Fe I   4.580 -2.908
4477.116 12CH     3.574 -4.534
4477.118   CN     1.308 -1.796
4477.124 12CH     3.471 -3.946
4477.124   Ti I   2.427 -2.636
4477.130 12CH     3.574 -4.543
4477.130 13CH     2.588 -1.174
4477.134 13CH     1.618 -2.388
4477.140 13CH     1.618 -2.316
4477.168   Mo I   2.555 -2.474
4477.173   Fe II  7.539 -4.415
4477.182   Cr II  8.273 -3.947
4477.190 12CH     3.471 -0.734
4477.213   Co I   3.576 -1.909
4477.217   CN     1.308 -1.803
4477.218 12CH     2.998 -4.014
4477.222   CN     1.155 -3.594
4477.228   Tm I   3.283 -2.520
4477.235   Co I   3.971 -3.112
4477.238   Ni I   4.419 -4.459
4477.246 12CH     3.471 -0.743
4477.261   Pr I   0.204 -0.995
4477.284 13CH     3.069 -1.013
4477.291   Co I   3.775 -1.332
4477.312 12CH     3.471 -4.123
4477.375   CN     1.235 -4.112
4477.399   CN     1.120 -4.458
4477.407 13CH     1.610 -3.711
4477.409 13CH     3.069 -1.023
4477.413 13CH     1.618 -3.461
4477.435 13CH     3.667 -2.528
4477.444    Y I   1.356 -0.420
4477.450   Nd I   0.380 -1.330
4477.457 13CH     1.618 -2.316
4477.495   Sm I   0.388 -0.597
4477.497 13CH     2.279 -2.962
4477.549 12CH     2.897 -1.150
4477.559   Tm I   3.331 -3.490
4477.638   Cr II  9.635 -3.380
4477.661 12CH     2.897 -4.090
4477.668   Co I   2.328 -4.346
4477.691 12CH     2.897 -4.090
4477.695   CN     1.086 -3.292
4477.704    U I   0.113 -2.118
4477.713 13CH     2.279 -2.945
4477.732   CN     0.961 -4.863
4477.748   CN     1.086 -4.831
4477.752 12CH     2.279 -2.962
4477.804 12CH     2.897 -1.137
4477.812   Sc II  7.858 -3.637
4477.826 13CH     1.718 -3.874
4477.846    W I   3.570 +0.160
4477.870   Nd I   0.626 +0.230
4477.872 13CH     2.998 -0.880
4477.886   Tm I   4.110 -3.400
4477.890   CN     0.364 -4.934
4477.904 12CH     1.618 -2.388
4477.914 12CH     2.279 -2.945
4477.914 13CH     2.998 -0.869
4477.939   Mn II  7.382 -4.413
4477.941   CN     1.020 -3.663
4477.964 12CH     1.610 -1.850
4477.972 13CH     1.832 -3.796
4477.993   Re I   2.149 -1.100
4477.997    V I   1.195 -3.189
4478.004 12CH     1.718 -1.584
4478.018   Fe I   2.198 -3.830
4478.024 12CH     1.618 -3.461
4478.026 12CH     1.610 -3.711
4478.027    V II  1.565 -4.224
4478.034 12CH     1.718 -1.605
4478.034 12CH     2.031 -3.889
4478.043   Co I   3.576 -2.703
4478.050   Fe I   4.580 -2.612
4478.067   Co I   3.971 -2.269
4478.069   Cr II  8.308 -2.704
4478.091 12CH     1.718 -3.874
4478.123 12CH     2.588 -3.946
4478.123   Mn II  5.993 -3.260
4478.133 12CH     2.031 -1.353
4478.159 12CH     1.611 -1.828
4478.161 12CH     2.441 -4.693
4478.163   Cr I   4.575 -2.915
4478.185 12CH     2.031 -1.368
4478.215 12CH     2.588 -1.162
4478.229 13CH     2.031 -3.889
4478.235 13CH     1.832 -1.594
4478.259 12CH     3.069 -4.050
4478.265 12CH     1.618 -2.388
4478.271   Ce I   3.562 -2.090
4478.279   Ni I   3.498 -3.391
4478.283 12CH     2.588 -1.174
4478.293 12CH     3.069 -1.013
4478.299 12CH     1.618 -2.316
4478.307   Yb I   6.719 -3.790
4478.314   Co I   3.105 -1.001
4478.315 12CH     3.463 -1.089
4478.315 13CH     2.897 -4.090
4478.321 12CH     3.462 -1.098
4478.384   Re I   1.867 -1.200
4478.385 12CH     1.618 -3.461
4478.393   Ce I   3.687 -2.630
4478.401 13CH     1.611 -1.850
4478.406   Ti I   2.239 -1.890
4478.420 12CH     3.069 -1.023
4478.426 13CH     1.832 -1.581
4478.431   Ce I   3.853 -3.410
4478.437   CN     1.062 -3.945
4478.446 12CH     3.463 -4.014
4478.452 13CH     1.611 -1.828
4478.488   Ir I   1.623 -1.850
4478.540   Nd I   0.380 -1.850
4478.540   Dy I   1.251 -1.800
4478.548   Fe I   4.652 -3.868
4478.585   CN     0.278 -4.713
4478.616 12CH     1.618 -2.316
4478.622 12CH     3.114 -4.095
4478.623   Ca I   6.035 -2.191
4478.637   Mn II  6.645 -0.950
4478.660   Sm I   0.659 -0.360
4478.662   Tm I   3.855 -1.780
4478.667   Co I   2.630 -2.880
4478.686 13CH     1.832 -3.691
4478.767   Co II  8.634 -3.090
4478.775   Sm I   0.659 -0.699
4478.789 12CH     3.114 -1.225
4478.806   Gd I   0.600 -0.820
4478.887 13CH     1.611 -3.711
4478.921 12CH     3.114 -1.235
4478.948   Tm I   1.087 -3.890
4478.969 13CH     3.114 -4.095
4478.995   Fe I   3.960 -2.840
4479.030   Mo I   3.318 -1.528
4479.048 13CH     3.187 -2.414
4479.082 13CH     2.588 -3.946
4479.082   Ce I   3.557 -0.150
4479.107   Fe I   4.638 -2.656
4479.110 13CH     3.471 -0.743
4479.112    V II  5.868 -4.093
4479.126 13CH     1.832 -3.796
4479.184 13CH     3.471 -0.734
4479.200   Cr I   3.826 -3.156
4479.218 13CH     0.670 -4.707
4479.235   Ce I   0.960 -0.720
4479.236 12CH     1.832 -1.594
4479.238   CN     1.120 -4.453
4479.239   Ni II  6.871 -2.888
4479.258 13CH     3.187 -2.424
4479.267   CN     1.281 -3.852
4479.296 12CH     1.832 -3.691
4479.337    V II  6.023 -4.208
4479.361   Ce I   0.561 -0.480
4479.371 12CH     1.832 -3.796
4479.375   Fe I   4.387 -2.850
4479.387   Ce I   3.562 -2.430
4479.393   Mn I   5.112 +0.010
4479.407   Ru I   1.692 -1.730
4479.419   Ce I   0.417 -1.090
4479.431 12CH     1.832 -1.581
4479.433   Ca II  6.468 -1.935
4479.436   Tm I   3.804 -3.160
4479.445 12CH     1.611 -1.850
4479.451 13CH     2.900 -4.090
4479.478   Ce I   2.799 -2.970
4479.487   Ca I   4.780 -4.234
4479.487 13CH     1.832 -1.594
4479.507 12CH     1.611 -3.711
4479.531 12CH     1.611 -1.828
4479.579 13CH     1.832 -1.581
4479.598   Fe I   3.634 -1.958
4479.615   Fe I   3.686 -1.748
4479.701   Ti I   1.734 -0.575
4479.702   Fe I   2.876 -3.795
4479.746   Ti I   2.154 -2.588
4479.766 13CH     3.463 -4.014
4479.809   Os I   1.584 -1.720
4479.850   Tm I   4.265 -3.620
4479.887   Co I   3.713 -1.318
4479.939 13CH     1.832 -3.691
4479.940   Tm I   2.150 -1.410
4479.962   Fe I   3.984 -1.650
4480.036    V I   1.860 -0.544
4480.091 13CH     2.998 -4.014
4480.119   CN     1.281 -1.803
4480.126   Cr II  6.869 -4.717
4480.137   Fe I   3.045 -1.933
4480.176 13CH     2.165 -3.994
4480.184   Yb I   7.411 -2.260
4480.189   Yb I   7.005 -2.250
4480.199   Lu I   0.247 -2.970
4480.210 13CH     3.069 -4.050
4480.240   Cr I   3.839 -3.150
4480.258   Cr I   3.368 -1.040
4480.270   Fe I   3.603 -2.574
4480.274 13CH     2.281 -2.962
4480.282 13CH     2.281 -2.945
4480.308 13CH     2.444 -4.693
4480.309   Sm I   0.000 -0.658
4480.316   Cr I   4.697 -4.284
4480.330   CN     0.364 -4.918
4480.345   Cu I   3.786 -1.743
4480.356   Fe II  7.971 -3.113
4480.361   Cr I   3.551 -1.130
4480.395    V I   2.684 -3.479
4480.409   CN     1.281 -1.811
4480.445   Ru I   1.866 -0.870
4480.458   Fe I   4.608 -2.560
4480.467 13CH     2.601 -3.971
4480.483 12CH     2.281 -2.945
4480.483   Mn II  5.815 -4.232
4480.489 12CH     1.832 -1.594
4480.507   Sr I   2.498 -0.770
4480.525 12CH     1.832 -3.796
4480.529 12CH     2.281 -2.962
4480.549 12CH     1.832 -3.691
4480.550   Cr I   4.096 -1.697
4480.561   Ni I   3.898 -1.491
4480.585 12CH     1.832 -1.581
4480.588   Ti I   1.739 -0.847
4480.660 13CH     0.641 -4.339
4480.680   Dy I   0.938 -0.970
4480.688   Fe II  6.226 -2.561
4480.692   Mn I   4.685 -3.859
4480.696   Mn I   4.640 -2.311
4480.733   Cr I   4.533 -1.291
4480.762   Zr I   1.822 -0.690
4480.810   Dy I   1.142 -2.240
4480.820   Fe I   4.700 -1.050
4480.839   Co II  8.599 -3.230
4480.864   Tm I   4.469 -2.870
4480.889   Ta I   3.101 +0.050
4480.904   CN     1.388 -4.378
4480.915 13CH     1.581 -4.355
4480.960   Nd I   0.140 -0.305
4480.997 13CH     2.165 -1.297
4481.023   Tm I   3.328 -2.460
4481.027   Tm I   3.824 -2.470
4481.043   Fe I   3.635 -4.956
4481.054   Gd I   0.602 -0.740
4481.070   Ti I   3.199 -3.403
4481.111 13CH     1.581 -4.355
4481.126   Mg II  8.864 +0.740
4481.132   Sc I   4.684 -3.111
4481.140 13CH     0.955 -4.411
4481.150   Mg II  8.864 -0.560
4481.164 12CH     3.187 -2.414
4481.172 13CH     2.900 -1.137
4481.172 13CH     2.165 -1.280
4481.178 13CH     1.142 -4.460
4481.182   CN     1.281 -3.842
4481.184   CN     0.278 -4.699
4481.186 12CH     0.641 -4.339
4481.243   Ni I   3.706 -3.325
4481.259   Ti I   1.749 +0.080
4481.268   Ce I   3.855 -1.070
4481.273    W I   2.974 -0.550
4481.274   Tm I   0.000 -1.594
4481.290 12CH     3.187 -2.424
4481.327   Mg II  8.864 +0.594
4481.340 13CH     2.900 -1.150
4481.363 13CH     1.423 -4.577
4481.385   Tm I   4.660 -2.020
4481.409 13CH     2.034 -1.353
4481.410   Ti I   2.239 -1.991
4481.418   Cr I   4.532 -1.800
4481.421 13CH     3.114 -1.235
4481.431   Ce I   3.689 -1.870
4481.437   Nb I   1.269 -1.500
4481.457 13CH     3.373 -4.930
4481.459 13CH     3.114 -1.225
4481.504   Cr I   3.980 -3.548
4481.586 12CH     2.165 -1.297
4481.608 12CH     0.670 -4.707
4481.609   Fe I   3.686 -1.550
4481.650 12CH     2.165 -3.914
4481.682   Fe I   2.692 -4.252
4481.686 12CH     2.165 -3.994
4481.702 13CH     3.001 -4.014
4481.704   Ce I   0.559 -2.530
4481.714 12CH     0.955 -4.411
4481.750 12CH     2.165 -1.280
4481.786 13CH     2.034 -1.368
4481.810   Ar II 18.732 -0.085
4481.815 12CH     1.142 -4.460
4481.883    V I   2.122 -3.933
4481.885   Nd I   0.140 -0.511
4481.908   Ce I   0.875 -1.330
4481.913 13CH     1.780 -1.582
4481.937 12CH     2.601 -1.042
4481.939 13CH     2.601 -1.042
4481.991 12CH     1.581 -4.355
4481.995 13CH     2.165 -3.914
4482.030 13CH     1.780 -1.562
4482.036 12CH     2.900 -4.090
4482.040   Ru I   1.461 -1.920
4482.044 12CH     2.601 -3.971
4482.048   Zr I   2.409 -1.200
4482.058 12CH     2.601 -3.971
4482.077   Cr I   4.446 -0.368
4482.088 13CH     1.424 -4.577
4482.148 12CH     2.444 -4.693
4482.148 12CH     2.900 -1.137
4482.164 12CH     2.601 -1.030
4482.169   Th I   0.615 -1.370
4482.170   Fe I   0.110 -3.501
4482.179   Cr I   4.389 -2.948
4482.188 12CH     1.581 -4.355
4482.204 13CH     2.601 -1.030
4482.227 13CH     1.289 -4.516
4482.237 12CH     1.423 -4.577
4482.253   Fe I   2.221 -1.482
4482.265    V II  5.879 -1.868
4482.295 12CH     2.900 -1.150
4482.301 13CH     3.471 -3.946
4482.384   Tm I   3.328 -1.530
4482.407 12CH     2.900 -4.090
4482.424   Yb I   3.069 +0.075
4482.488   Gd I   1.276 -1.990
4482.504   Zr I   1.875 -0.520
4482.506   CN     0.382 -4.922
4482.526 13CH     3.462 -1.098
4482.542 12CH     2.034 -1.353
4482.580   CN     1.388 -4.370
4482.582   Ni I   4.266 -2.733
4482.588 12CH     3.373 -2.040
4482.606   Ce I   1.456 -0.350
4482.661   Co II  5.122 -2.653
4482.661   Tm I   3.744 -2.910
4482.664   Fe I   2.759 -4.974
4482.674   Ce I   1.279 -2.030
4482.687   Ti I   1.460 -0.987
4482.697   Cr I   4.533 -1.367
4482.730   CN     1.180 -3.594
4482.733 12CH     2.034 -3.889
4482.739   Fe I   3.654 -1.480
4482.753   Ca I   5.490 -2.653
4482.753 12CH     3.373 -4.930
4482.759 13CH     3.463 -1.089
4482.783 13CH     1.780 -3.874
4482.794   Ce I   1.546 -2.660
4482.870   Cr I   3.369 -0.570
4482.884 12CH     2.034 -1.368
4482.917   Fe I   4.584 -3.079
4482.928 13CH     2.034 -3.889
4482.933    V II  5.834 -4.323
4482.952 12CH     3.373 -2.031
4482.960 12CH     1.289 -4.516
4482.962 12CH     1.424 -4.577
4482.978 12CH     1.780 -1.582
4483.037 12CH     1.780 -3.874
4483.043    V I   1.800 -1.900
4483.059   Ce I   1.042 -1.260
4483.063 13CH     2.900 -4.090
4483.071 12CH     3.001 -0.869
4483.093   CN     0.975 -4.870
4483.137 12CH     1.780 -5.000
4483.139   CN     0.294 -4.699
4483.141   Ce I   0.701 -3.370
4483.147   Fe I   4.652 -5.000
4483.177   CN     1.036 -3.649
4483.183 13CH     1.143 -4.460
4483.190   Co I   4.110 -2.837
4483.228 12CH     3.001 -4.014
4483.260 13CH     2.167 -3.994
4483.278 13CH     0.642 -4.339
4483.294   Fe II  7.703 -3.767
4483.304   Tm I   4.368 -1.090
4483.326 13CH     2.592 -1.162
4483.329   Gd I   1.060 -0.100
4483.355   CN     1.255 -1.811
4483.356   Ce I   1.254 -1.850
4483.362 12CH     3.002 -4.014
4483.445   Ca I   5.821 -1.852
4483.446   CN     1.255 -1.818
4483.463   Ca I   4.680 -1.462
4483.485    V II  4.020 -2.200
4483.519 12CH     3.002 -0.880
4483.528   Fe I   4.220 -3.620
4483.562   Co II  5.089 -3.861
4483.588   Co I   3.576 -0.762
4483.589   Cr I   4.447 -2.368
4483.604 13CH     1.290 -4.516
4483.656 13CH     0.957 -4.411
4483.666   Co I   1.710 -4.694
4483.676 13CH     2.601 -3.971
4483.752   CN     1.085 -3.942
4483.774 13CH     3.373 -2.040
4483.776   Fe I   3.642 -2.600
4483.783 13CH     2.592 -1.174
4483.805 12CH     0.642 -4.339
4483.821 12CH     1.143 -4.460
4483.831 13CH     1.640 -2.296
4483.893   Ce I   0.864 +0.150
4483.906   Fe I   4.584 -2.783
4483.922   Co I   3.128 -1.066
4483.925 13CH     3.001 -0.869
4483.932   Fe I   4.283 -3.960
4483.958   Co I   4.049 -1.996
4483.992 13CH     3.476 -4.123
4484.044   Co II  8.634 -4.249
4484.075    V I   1.942 -2.295
4484.120 13CH     1.640 -3.524
4484.139   Fe I   4.584 -3.375
4484.147 13CH     1.640 -2.236
4484.174   Fe I   4.652 -1.987
4484.177    W I   0.207 -2.140
4484.201   Ca I   4.681 -1.927
4484.216   Tm I   4.114 -1.690
4484.220   Fe I   3.600 -0.864
4484.231 12CH     0.957 -4.411
4484.231 13CH     3.373 -2.031
4484.257 13CH     2.167 -1.280
4484.260   Yb I   5.910 -1.580
4484.291 13CH     1.641 -2.296
4484.292   Ti I   2.427 -2.111
4484.295 13CH     3.002 -0.880
4484.313 13CH     2.167 -1.297
4484.338 12CH     1.290 -4.516
4484.338   Co I   1.740 -4.217
4484.356   Dy I   1.251 -0.680
4484.380 13CH     1.872 -3.867
4484.449   Ti I   3.179 -4.093
4484.451   Yb I   3.747 -2.560
4484.470   Gd I   1.288 -1.410
4484.478   Er I   0.954 -0.325
4484.484   Ni I   3.597 -2.632
4484.489   Ti I   2.408 -2.628
4484.498   Tm I   4.368 -3.270
4484.501   Co I   0.923 -4.000
4484.505 12CH     2.592 -1.162
4484.515   Co II  8.562 -3.767
4484.545   Ti I   2.154 -1.160
4484.559 13CH     1.641 -2.236
4484.566   Cr I   3.087 -5.000
4484.575   Co I   4.049 -1.574
4484.581 13CH     1.641 -3.524
4484.622   CN     1.180 -3.586
4484.657   Ca I   4.763 -2.192
4484.663   Co II  8.634 -2.841
4484.683   Cr I   4.099 -1.964
4484.687   Cr I   3.079 -5.000
4484.688 13CH     1.872 -1.581
4484.698   Gd I   1.552 +0.626
4484.713   Ce I   1.676 -1.820
4484.735   Ce I   3.193 -1.430
4484.740   Ti I   2.160 -2.651
4484.765   Os I   1.260 -1.900
4484.772 12CH     2.167 -3.994
4484.778 12CH     2.592 -3.946
4484.797   CN     1.265 -4.112
4484.804 12CH     3.672 -2.528
4484.817   Ce I   1.123 -0.330
4484.837 12CH     2.167 -1.280
4484.845   CN     1.345 -4.922
4484.865 13CH     1.872 -1.572
4484.903 12CH     2.167 -1.297
4484.910   CN     0.382 -4.907
4484.922   Ce I   1.342 -2.780
4484.935 12CH     3.467 -1.089
4484.937   Cr I   3.369 -3.850
4484.939 12CH     2.592 -1.174
4484.939 13CH     1.782 -1.562
4484.957 13CH     2.113 -1.338
4484.959 13CH     0.784 -2.458
4484.967 12CH     2.167 -3.914
4484.972   Mo I   2.070 -1.097
4484.993 12CH     1.640 -2.296
4485.026 13CH     1.656 -1.824
4485.026 13CH     1.782 -1.582
4485.027   Fe I   4.584 -3.841
4485.029   Yb I   6.014 -2.140
4485.052 13CH     2.113 -1.352
4485.066 12CH     3.467 -4.014
4485.078   Ti I   2.085 -1.490
4485.080 13CH     0.784 -2.407
4485.081   Fe I   4.584 -2.680
4485.100 12CH     1.640 -3.524
4485.111    W I   3.074 -0.560
4485.116 13CH     2.938 -2.170
4485.138   Cr I   3.826 -4.556
4485.153   Eu I   3.328 -0.340
4485.158 13CH     2.604 -3.971
4485.169 13CH     1.656 -1.805
4485.171 13CH     1.872 -3.750
4485.187 12CH     3.476 -0.734
4485.285 13CH     2.938 -2.158
4485.288   Sc II  7.877 -3.233
4485.309 12CH     3.476 -4.123
4485.313 13CH     2.167 -3.914
4485.340 12CH     1.640 -2.236
4485.374 12CH     3.467 -1.098
4485.444   Zr I   1.236 -2.010
4485.454 12CH     1.641 -2.296
4485.460 12CH     3.476 -3.946
4485.477   Gd I   0.066 -1.390
4485.515   Ce I   0.977 -0.510
4485.529 13CH     0.784 -4.558
4485.539   Mn I   4.794 -1.634
4485.543 13CH     1.656 -3.778
4485.543   Sm I   0.885 -1.616
4485.550   Tm I   2.102 -1.650
4485.561 12CH     1.641 -3.524
4485.583 12CH     3.476 -0.743
4485.634   Cr I   3.857 -2.096
4485.648   Sc I   2.296 -3.660
4485.652 13CH     3.074 -1.013
4485.658   Co I   3.952 -2.845
4485.667   Fe I   2.609 -4.131
4485.676   Fe I   3.686 -1.150
4485.684 13CH     1.873 -3.867
4485.696    V I   2.115 -3.235
4485.696 12CH     1.872 -1.581
4485.701   CN     0.294 -4.686
4485.721   Fe I   4.584 -2.772
4485.740 13CH     2.592 -3.946
4485.752 12CH     1.641 -2.236
4485.752 12CH     1.872 -3.750
4485.789   Sc II  7.858 -3.100
4485.790   Mo I   3.302 -1.561
4485.795   Th I   1.323 -1.538
4485.807   Mn I   4.794 -2.445
4485.823 12CH     1.872 -3.867
4485.870   CN     1.085 -3.936
4485.879 12CH     1.872 -1.572
4485.881   Ce I   1.327 -1.720
4485.897 13CH     1.782 -3.874
4485.940   Nd I   0.380 -1.440
4485.957   Yb I   6.189 -2.880
4485.963   Ce I   1.092 -2.000
4485.970   Fe I   3.654 -2.480
4485.978   Fe II  7.988 -3.216
4485.983   Cr I   3.888 -2.153
4486.032 12CH     2.113 -3.889
4486.043   La I   0.929 -0.650
4486.048 12CH     1.782 -1.562
4486.074 13CH     3.074 -1.023
4486.092 12CH     1.782 -1.582
4486.102 13CH     1.873 -1.581
4486.106 13CH     3.667 -4.202
4486.108 12CH     1.656 -1.824
4486.123   Cr I   4.446 -2.865
4486.130   Hf I   1.497 -1.630
4486.131 12CH     2.113 -1.338
4486.149    V II  2.221 -4.663
4486.151 12CH     1.782 -3.874
4486.165 12CH     1.656 -3.778
4486.169 13CH     1.873 -1.572
4486.182   Yb I   5.321 -2.950
4486.187 12CH     2.113 -1.352
4486.220   Dy I   0.928 -2.040
4486.222   Ce I   4.019 -1.640
4486.240    V I   1.860 -2.694
4486.263 13CH     2.113 -3.889
4486.270   CN     1.345 -4.916
4486.280    V I   2.575 -4.082
4486.286 13CH     3.672 -2.528
4486.290 12CH     1.656 -1.805
4486.332 13CH     2.741 -4.090
4486.338 13CH     2.684 -1.151
4486.346   Cr I   4.449 -2.454
4486.353   Gd I   2.311 +0.044
4486.390 13CH     3.467 -4.014
4486.405   CN     1.265 -4.105
4486.411   Ce I   0.701 -2.030
4486.427 13CH     2.684 -1.162
4486.441   Ce I   1.930 -2.820
4486.451 12CH     2.879 -2.479
4486.495   Fe I   4.320 -4.363
4486.504   CN     1.148 -4.451
4486.521 13CH     3.002 -4.014
4486.533 12CH     2.879 -2.489
4486.586 13CH     1.873 -3.750
4486.628   Th I   2.333 -0.745
4486.632 12CH     3.667 -4.202
4486.636 12CH     2.741 -1.431
4486.644   Ti I   3.215 -3.310
4486.660   Cr I   4.613 -3.008
4486.664 12CH     3.074 -1.013
4486.664 13CH     0.664 -4.786
4486.684 13CH     1.657 -1.824
4486.703   Co I   2.718 -2.887
4486.706 13CH     1.657 -1.805
4486.720   Fe I   4.387 -4.669
4486.753 12CH     2.604 -3.971
4486.767 12CH     2.741 -4.090
4486.842   CN     1.308 -3.845
4486.859 12CH     2.604 -1.030
4486.874 12CH     2.741 -1.419
4486.879   Ce I   1.339 -1.200
4486.897   Th I   0.317 -1.870
4486.900 13CH     2.604 -1.030
4486.905   Gd I   0.213 -0.455
4486.908 13CH     3.376 -4.930
4486.909   Ce I   0.295 -0.260
4486.928 12CH     3.074 -4.050
4486.938   Tm I   4.647 -2.130
4486.992 12CH     2.604 -1.042
4486.994 13CH     2.604 -1.042
4487.000   Ce I   3.562 -1.100
4487.005   Yb I   5.724 -3.900
4487.009   Fe I   3.929 -2.800
4487.015   Tm I   3.797 -3.560
4487.039 12CH     2.977 -2.470
4487.045   Mo I   2.758 -0.985
4487.081   Tm I   3.331 -2.420
4487.089 12CH     3.074 -1.023
4487.099 12CH     2.604 -3.971
4487.099 13CH     2.938 -4.930
4487.111 12CH     1.873 -1.581
4487.117 12CH     2.977 -2.480
4487.124   Ce I   0.122 -3.350
4487.127 12CH     1.873 -3.867
4487.138    V I   2.638 -1.378
4487.166   Ce I   0.232 -2.540
4487.168 12CH     1.873 -3.750
4487.184 12CH     1.873 -1.572
4487.188 13CH     3.476 -0.734
4487.202 13CH     1.657 -3.778
4487.220   CN     1.260 -1.494
4487.253   Fe I   4.549 -1.700
4487.256   CN     0.401 -4.911
4487.259   Yb I   5.168 -1.070
4487.274    Y I   1.374 -0.440
4487.280 12CH     2.938 -2.170
4487.303 13CH     0.705 -4.345
4487.319   CN     1.260 -1.504
4487.356   Fe I   3.603 -2.800
4487.398   Cr I   3.857 -2.864
4487.409 12CH     2.938 -4.930
4487.431 12CH     2.781 -2.489
4487.448 12CH     2.684 -3.946
4487.453   Yb I   5.868 -3.630
4487.454 13CH     3.476 -0.743
4487.463    Y I   1.356 -0.040
4487.469   Ce I   0.521 -3.600
4487.496   Th I   0.514 -1.322
4487.497   Fe II  7.693 -2.138
4487.498   Cr I   2.709 -1.800
4487.507    V I   2.505 -2.142
4487.514 12CH     2.781 -2.499
4487.540 12CH     2.684 -1.151
4487.550 12CH     2.938 -2.158
4487.593 12CH     0.784 -2.458
4487.607 12CH     2.684 -1.162
4487.633 12CH     0.784 -4.558
4487.637   Cr I   4.447 -4.232
4487.671 13CH     2.741 -1.431
4487.688   Si I   4.954 -2.663
4487.695 12CH     3.462 -2.058
4487.710    V II  6.547 -3.488
4487.736   Fe I   3.237 -3.300
4487.754   Co I   4.113 -4.184
4487.768 12CH     1.657 -1.824
4487.772 12CH     0.784 -2.407
4487.797   Pr I   0.055 -1.669
4487.816   Cr I   3.889 -1.057
4487.824 12CH     1.657 -3.778
4487.828 12CH     1.657 -1.805
4487.848   CN     0.311 -4.686
4487.857 12CH     0.705 -4.345
4487.879   Ce I   1.495 -0.790
4487.908   NH     3.154 -4.769
4487.936   Co I   3.568 -3.345
4487.942   Fe I   4.446 -4.153
4488.020 13CH     2.741 -1.419
4488.044 12CH     3.463 -2.049
4488.047   Cr I   4.207 +0.120
4488.048   Cr I   2.987 -1.361
4488.121   Ce I   3.562 -2.140
4488.133   Fe I   3.602 -1.850
4488.149   NH     3.102 -4.769
4488.156   Ce I   1.177 -2.510
4488.171   Cr I   4.208 -2.057
4488.207 12CH     3.376 -4.930
4488.223 13CH     3.462 -2.058
4488.249   Ti I   2.092 -1.398
4488.253   Au I   5.646 -0.310
4488.258    V I   2.122 -3.065
4488.278    V I   1.804 -4.814
4488.305   CN     1.149 -4.445
4488.325   Ti II  3.124 -0.509
4488.371   Tm I   4.373 -2.790
4488.397   Ru I   1.087 -1.750
4488.406   Gd I   1.352 -0.904
4488.407 12CH     3.376 -2.031
4488.430   Fe I   3.640 -4.419
4488.446   Cr I   5.262 -2.462
4488.479   Tm I   4.288 -1.500
4488.489 13CH     2.684 -3.946
4488.492   CN     0.990 -4.878
4488.520   Co II  5.122 -3.215
4488.522    V II  6.611 -1.769
4488.530 12CH     3.376 -2.040
4488.537   Ca I   4.763 -3.014
4488.595   Os I   0.340 -3.310
4488.626 13CH     3.463 -2.049
4488.645   Cr II  8.354 -3.648
4488.673 13CH     1.017 -4.417
4488.681   Th I   0.557 -1.753
4488.717   Co I   4.147 -1.793
4488.735 13CH     2.604 -3.971
4488.739   CN     1.308 -3.835
4488.750   NH     3.209 -4.763
4488.808   Ce I   1.092 -1.410
4488.817   Si I   4.954 -2.757
4488.830 13CH     2.339 -2.946
4488.860   Fe II  9.941 -4.985
4488.886 13CH     3.074 -4.050
4488.887    V I   1.849 +0.020
4488.897   Ce I   4.014 -2.160
4488.898   CN     1.052 -3.635
4488.902   Er I   0.954 -0.779
4488.907   Fe I   3.651 -1.831
4488.919    V I   1.945 -0.979
4488.924   Fe I   2.559 -4.350
4488.928   Fe I   3.984 -3.581
4488.951    V I   2.678 -0.197
4488.973 13CH     3.373 -4.930
4488.980   Ba I   1.676 -0.230
4488.980   Tm I   2.338 -1.450
4488.999   Mo I   2.934 -1.386
4489.016    W I   3.709 +0.264
4489.031 12CH     2.339 -2.946
4489.054 13CH     2.339 -2.930
4489.062 12CH     3.373 -2.040
4489.082 12CH     0.664 -4.786
4489.088   Ti I   1.739 -0.106
4489.098   Cr II  4.012 -2.997
4489.120   Nd I   1.264 -1.430
4489.127   Co II  3.485 -3.629
4489.179   Ca II  8.438 -2.157
4489.179   Ca II  8.438 -0.613
4489.179   Ca II  8.438 -0.726
4489.183   Fe II  2.828 -2.971
4489.199 12CH     2.339 -2.930
4489.199    V II  6.581 -1.884
4489.213   Mn I   4.794 -2.105
4489.227 12CH     3.373 -4.930
4489.229 13CH     3.569 -4.211
4489.243   Tm I   2.185 -3.160
4489.279 12CH     1.017 -4.417
4489.329   Fe I   4.559 -3.176
4489.330   Cr I   2.710 -2.200
4489.376 12CH     3.076 -2.461
4489.379   Co I   3.279 -2.652
4489.392 13CH     3.467 -1.089
4489.429 12CH     3.373 -2.031
4489.451 12CH     3.076 -2.470
4489.454   Tm I   4.162 -3.330
4489.464   Cr I   3.556 -0.500
4489.507 13CH     3.569 -4.202
4489.527   Ce I   0.933 -1.410
4489.528   Ce I   3.992 -1.390
4489.556 13CH     2.116 -1.338
4489.592 13CH     3.467 -1.098
4489.632   CN     0.401 -4.896
4489.634 13CH     3.471 -2.870
4489.682   Fe II  9.849 -3.194
4489.689 13CH     3.376 -2.031
4489.704   Tm I   1.087 -1.930
4489.719 13CH     3.376 -2.040
4489.739   Fe I   0.121 -3.966
4489.755 13CH     3.471 -2.879
4489.800   CN     1.239 -1.504
4489.804   Cr II  8.316 -3.144
4489.812 12CH     2.684 -2.498
4489.821   Ce I   1.694 -1.060
4489.844   Co I   3.632 -2.155
4489.873   Cr II  5.873 -4.541
4489.893   Co II  8.702 -4.054
4489.896 12CH     2.684 -2.509
4489.899    V I   1.804 -1.084
4489.899   CN     1.239 -1.513
4489.923   Cr II  8.308 -2.825
4489.944   Ti I   2.236 -1.818
4489.953 13CH     2.116 -1.352
4489.968   NH     3.108 -4.809
4490.004   Sm I   0.388 -0.879
4490.008   NH     3.160 -4.785
4490.043   CN     1.420 -4.372
4490.049   Ni I   3.542 -2.108
4490.082 13CH     1.846 -1.560
4490.084   Fe I   3.017 -1.710
4490.088   CN     0.266 -4.959
4490.090   Mn I   2.953 -0.522
4490.096   Co I   3.568 -1.573
4490.151    V I   1.849 -3.254
4490.158   NH     3.160 -4.769
4490.158 13CH     0.707 -4.345
4490.176   NH     3.108 -4.792
4490.191   Mo I   2.499 -1.235
4490.201 13CH     1.846 -1.541
4490.222   Yb I   5.572 -2.730
4490.230   Ru I   1.002 -2.090
4490.233   Fe I   2.882 -3.873
4490.261 13CH     1.197 -4.467
4490.294   Co I   3.216 -2.290
4490.341   NH     3.107 -4.769
4490.357   Mn II  5.548 -4.556
4490.357   Fe II  7.869 -4.102
4490.362   CN     0.311 -4.673
4490.366   CN     1.204 -3.586
4490.376 13CH     2.879 -2.489
4490.405 13CH     2.941 -2.158
4490.413   Ti I   3.319 -2.873
4490.488    V I   1.931 -2.075
4490.497   Fe I   2.588 -4.449
4490.517   Ca I   6.016 -2.401
4490.520 13CH     2.743 -4.090
4490.520   Cr II  9.643 -3.789
4490.525   Ni I   4.167 -2.324
4490.528   Cr I   3.839 -2.875
4490.532   Ni I   3.542 -1.601
4490.536   Cr I   3.890 -0.080
4490.560 13CH     2.879 -2.479
4490.567   Fe II  9.731 -2.147
4490.572    V II  6.556 -1.966
4490.609    V I   2.578 -2.822
4490.624   Ce I   1.296 -3.620
4490.652   Ni I   3.898 -3.369
4490.657 13CH     3.476 -3.946
4490.661 13CH     2.941 -2.170
4490.666   NH     3.057 -4.834
4490.678   Ti I   2.160 -1.104
4490.685 13CH     2.232 -3.994
4490.686   CN     0.270 -4.893
4490.713 12CH     0.707 -4.345
4490.716   Mn I   2.941 -2.846
4490.731 12CH     2.116 -1.338
4490.760   Fe I   3.943 -1.178
4490.770   Nd I   0.823 -1.350
4490.810    V I   1.853 -0.380
4490.811   Fe I   3.943 -1.884
4490.822   Fe II  7.695 -3.791
4490.833    U I   0.217 -1.823
4490.877 13CH     3.285 -4.930
4490.885   Yb I   6.076 -2.090
4490.911   Ca I   5.875 -2.804
4490.933 12CH     1.197 -4.467
4490.934   NH     3.057 -4.816
4490.935 12CH     2.116 -3.889
4490.955 12CH     2.743 -4.090
4490.981   Ar II 18.732 -1.250
4491.010 13CH     1.846 -3.874
4491.032   Cl I   9.203 -2.730
4491.047   Co II  7.887 -4.550
4491.056 12CH     3.569 -4.211
4491.062 12CH     2.743 -1.419
4491.085   NH     3.215 -4.763
4491.090   Fe I   4.301 -4.521
4491.090 12CH     2.116 -1.352
4491.101 13CH     2.781 -2.499
4491.165 13CH     3.174 -1.003
4491.166    V I   1.376 -1.450
4491.167 13CH     2.116 -3.889
4491.168   NH     3.057 -4.792
4491.179   Co II  5.089 -2.909
4491.190   Nd I   0.559 -1.860
4491.191 12CH     2.743 -1.431
4491.193 12CH     1.846 -1.560
4491.228 13CH     2.977 -2.480
4491.252 12CH     1.846 -3.874
4491.264 13CH     1.666 -2.222
4491.276 13CH     2.781 -2.489
4491.279   Mo I   2.260 -0.793
4491.279   Co I   3.775 -2.050
4491.290   Ce I   1.079 -2.000
4491.294 13CH     3.174 -1.013
4491.298 13CH     3.373 -2.040
4491.326   CN     1.108 -3.933
4491.330   Ce I   0.704 -2.500
4491.353 12CH     1.846 -1.541
4491.383   Ti I   2.345 -4.349
4491.385 12CH     3.569 -4.202
4491.392   Cr II  5.319 -4.526
4491.402   CN     0.274 -4.833
4491.403 13CH     1.916 -3.891
4491.405   Fe II  2.856 -2.756
4491.416   CN     0.274 -4.990
4491.419 13CH     1.019 -4.417
4491.423 13CH     2.977 -2.470
4491.469   Fe I   3.642 -5.072
4491.470   Co I   4.149 -3.524
4491.472    V I   1.873 -2.246
4491.492 13CH     1.598 -4.359
4491.518 12CH     3.471 -2.870
4491.538 13CH     1.666 -2.172
4491.543   Sc I   3.057 -1.331
4491.553   Zr I   0.519 -2.060
4491.567 13CH     1.666 -3.563
4491.569 13CH     2.232 -1.280
4491.575   Sc I   3.057 -2.955
4491.583 12CH     3.471 -2.879
4491.630   Nd I   0.321 -1.680
4491.647   Mo I   4.204 -0.157
4491.648   Mn I   5.087 +0.288
4491.648   Mn I   5.087 -3.885
4491.659   Cr I   2.900 -1.030
4491.688   Ru I   1.734 -1.320
4491.700   Cl I   9.203 -2.730
4491.737    Y I   1.430 -1.160
4491.750 13CH     2.232 -1.263
4491.754 13CH     1.916 -1.572
4491.766 13CH     1.598 -4.359
4491.789 13CH     2.341 -2.930
4491.791 13CH     2.341 -2.946
4491.792   Tm I   4.461 -1.990
4491.799   Co I   4.058 -3.751
4491.813 13CH     3.373 -2.031
4491.825   Co I   4.110 -4.575
4491.832   Ni I   3.543 -3.410
4491.834   CN     1.420 -4.364
4491.839 13CH     1.666 -2.222
4491.842   Mo I   2.291 -2.344
4491.846   NH     3.009 -4.860
4491.850   Cr I   2.987 -1.290
4491.926 13CH     1.916 -1.570
4491.934 12CH     2.341 -2.930
4491.966   Ca I   4.780 -2.669
4491.981   Ce I   1.013 -2.590
4491.992 12CH     2.341 -2.946
4492.000   Tm I   2.338 -1.290
4492.003   Sc II  7.866 -4.273
4492.027 12CH     1.019 -4.417
4492.053 13CH     1.666 -2.172
4492.058   Mo I   2.646 -2.076
4492.068   Co I   3.133 -2.163
4492.084   CN     1.218 -1.513
4492.142 13CH     1.666 -3.563
4492.150 12CH     3.174 -4.050
4492.150 12CH     2.232 -1.280
4492.151   Ce I   1.103 -2.860
4492.157   CN     0.421 -4.900
4492.174 12CH     3.174 -1.003
4492.175   NH     3.009 -4.842
4492.188   CN     1.205 -3.577
4492.210 13CH     2.743 -1.419
4492.217 12CH     2.232 -3.994
4492.229 13CH     2.743 -1.431
4492.230   CN     0.279 -4.780
4492.234   Th I   1.546 -1.320
4492.239   Sc I   2.303 -2.950
4492.245   CN     0.279 -4.981
4492.246   Cr I   4.616 -2.173
4492.253 12CH     2.232 -3.994
4492.270   Tm I   2.164 -1.690
4492.279 13CH     1.916 -3.816
4492.296    V I   1.064 -2.637
4492.305   Cr I   3.375 -0.392
4492.309 12CH     3.174 -1.013
4492.314    W I   2.121 -1.090
4492.315   Ni I   3.543 -2.884
4492.319 12CH     2.232 -1.263
4492.345   Yb I   7.370 -2.120
4492.354   Ce I   0.701 -2.300
4492.415   Ti II  4.950 -4.829
4492.416    Y I   1.408 -1.200
4492.419   Pr I   0.422 -1.154
4492.447   Fe I   4.371 -2.386
4492.459   Rh I   1.143 -2.090
4492.461 12CH     1.666 -2.222
4492.467 13CH     1.455 -4.583
4492.479 13CH     1.198 -4.467
4492.482   NH     3.009 -4.816
4492.492   Cr I   3.551 -3.253
4492.522    V I   1.868 -2.508
4492.532   Ti I   2.103 -1.205
4492.554 12CH     1.666 -3.563
4492.602 12CH     1.598 -4.359
4492.610 13CH     1.333 -4.522
4492.632 13CH     2.232 -3.994
4492.649 13CH     2.941 -4.930
4492.653   Co I   4.021 -3.457
4492.673 13CH     3.198 -4.930
4492.675 12CH     2.941 -2.158
4492.678   Fe I   3.984 -1.780
4492.703   CN     0.328 -4.673
4492.719   CN     1.218 -1.522
4492.768 12CH     1.666 -2.172
4492.771   Ce I   1.339 -1.680
4492.772 12CH     1.916 -1.572
4492.776    V II  6.295 -3.507
4492.801   CN     0.260 -4.897
4492.812   Ce I   0.869 -1.910
4492.818 13CH     2.688 -1.151
4492.828 12CH     1.916 -3.816
4492.830 12CH     2.941 -2.170
4492.861    V I   1.800 -1.965
4492.867 13CH     1.917 -3.891
4492.877 12CH     1.598 -4.359
4492.891 12CH     1.916 -3.891
4492.901   Ti I   1.873 -4.713
4492.905   Pr I   0.353 -0.193
4492.947   Ce I   0.910 -1.850
4492.947 12CH     1.916 -1.570
4492.959 12CH     2.941 -4.930
4492.964   Nb I   2.609 -0.720
4493.012    V II  5.840 -2.515
4493.023   Co I   4.049 -2.556
4493.036 12CH     1.666 -2.222
4493.055   Pr I   0.372 -1.650
4493.082   Tm I   4.081 -2.870
4493.095 13CH     3.285 -1.784
4493.099   La I   0.131 -1.440
4493.129 12CH     1.666 -3.563
4493.135 13CH     0.709 -2.833
4493.151 12CH     1.198 -4.467
4493.167 13CH     0.693 -2.942
4493.184   CN     0.284 -4.731
4493.201   CN     0.284 -4.976
4493.225   Ce I   1.014 -1.220
4493.236 13CH     2.684 -2.509
4493.247   Ca I   6.018 -2.964
4493.272 12CH     2.883 -2.479
4493.276   Ti I   2.427 -4.683
4493.279 13CH     2.688 -1.162
4493.283 12CH     1.666 -2.172
4493.292   NH     2.963 -4.888
4493.309 13CH     1.848 -1.541
4493.314   Tm I   4.340 -1.900
4493.331 13CH     1.456 -4.583
4493.334   Th I   0.000 -1.353
4493.334   Cr II  8.490 -4.492
4493.337 13CH     1.917 -1.572
4493.371   Fe I   3.573 -3.170
4493.378 12CH     1.455 -4.583
4493.380    V I   1.800 -1.969
4493.382 12CH     1.333 -4.522
4493.390 13CH     1.917 -1.570
4493.394 13CH     3.285 -1.774
4493.400   Nd I   0.559 -1.030
4493.402 13CH     2.684 -2.498
4493.406 13CH     1.848 -1.560
4493.411   Cr I   4.204 -2.039
4493.446 12CH     2.588 -2.508
4493.452   Ce I   1.404 -1.570
4493.452 13CH     0.709 -2.771
4493.459   CN     1.108 -3.927
4493.470 13CH     1.703 -1.802
4493.491 13CH     2.197 -1.323
4493.513   Ti II  1.080 -3.020
4493.529   Fe II  7.920 -1.562
4493.531 12CH     2.588 -2.519
4493.532   Sc II  7.858 -2.529
4493.554   Ce I   0.960 -2.070
4493.584 13CH     2.197 -1.337
4493.608 13CH     1.703 -1.786
4493.620 13CH     0.709 -3.995
4493.628 13CH     0.693 -2.869
4493.637   Tm I   4.480 -2.880
4493.638   Ba I   1.676 -0.520
4493.666 12CH     3.175 -2.452
4493.672 13CH     0.773 -4.351
4493.677   Ce I   0.893 -1.740
4493.686   NH     2.963 -4.869
4493.714   Cr I   5.280 -0.361
4493.731 12CH     2.884 -2.489
4493.743 12CH     3.174 -2.461
4493.769 13CH     0.693 -3.930
4493.805   CN     0.263 -4.802
4493.820   Ce I   1.339 -2.300
4493.840 13CH     3.076 -2.470
4493.862 13CH     1.917 -3.816
4493.902   Fe I   3.884 -3.263
4493.937   Cr I   3.878 -2.655
4493.945 13CH     2.234 -3.994
4493.953   Yb I   5.073 -1.230
4493.956    W I   2.387 -0.620
4493.960   Fe I   4.500 -1.500
4493.978   Fe I   4.652 -4.395
4493.980   Mn I   4.354 -4.175
4494.010    V I   2.115 -2.427
4494.020   CN     1.295 -4.105
4494.024 12CH     2.688 -1.151
4494.028 13CH     1.703 -3.789
4494.036 12CH     2.982 -2.470
4494.050 13CH     3.076 -2.461
4494.052   Fe I   3.984 -1.700
4494.070   NH     2.963 -4.841
4494.084 12CH     2.786 -2.489
4494.094   Mo I   3.739 -0.888
4494.117 13CH     0.680 -3.084
4494.119 13CH     0.728 -2.746
4494.165   Ti I   2.427 -3.019
4494.169 13CH     1.334 -4.522
4494.177   Na I   2.102 -2.000
4494.217   Ce I   0.792 -0.470
4494.222   Fe I   2.728 -5.026
4494.236   Ti I   3.104 -2.876
4494.242 12CH     1.456 -4.583
4494.244 13CH     3.174 -4.050
4494.254 12CH     0.773 -4.351
4494.259   CN     0.289 -4.687
4494.277   CN     0.289 -4.973
4494.303 12CH     2.688 -3.946
4494.327 13CH     0.729 -2.693
4494.329 12CH     3.285 -1.784
4494.335 13CH     1.848 -3.874
4494.355 12CH     1.917 -3.891
4494.355 12CH     1.917 -1.572
4494.376   Cr I   4.618 -1.826
4494.381   Cr I   3.375 -3.572
4494.412 12CH     1.917 -3.816
4494.412 12CH     1.917 -1.570
4494.418   Zr I   2.409 -0.480
4494.442 13CH     3.376 -4.930
4494.462 12CH     2.688 -1.162
4494.462 12CH     1.848 -1.541
4494.465   Fe I   2.949 -3.139
4494.475   Mn II  7.382 -3.685
4494.489 12CH     3.285 -4.930
4494.493 12CH     2.982 -2.480
4494.497    W I   2.387 -0.570
4494.507 12CH     3.285 -4.930
4494.510   CN     1.069 -3.622
4494.516   Mo I   3.700 -1.120
4494.519 12CH     1.848 -1.560
4494.523 13CH     0.729 -4.040
4494.529   Nb I   0.740 -1.800
4494.543   Ce I   3.863 -3.890
4494.543 12CH     2.786 -2.499
4494.549 12CH     3.648 -2.309
4494.563   Fe I   2.196 -1.136
4494.577 12CH     1.848 -3.874
4494.591   CN     1.335 -3.837
4494.596 12CH     1.703 -1.802
4494.604 12CH     2.197 -3.889
4494.652 12CH     1.703 -3.789
4494.666 12CH     3.285 -1.774
4494.693 12CH     3.467 -2.049
4494.697 12CH     3.376 -4.930
4494.699   La I   0.331 -1.250
4494.705 12CH     2.197 -1.323
4494.723   Co I   4.049 -3.623
4494.750   Co I   3.530 -0.817
4494.761 12CH     2.197 -1.337
4494.771 12CH     1.703 -1.786
4494.778 12CH     3.467 -2.058
4494.778   Ce I   0.459 -2.760
4494.786 13CH     3.198 -1.795
4494.794 13CH     0.680 -2.997
4494.801   Fe I   3.984 -4.400
4494.814   Ce I   1.348 -0.830
4494.826   NH     2.920 -4.918
4494.829    V I   1.183 -3.630
4494.855   Gd I   0.425 -2.140
4494.875 13CH     2.197 -3.889
4494.899 12CH     3.376 -2.031
4494.909 13CH     0.680 -3.873
4494.926   CN     0.266 -4.720
4494.934   Zr I   1.858 -0.740
4494.937   Ce I   1.206 -2.690
4494.941 12CH     1.334 -4.522
4494.943 12CH     3.648 -2.301
4494.968   Ca I   6.046 -0.784
4494.992 13CH     2.684 -3.971
4494.992 13CH     3.672 -4.202
4495.012 13CH     2.234 -1.263
4495.020 12CH     3.376 -2.040
4495.022   CN     1.198 -1.522
4495.032   Cr I   2.967 -3.011
4495.075   CN     1.198 -1.532
4495.079 13CH     2.234 -1.280
4495.091 12CH     3.198 -1.795
4495.118   Ca I   6.046 -4.772
4495.118   Tm I   4.081 -2.340
4495.119 13CH     3.198 -1.784
4495.120   Sm I   0.333 -2.120
4495.159   CN     0.328 -4.660
4495.182   Ca I   6.046 -4.554
4495.203   Fe II  7.804 -4.215
4495.213    V I   2.379 -3.633
4495.246 12CH     3.198 -4.930
4495.257 12CH     3.198 -4.930
4495.277 13CH     3.467 -2.049
4495.286   Cr I   4.106 -0.370
4495.288   NH     2.920 -4.898
4495.297    W I   1.868 -1.340
4495.301   Ti I   2.250 -3.293
4495.307 13CH     3.467 -2.058
4495.315 13CH     1.704 -1.802
4495.321 13CH     1.704 -1.786
4495.341   Ce I   1.930 -1.580
4495.348 13CH     2.688 -3.946
4495.356   Ir I   4.100 -0.350
4495.375   Fe I   3.929 -3.192
4495.384   Ce I   0.621 -0.750
4495.390 13CH     3.090 -4.014
4495.391   Fe I   2.885 -3.511
4495.412 12CH     3.198 -1.784
4495.428   Fe I   3.882 -2.600
4495.449   Zr I   1.208 -1.830
4495.455   Ti II  1.180 -3.580
4495.455    V I   2.581 -2.062
4495.459   CN     0.295 -4.646
4495.477   CN     1.380 -4.916
4495.478   CN     0.295 -4.972
4495.500   Ti I   2.160 -1.702
4495.505 12CH     0.709 -2.833
4495.515 12CH     2.234 -3.994
4495.516   Fe II  4.732 -4.684
4495.519 12CH     3.672 -4.202
4495.530   Ce I   0.320 -2.620
4495.533   Tm I   4.481 -2.720
4495.540   Cr I   3.878 -2.130
4495.554 12CH     0.693 -2.942
4495.567   Fe I   3.602 -2.250
4495.573   Ce I   0.960 -2.100
4495.582 12CH     2.234 -1.263
4495.596   Ce I   3.395 -3.450
4495.616 13CH     3.285 -4.930
4495.633   CN     1.295 -4.098
4495.661 12CH     2.234 -1.280
4495.728 12CH     2.234 -3.994
4495.749   CN     1.177 -4.443
4495.754   NH     2.920 -4.869
4495.760   Cr I   5.277 -0.464
4495.800   Ti I   3.186 -3.442
4495.841 13CH     0.670 -3.295
4495.873 13CH     1.704 -3.789
4495.953   Fe I   3.654 -1.850
4495.976 12CH     0.709 -3.995
4495.988 12CH     0.709 -2.771
4496.031   Ir I   4.238 -0.480
4496.036   CN     0.421 -4.886
4496.047 13CH     1.082 -4.424
4496.058    V I   1.950 -0.140
4496.140 12CH     0.693 -3.930
4496.144 13CH     2.234 -3.994
4496.145   Ti I   1.749 -0.180
4496.150 12CH     0.693 -2.869
4496.174   Ca I   2.933 -2.717
4496.195   Sc I   4.694 -2.433
4496.195   Sc I   4.694 -3.667
4496.202   Ti I   3.178 -3.956
4496.214   Ce I   1.090 -0.560
4496.221 13CH     0.751 -2.675
4496.234   Ti I   0.021 -2.630
4496.256   Ce I   1.042 -0.800
4496.267   Fe I   2.588 -4.084
4496.282   Tm I   4.003 -3.300
4496.296 13CH     3.289 -4.930
4496.298   NH     2.879 -4.950
4496.301   Tm I   4.660 -2.640
4496.302 12CH     2.688 -2.498
4496.316   Th I   2.469 -0.410
4496.346 13CH     0.751 -2.628
4496.355   Ca I   5.299 -2.998
4496.391   Er I   0.954 -0.144
4496.426   Re I   2.450 -1.310
4496.433   Si I   5.082 -2.500
4496.441 12CH     1.704 -1.802
4496.458   Pr I   0.055 -0.398
4496.476 12CH     0.728 -2.746
4496.480   CN     1.335 -3.828
4496.481   CN     0.270 -4.648
4496.486 12CH     1.704 -1.786
4496.492   Ta I   0.249 -2.470
4496.498 12CH     1.704 -3.789
4496.514 12CH     2.684 -1.030
4496.517   Mn I   4.794 -2.432
4496.522 12CH     0.680 -3.084
4496.534   Fe I   4.607 -3.534
4496.550   Ce I   1.855 -1.210
4496.555 13CH     2.684 -1.030
4496.565 12CH     3.080 -2.461
4496.569 13CH     0.751 -4.091
4496.626   Mn I   4.640 -0.880
4496.627 12CH     2.684 -3.971
4496.634 13CH     2.588 -2.519
4496.637   Tm I   3.295 -1.560
4496.640 12CH     2.684 -3.971
4496.680 12CH     3.090 -4.014
4496.686 12CH     1.082 -4.424
4496.702   Ca I   5.300 -2.529
4496.725 13CH     2.781 -1.139
4496.749   Co I   2.280 -3.810
4496.753 12CH     2.684 -1.018
4496.759 12CH     2.688 -2.509
4496.771 13CH     0.775 -4.351
4496.772   Ti I   2.092 -1.808
4496.781   CN     0.302 -4.609
4496.791 13CH     2.588 -2.508
4496.802   CN     0.302 -4.973
4496.803 12CH     3.090 -0.859
4496.814 13CH     2.781 -1.150
4496.826   Mn I   4.660 -2.325
4496.834 12CH     3.090 -0.869
4496.834   NH     2.879 -4.930
4496.836 13CH     2.684 -1.018
4496.842    V I   1.853 -0.610
4496.852   Cr I   0.941 -1.150
4496.868 12CH     0.729 -4.040
4496.868   CN     1.380 -4.910
4496.882 12CH     0.729 -2.693
4496.891   Sc I   2.303 -4.295
4496.902   CN     0.263 -4.889
4496.911   Co I   3.971 -2.186
4496.921 13CH     0.670 -3.182
4496.932   CN     0.260 -4.950
4496.957 12CH     3.090 -4.014
4496.962   Zr I   0.713 -0.890
4496.971 13CH     0.662 -3.659
4497.008 13CH     0.670 -3.813
4497.011   CN     0.266 -4.833
4497.014 12CH     3.080 -2.470
4497.039   Ti I   3.285 -3.703
4497.056   Cr I   5.282 -1.223
4497.070   Tm I   2.102 -1.980
4497.111   Ce I   0.175 -3.130
4497.128   Gd I   0.124 -1.258
4497.178   CN     1.069 -4.565
4497.196   CN     0.441 -4.890
4497.231   CN     1.069 -3.614
4497.236 13CH     3.198 -4.930
4497.245   Nb I   1.094 -1.850
4497.256   Nd I   0.471 -1.380
4497.263 13CH     3.376 -2.040
4497.281   CN     0.270 -4.782
4497.286   Ce I   0.704 -3.790
4497.286   Cr I   3.839 -3.584
4497.289 13CH     3.376 -2.031
4497.297 12CH     0.680 -3.873
4497.305 12CH     0.680 -2.997
4497.318   Tm I   3.934 -1.620
4497.354 12CH     0.775 -4.351
4497.366   Nd I   0.000 -0.932
4497.382    V I   2.684 -0.293
4497.387   NH     2.879 -4.898
4497.394 13CH     2.883 -2.479
4497.397   Co II  7.857 -3.736
4497.431   Co II  3.406 -2.539
4497.463   Mn II  5.991 -2.991
4497.484   CN     1.178 -1.532
4497.520    V I   1.893 -3.623
4497.526   Fe II  7.517 -4.811
4497.533   Cr I   3.087 -2.941
4497.546   Ce I   1.107 -1.680
4497.549   CN     1.177 -4.438
4497.557   CN     1.178 -1.542
4497.582   Fe I   4.608 -2.118
4497.586 13CH     2.884 -2.489
4497.589   NH     2.840 -4.985
4497.609 12CH     3.137 -4.693
4497.658   Na I   2.104 -1.574
4497.675 13CH     3.476 -2.870
4497.686   CN     0.274 -4.736
4497.690   CN     0.346 -4.660
4497.694 13CH     3.090 -0.869
4497.706    V I   2.684 -1.164
4497.721   Ti I   2.117 -1.000
4497.746 13CH     3.090 -0.859
4497.807 13CH     3.574 -4.202
4497.811   Ce I   1.404 -2.080
4497.846   Ce I   0.957 -0.320
4497.858 13CH     3.574 -4.211
4497.861   Ce I   2.840 -3.400
4497.864 12CH     2.781 -3.946
4497.910   Nd I   0.559 -1.020
4497.915   Th I   1.717 -0.508
4497.940 13CH     2.786 -2.489
4497.941   Mn II  5.397 -2.590
4497.955 12CH     2.781 -1.139
4498.008   Ce I   1.251 -1.780
4498.010   CN     0.274 -4.584
4498.021 12CH     2.781 -1.150
4498.036 13CH     3.201 -4.930
4498.082   Ca I   4.769 -1.667
4498.098   Fe I   4.593 -3.862
4498.111    V I   1.853 -2.735
4498.115   Cr I   3.422 -3.812
4498.118   CN     1.230 -3.577
4498.139 13CH     3.476 -2.879
4498.141 13CH     2.786 -2.499
4498.143   Ru I   1.131 -1.110
4498.200 12CH     2.492 -2.518
4498.203   NH     2.840 -4.964
4498.212    V I   2.122 -2.340
4498.224   CN     0.309 -4.574
4498.229   CN     0.279 -4.693
4498.246   CN     0.309 -4.976
4498.265    V I   2.708 -4.361
4498.268 12CH     0.670 -3.295
4498.276 13CH     2.200 -1.323
4498.286   Gd I   0.427 -1.080
4498.287 12CH     2.492 -2.529
4498.300   Ce I   2.931 -3.050
4498.336    V II  6.334 -2.314
4498.398 13CH     2.684 -3.971
4498.426 13CH     3.174 -2.461
4498.434 13CH     3.648 -2.309
4498.434 13CH     2.982 -2.470
4498.453    W I   2.353 -1.010
4498.484   Ca I   6.021 -2.542
4498.536   Fe I   3.884 -3.000
4498.568 12CH     0.751 -2.675
4498.594   Fe I   2.865 -4.300
4498.617 13CH     2.982 -2.480
4498.645 13CH     3.175 -2.452
4498.661 13CH     1.914 -1.540
4498.678   Pt I   3.739 +0.170
4498.689 13CH     2.200 -1.337
4498.710 12CH     3.198 -1.225
4498.717   Fe II  7.845 -4.829
4498.723   Cr I   2.915 -0.920
4498.780 13CH     1.914 -1.521
4498.812   Fe I   4.294 -3.335
4498.819 13CH     3.289 -1.774
4498.848   Lu I   0.000 -2.630
4498.854   NH     2.840 -4.930
4498.860   Mn II  6.005 -2.434
4498.863   Ni I   3.606 -2.414
4498.866 12CH     3.198 -4.095
4498.902   Mn I   2.941 -0.343
4498.904 12CH     0.751 -4.091
4498.918   CN     0.284 -4.653
4498.920   Ce I   1.319 -2.350
4498.921    V II  5.864 -4.637
4498.922 12CH     0.751 -2.628
4498.925   Pt I   2.302 -3.120
4498.940   Th I   0.690 -0.862
4498.953 13CH     0.838 -2.410
4498.963   Cr I   3.079 -2.188
4498.995 13CH     3.289 -1.784
4498.995 13CH     2.781 -3.946
4499.025 13CH     1.084 -4.424
4499.040   Tm I   2.414 -1.580
4499.042 12CH     3.198 -1.215
4499.044 13CH     3.648 -2.301
4499.044   Fe II  9.130 -3.615
4499.070   Dy I   1.056 -2.220
4499.072 13CH     0.839 -2.361
4499.078 13CH     1.961 -3.979
4499.086   CN     1.131 -3.924
4499.088   Ti I   3.199 -3.428
4499.088 13CH     1.694 -2.161
4499.101   Sm I   0.185 -1.114
4499.109   Mn II  6.658 -4.477
4499.122   Cr I   4.207 -3.896
4499.136   Fe I   4.549 -1.000
4499.203   Cr I   4.532 -3.975
4499.222   Co II  3.139 -4.284
4499.227   Fe I   4.593 -3.641
4499.228   Tm I   4.480 -3.110
4499.246   Cr I   4.208 -3.970
4499.250   CN     0.279 -4.527
4499.253   Co I   2.630 -4.105
4499.275   Cr I   3.980 -2.294
4499.281   Fe I   4.593 -3.469
4499.283 13CH     3.198 -4.095
4499.284   Fe II  7.790 -2.461
4499.315 13CH     1.254 -4.475
4499.331 13CH     1.694 -2.121
4499.372   Fe I   4.593 -2.652
4499.380   Tm I   2.947 -2.270
4499.410 13CH     1.694 -3.606
4499.416 12CH     0.670 -3.813
4499.418 13CH     3.137 -4.693
4499.422 12CH     0.662 -3.659
4499.424 12CH     0.670 -3.182
4499.426   Yb I   8.193 -1.830
4499.431   Mo I   2.291 -1.730
4499.474   CN     0.441 -4.876
4499.475 13CH     1.961 -1.570
4499.475   Sm I   0.248 -0.870
4499.493 12CH     2.200 -1.323
4499.507   Ce I   0.709 -1.510
4499.524   Ca I   6.022 -3.602
4499.551   Ce I   1.320 -2.350
4499.557   Co I   4.025 -3.530
4499.566 12CH     3.476 -2.870
4499.566 13CH     0.777 -2.614
4499.576 13CH     0.838 -4.571
4499.582   Yb I   7.370 -1.780
4499.583   Ca I   6.022 -3.065
4499.604   Yb I   5.671 -2.600
4499.611   CN     1.452 -4.366
4499.613 13CH     0.777 -2.573
4499.641 13CH     1.961 -1.574
4499.651 13CH     1.914 -3.874
4499.654   Hf I   0.815 -1.770
4499.665 12CH     1.084 -4.424
4499.688   Fe II  7.693 -1.676
4499.692 12CH     3.574 -4.211
4499.692 12CH     3.574 -4.202
4499.712 12CH     2.200 -3.889
4499.747    V I   1.804 -1.767
4499.747   CN     0.289 -4.616
4499.753   Ce I   1.194 -1.150
4499.773 13CH     0.843 -4.351
4499.779 12CH     2.592 -2.508
4499.785 13CH     1.694 -2.161
4499.800   CN     0.316 -4.541
4499.802   Nb I   1.500 -0.850
4499.804   Sc II  7.858 -3.252
4499.817 12CH     1.914 -1.540
4499.823   CN     0.316 -4.980
4499.833 13CH     2.687 -3.971
4499.870 12CH     2.200 -1.337
4499.870 13CH     0.777 -4.148
4499.876 13CH     3.179 -1.003
4499.880 12CH     1.914 -3.874
4499.902 13CH     2.688 -2.498
4499.917 12CH     3.289 -4.930
4499.925   Fe I   4.593 -2.804
4499.927   CN     1.230 -3.569
4499.939   CN     1.159 -1.542
4499.961 13CH     1.694 -2.121
4499.973 12CH     3.476 -2.879
4499.979 12CH     1.914 -1.521
4499.983   Th I   0.966 -0.786
4499.983 13CH     2.200 -3.889

